Primal-dual block-proximal splitting for a class of non-convex problems

We develop block structure adapted primal-dual algorithms for non-convex non-smooth optimisation problems whose objectives can be written as compositions $G(x)+F(K(x))$ of non-smooth block-separable convex functions $G$ and $F$ with a non-linear Lipschitz-differentiable operator $K$. Our methods are refinements of the non-linear primal-dual proximal splitting method for such problems without the block structure, which itself is based on the primal-dual proximal splitting method of Chambolle and Pock for convex problems. We propose individual step length parameters and acceleration rules for each of the primal and dual blocks of the problem. This allows them to convergence faster by adapting to the structure of the problem. For the squared distance of the iterates to a critical point, we show local $O(1/N)$, $O(1/N^2)$ and linear rates under varying conditions and choices of the step lengths parameters. Finally, we demonstrate the performance of the methods on practical inverse problems: diffusion tensor imaging and electrical impedance tomography.

==> img/nlpdhgm_block/Capsule_NLPDPS_wktest_tau0.1_filt.txt <==
iter	type1	type2mult0.0001	type2mult0.01	type2mult1	type2mult100	type2mult10000	type3mult0.0001	type3mult0.01	type3mult1	type3mult100	type3mult10000	type4mult0.0001	type4mult0.01	type4mult1	type4mult100	type4mult10000	type5mult0.0001	type5mult0.01	type5mult1	type5mult100	type5mult10000
1.0	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236
2.0	0.00013511	0.00014101	0.00014101	0.00014101	0.000141	0.00014095	0.00014101	0.00014101	0.00014101	0.00014101	0.00014132	0.00014101	0.00014101	0.00014101	0.00014099	0.00014133	0.00014094	0.00014094	0.000141	0.00014092	0.00014213
3.0	0.00013446	0.00014073	0.00014073	0.00014073	0.00014072	0.00014037	0.00014073	0.00014073	0.00014073	0.00014072	0.00014055	0.00014073	0.00014073	0.00014073	0.00014069	0.00014068	0.00014062	0.00014062	0.00014073	0.00014049	0.00014191
4.0	0.0001338	0.00014017	0.00014017	0.00014017	0.00014017	0.00013991	0.00014017	0.00014017	0.00014017	0.00014017	0.00013983	0.00014017	0.00014017	0.00014017	0.00014015	0.00014019	0.00013999	0.00013999	0.00014017	0.00014002	0.00014171
5.0	0.00013357	0.00013942	0.00013942	0.00013942	0.00013942	0.00013943	0.00013942	0.00013942	0.00013942	0.00013941	0.0001391	0.00013942	0.00013942	0.00013942	0.00013942	0.00013978	0.00013914	0.00013914	0.00013942	0.00013943	0.00014151
6.0	0.00013328	0.00013858	0.00013858	0.00013858	0.00013859	0.00013892	0.00013858	0.00013858	0.00013858	0.00013858	0.00013836	0.00013858	0.00013858	0.00013858	0.00013861	0.0001394	0.00013823	0.00013823	0.00013858	0.00013876	0.00014132
7.0	0.00013309	0.00013774	0.00013774	0.00013774	0.00013775	0.00013838	0.00013774	0.00013774	0.00013774	0.00013774	0.00013765	0.00013774	0.00013774	0.00013774	0.00013779	0.00013904	0.00013735	0.00013735	0.00013775	0.00013807	0.00014113
8.0	0.00013289	0.00013695	0.00013695	0.00013695	0.00013697	0.00013784	0.00013695	0.00013695	0.00013695	0.00013695	0.00013697	0.00013695	0.00013695	0.00013695	0.00013701	0.00013869	0.00013654	0.00013654	0.00013696	0.00013739	0.00014095
9.0	0.00013273	0.00013623	0.00013623	0.00013623	0.00013625	0.00013729	0.00013623	0.00013623	0.00013623	0.00013623	0.00013633	0.00013623	0.00013623	0.00013623	0.00013629	0.00013834	0.00013581	0.00013581	0.00013624	0.00013673	0.00014077
10.0	0.00013257	0.00013558	0.00013558	0.00013559	0.0001356	0.00013675	0.00013558	0.00013558	0.00013558	0.00013559	0.00013574	0.00013558	0.00013558	0.00013559	0.00013565	0.000138	0.00013516	0.00013516	0.00013559	0.00013611	0.00014059
20.0	0.00013121	0.00013196	0.00013196	0.00013196	0.00013197	0.00013279	0.00013196	0.00013196	0.00013196	0.00013196	0.00013214	0.00013196	0.00013196	0.00013196	0.00013199	0.0001348	0.00013166	0.00013166	0.00013196	0.00013225	0.00013893
21.0	0.00013109	0.00013175	0.00013175	0.00013175	0.00013176	0.00013252	0.00013175	0.00013175	0.00013175	0.00013176	0.00013193	0.00013175	0.00013175	0.00013176	0.00013178	0.00013451	0.00013147	0.00013147	0.00013176	0.00013202	0.00013878
22.0	0.00013097	0.00013156	0.00013156	0.00013157	0.00013157	0.00013228	0.00013156	0.00013156	0.00013157	0.00013157	0.00013173	0.00013156	0.00013156	0.00013157	0.00013159	0.00013423	0.00013128	0.00013128	0.00013157	0.00013181	0.00013862
23.0	0.00013086	0.00013139	0.00013139	0.00013139	0.00013139	0.00013205	0.00013139	0.00013139	0.00013139	0.00013139	0.00013154	0.00013139	0.00013139	0.00013139	0.00013141	0.00013396	0.00013111	0.00013111	0.00013139	0.00013161	0.00013847
24.0	0.00013074	0.00013122	0.00013122	0.00013122	0.00013123	0.00013183	0.00013122	0.00013122	0.00013122	0.00013122	0.00013137	0.00013122	0.00013122	0.00013122	0.00013124	0.0001337	0.00013095	0.00013095	0.00013122	0.00013143	0.00013831
25.0	0.00013063	0.00013106	0.00013106	0.00013106	0.00013107	0.00013163	0.00013106	0.00013106	0.00013106	0.00013106	0.00013121	0.00013106	0.00013106	0.00013106	0.00013108	0.00013344	0.0001308	0.0001308	0.00013107	0.00013125	0.00013816
26.0	0.00013051	0.00013091	0.00013091	0.00013091	0.00013092	0.00013144	0.00013091	0.00013091	0.00013091	0.00013091	0.00013105	0.00013091	0.00013091	0.00013091	0.00013093	0.0001332	0.00013065	0.00013065	0.00013091	0.00013109	0.00013801
27.0	0.0001304	0.00013077	0.00013077	0.00013077	0.00013077	0.00013126	0.00013077	0.00013077	0.00013077	0.00013077	0.0001309	0.00013077	0.00013077	0.00013077	0.00013079	0.00013296	0.00013051	0.00013051	0.00013077	0.00013093	0.00013787
28.0	0.00013029	0.00013063	0.00013063	0.00013063	0.00013064	0.00013109	0.00013063	0.00013063	0.00013063	0.00013063	0.00013076	0.00013063	0.00013063	0.00013063	0.00013065	0.00013272	0.00013037	0.00013037	0.00013063	0.00013078	0.00013772
29.0	0.00013018	0.0001305	0.0001305	0.0001305	0.0001305	0.00013092	0.0001305	0.0001305	0.0001305	0.0001305	0.00013062	0.0001305	0.0001305	0.0001305	0.00013051	0.0001325	0.00013024	0.00013024	0.0001305	0.00013064	0.00013758
30.0	0.00013007	0.00013037	0.00013037	0.00013037	0.00013037	0.00013077	0.00013037	0.00013037	0.00013037	0.00013037	0.00013049	0.00013037	0.00013037	0.00013037	0.00013038	0.00013228	0.00013011	0.00013011	0.00013037	0.0001305	0.00013743
31.0	0.00012997	0.00013024	0.00013024	0.00013024	0.00013025	0.00013062	0.00013024	0.00013024	0.00013024	0.00013025	0.00013036	0.00013024	0.00013024	0.00013024	0.00013026	0.00013207	0.00012999	0.00012999	0.00013025	0.00013037	0.00013729
32.0	0.00012986	0.00013012	0.00013012	0.00013012	0.00013013	0.00013047	0.00013012	0.00013012	0.00013012	0.00013012	0.00013023	0.00013012	0.00013012	0.00013012	0.00013014	0.00013187	0.00012986	0.00012986	0.00013012	0.00013024	0.00013715
33.0	0.00012975	0.00013	0.00013	0.00013	0.00013001	0.00013034	0.00013	0.00013	0.00013	0.00013001	0.00013011	0.00013	0.00013	0.00013001	0.00013002	0.00013168	0.00012974	0.00012975	0.00013001	0.00013012	0.00013701
34.0	0.00012965	0.00012989	0.00012989	0.00012989	0.00012989	0.0001302	0.00012989	0.00012989	0.00012989	0.00012989	0.00013	0.00012989	0.00012989	0.00012989	0.0001299	0.00013149	0.00012963	0.00012963	0.00012989	0.00012999	0.00013688
35.0	0.00012955	0.00012977	0.00012977	0.00012978	0.00012978	0.00013007	0.00012977	0.00012977	0.00012978	0.00012978	0.00012988	0.00012977	0.00012977	0.00012978	0.00012979	0.0001313	0.00012951	0.00012951	0.00012978	0.00012988	0.00013674
36.0	0.00012944	0.00012966	0.00012966	0.00012966	0.00012967	0.00012995	0.00012966	0.00012966	0.00012966	0.00012967	0.00012977	0.00012966	0.00012966	0.00012966	0.00012967	0.00013113	0.0001294	0.0001294	0.00012967	0.00012976	0.00013661
37.0	0.00012934	0.00012955	0.00012955	0.00012955	0.00012956	0.00012983	0.00012955	0.00012955	0.00012955	0.00012956	0.00012966	0.00012955	0.00012955	0.00012955	0.00012956	0.00013096	0.00012929	0.00012929	0.00012956	0.00012965	0.00013648
38.0	0.00012924	0.00012945	0.00012945	0.00012945	0.00012945	0.00012971	0.00012945	0.00012945	0.00012945	0.00012945	0.00012955	0.00012945	0.00012945	0.00012945	0.00012946	0.00013079	0.00012918	0.00012918	0.00012945	0.00012954	0.00013635
39.0	0.00012914	0.00012934	0.00012934	0.00012934	0.00012934	0.00012959	0.00012934	0.00012934	0.00012934	0.00012934	0.00012944	0.00012934	0.00012934	0.00012934	0.00012935	0.00013063	0.00012907	0.00012907	0.00012934	0.00012943	0.00013622
40.0	0.00012904	0.00012923	0.00012923	0.00012923	0.00012924	0.00012948	0.00012923	0.00012923	0.00012923	0.00012924	0.00012933	0.00012923	0.00012923	0.00012923	0.00012924	0.00013048	0.00012896	0.00012896	0.00012924	0.00012932	0.00013609
41.0	0.00012894	0.00012913	0.00012913	0.00012913	0.00012913	0.00012937	0.00012913	0.00012913	0.00012913	0.00012913	0.00012923	0.00012913	0.00012913	0.00012913	0.00012914	0.00013033	0.00012885	0.00012885	0.00012913	0.00012921	0.00013597
42.0	0.00012884	0.00012903	0.00012903	0.00012903	0.00012903	0.00012926	0.00012903	0.00012903	0.00012903	0.00012903	0.00012912	0.00012903	0.00012903	0.00012903	0.00012904	0.00013018	0.00012875	0.00012875	0.00012903	0.00012911	0.00013584
43.0	0.00012874	0.00012892	0.00012892	0.00012893	0.00012893	0.00012915	0.00012892	0.00012892	0.00012893	0.00012893	0.00012902	0.00012892	0.00012892	0.00012893	0.00012893	0.00013004	0.00012864	0.00012864	0.00012893	0.000129	0.00013572
44.0	0.00012864	0.00012882	0.00012882	0.00012882	0.00012883	0.00012904	0.00012882	0.00012882	0.00012882	0.00012883	0.00012892	0.00012882	0.00012882	0.00012883	0.00012883	0.0001299	0.00012854	0.00012854	0.00012883	0.0001289	0.0001356
45.0	0.00012854	0.00012872	0.00012872	0.00012872	0.00012873	0.00012894	0.00012872	0.00012872	0.00012872	0.00012873	0.00012882	0.00012872	0.00012872	0.00012872	0.00012873	0.00012977	0.00012843	0.00012844	0.00012873	0.0001288	0.00013548
46.0	0.00012845	0.00012862	0.00012862	0.00012863	0.00012863	0.00012884	0.00012862	0.00012862	0.00012862	0.00012863	0.00012872	0.00012862	0.00012862	0.00012863	0.00012863	0.00012964	0.00012833	0.00012833	0.00012863	0.0001287	0.00013536
47.0	0.00012835	0.00012852	0.00012852	0.00012853	0.00012853	0.00012873	0.00012852	0.00012852	0.00012853	0.00012853	0.00012862	0.00012852	0.00012853	0.00012853	0.00012853	0.00012951	0.00012823	0.00012823	0.00012853	0.0001286	0.00013525
48.0	0.00012825	0.00012843	0.00012843	0.00012843	0.00012843	0.00012863	0.00012843	0.00012843	0.00012843	0.00012843	0.00012852	0.00012843	0.00012843	0.00012843	0.00012844	0.00012939	0.00012813	0.00012813	0.00012843	0.0001285	0.00013513
49.0	0.00012816	0.00012833	0.00012833	0.00012833	0.00012833	0.00012853	0.00012833	0.00012833	0.00012833	0.00012833	0.00012842	0.00012833	0.00012833	0.00012833	0.00012834	0.00012927	0.00012803	0.00012803	0.00012833	0.0001284	0.00013501
50.0	0.00012806	0.00012823	0.00012823	0.00012823	0.00012824	0.00012843	0.00012823	0.00012823	0.00012823	0.00012823	0.00012833	0.00012823	0.00012823	0.00012823	0.00012824	0.00012915	0.00012793	0.00012793	0.00012823	0.0001283	0.0001349
51.0	0.00012797	0.00012814	0.00012814	0.00012814	0.00012814	0.00012833	0.00012814	0.00012814	0.00012814	0.00012814	0.00012823	0.00012814	0.00012814	0.00012814	0.00012814	0.00012903	0.00012783	0.00012783	0.00012814	0.00012821	0.00013479
52.0	0.00012787	0.00012804	0.00012804	0.00012804	0.00012804	0.00012823	0.00012804	0.00012804	0.00012804	0.00012804	0.00012813	0.00012804	0.00012804	0.00012804	0.00012805	0.00012892	0.00012773	0.00012773	0.00012804	0.00012811	0.00013468
53.0	0.00012778	0.00012794	0.00012794	0.00012795	0.00012795	0.00012814	0.00012794	0.00012794	0.00012794	0.00012795	0.00012804	0.00012794	0.00012794	0.00012795	0.00012795	0.0001288	0.00012763	0.00012763	0.00012795	0.00012801	0.00013457
54.0	0.00012768	0.00012785	0.00012785	0.00012785	0.00012785	0.00012804	0.00012785	0.00012785	0.00012785	0.00012785	0.00012794	0.00012785	0.00012785	0.00012785	0.00012786	0.00012869	0.00012753	0.00012753	0.00012785	0.00012792	0.00013446
55.0	0.00012759	0.00012775	0.00012775	0.00012776	0.00012776	0.00012794	0.00012775	0.00012775	0.00012775	0.00012776	0.00012785	0.00012775	0.00012775	0.00012776	0.00012776	0.00012858	0.00012743	0.00012743	0.00012776	0.00012782	0.00013435
56.0	0.0001275	0.00012766	0.00012766	0.00012766	0.00012766	0.00012785	0.00012766	0.00012766	0.00012766	0.00012766	0.00012775	0.00012766	0.00012766	0.00012766	0.00012767	0.00012848	0.00012733	0.00012733	0.00012766	0.00012773	0.00013424
57.0	0.0001274	0.00012756	0.00012756	0.00012757	0.00012757	0.00012775	0.00012756	0.00012756	0.00012757	0.00012757	0.00012766	0.00012756	0.00012757	0.00012757	0.00012757	0.00012837	0.00012723	0.00012724	0.00012757	0.00012763	0.00013413
58.0	0.00012731	0.00012747	0.00012747	0.00012747	0.00012747	0.00012766	0.00012747	0.00012747	0.00012747	0.00012747	0.00012756	0.00012747	0.00012747	0.00012747	0.00012748	0.00012827	0.00012714	0.00012714	0.00012747	0.00012754	0.00013403
59.0	0.00012722	0.00012738	0.00012738	0.00012738	0.00012738	0.00012756	0.00012738	0.00012738	0.00012738	0.00012738	0.00012747	0.00012738	0.00012738	0.00012738	0.00012739	0.00012816	0.00012704	0.00012704	0.00012738	0.00012745	0.00013392
60.0	0.00012712	0.00012728	0.00012728	0.00012729	0.00012729	0.00012747	0.00012728	0.00012728	0.00012729	0.00012729	0.00012738	0.00012728	0.00012728	0.00012729	0.00012729	0.00012806	0.00012694	0.00012694	0.00012729	0.00012735	0.00013382
61.0	0.00012703	0.00012719	0.00012719	0.00012719	0.0001272	0.00012738	0.00012719	0.00012719	0.00012719	0.00012719	0.00012728	0.00012719	0.00012719	0.00012719	0.0001272	0.00012796	0.00012685	0.00012685	0.00012719	0.00012726	0.00013371
62.0	0.00012694	0.0001271	0.0001271	0.0001271	0.0001271	0.00012728	0.0001271	0.0001271	0.0001271	0.0001271	0.00012719	0.0001271	0.0001271	0.0001271	0.00012711	0.00012786	0.00012675	0.00012675	0.0001271	0.00012717	0.00013361
63.0	0.00012685	0.00012701	0.00012701	0.00012701	0.00012701	0.00012719	0.00012701	0.00012701	0.00012701	0.00012701	0.0001271	0.00012701	0.00012701	0.00012701	0.00012702	0.00012776	0.00012665	0.00012665	0.00012701	0.00012708	0.00013351
64.0	0.00012675	0.00012691	0.00012691	0.00012692	0.00012692	0.0001271	0.00012691	0.00012691	0.00012692	0.00012692	0.000127	0.00012691	0.00012691	0.00012692	0.00012692	0.00012767	0.00012656	0.00012656	0.00012692	0.00012698	0.0001334
65.0	0.00012666	0.00012682	0.00012682	0.00012682	0.00012683	0.00012701	0.00012682	0.00012682	0.00012682	0.00012683	0.00012691	0.00012682	0.00012682	0.00012682	0.00012683	0.00012757	0.00012646	0.00012646	0.00012682	0.00012689	0.0001333
66.0	0.00012657	0.00012673	0.00012673	0.00012673	0.00012673	0.00012691	0.00012673	0.00012673	0.00012673	0.00012673	0.00012682	0.00012673	0.00012673	0.00012673	0.00012674	0.00012747	0.00012637	0.00012637	0.00012673	0.0001268	0.0001332
67.0	0.00012648	0.00012664	0.00012664	0.00012664	0.00012664	0.00012682	0.00012664	0.00012664	0.00012664	0.00012664	0.00012673	0.00012664	0.00012664	0.00012664	0.00012665	0.00012738	0.00012627	0.00012627	0.00012664	0.00012671	0.0001331
68.0	0.00012639	0.00012655	0.00012655	0.00012655	0.00012655	0.00012673	0.00012655	0.00012655	0.00012655	0.00012655	0.00012664	0.00012655	0.00012655	0.00012655	0.00012656	0.00012728	0.00012618	0.00012618	0.00012655	0.00012662	0.000133
69.0	0.0001263	0.00012646	0.00012646	0.00012646	0.00012646	0.00012664	0.00012646	0.00012646	0.00012646	0.00012646	0.00012655	0.00012646	0.00012646	0.00012646	0.00012647	0.00012719	0.00012608	0.00012608	0.00012646	0.00012652	0.0001329
70.0	0.00012621	0.00012637	0.00012637	0.00012637	0.00012637	0.00012655	0.00012637	0.00012637	0.00012637	0.00012637	0.00012646	0.00012637	0.00012637	0.00012637	0.00012637	0.00012709	0.00012599	0.00012599	0.00012637	0.00012643	0.0001328
71.0	0.00012612	0.00012627	0.00012627	0.00012628	0.00012628	0.00012646	0.00012627	0.00012627	0.00012628	0.00012628	0.00012636	0.00012627	0.00012628	0.00012628	0.00012628	0.000127	0.00012589	0.00012589	0.00012628	0.00012634	0.0001327
72.0	0.00012603	0.00012618	0.00012618	0.00012619	0.00012619	0.00012636	0.00012618	0.00012618	0.00012619	0.00012619	0.00012627	0.00012618	0.00012619	0.00012619	0.00012619	0.0001269	0.0001258	0.0001258	0.00012619	0.00012625	0.0001326
73.0	0.00012594	0.00012609	0.00012609	0.0001261	0.0001261	0.00012627	0.00012609	0.00012609	0.0001261	0.0001261	0.00012618	0.00012609	0.00012609	0.0001261	0.0001261	0.00012681	0.0001257	0.00012571	0.0001261	0.00012616	0.0001325
74.0	0.00012585	0.000126	0.000126	0.00012601	0.00012601	0.00012618	0.000126	0.000126	0.00012601	0.00012601	0.00012609	0.000126	0.000126	0.00012601	0.00012601	0.00012672	0.00012561	0.00012561	0.00012601	0.00012607	0.0001324
75.0	0.00012576	0.00012591	0.00012591	0.00012592	0.00012592	0.00012609	0.00012591	0.00012591	0.00012592	0.00012592	0.000126	0.00012591	0.00012591	0.00012592	0.00012592	0.00012663	0.00012552	0.00012552	0.00012592	0.00012598	0.0001323
76.0	0.00012567	0.00012582	0.00012582	0.00012583	0.00012583	0.000126	0.00012582	0.00012582	0.00012583	0.00012583	0.00012591	0.00012582	0.00012582	0.00012583	0.00012583	0.00012653	0.00012542	0.00012542	0.00012583	0.00012589	0.0001322
77.0	0.00012558	0.00012573	0.00012573	0.00012574	0.00012574	0.00012591	0.00012573	0.00012573	0.00012574	0.00012574	0.00012582	0.00012573	0.00012574	0.00012574	0.00012574	0.00012644	0.00012533	0.00012533	0.00012574	0.0001258	0.0001321
78.0	0.00012549	0.00012564	0.00012565	0.00012565	0.00012565	0.00012582	0.00012564	0.00012564	0.00012565	0.00012565	0.00012573	0.00012564	0.00012565	0.00012565	0.00012565	0.00012635	0.00012524	0.00012524	0.00012565	0.00012571	0.000132
79.0	0.0001254	0.00012556	0.00012556	0.00012556	0.00012556	0.00012573	0.00012556	0.00012556	0.00012556	0.00012556	0.00012564	0.00012556	0.00012556	0.00012556	0.00012557	0.00012626	0.00012514	0.00012514	0.00012556	0.00012562	0.0001319
80.0	0.00012531	0.00012547	0.00012547	0.00012547	0.00012547	0.00012564	0.00012547	0.00012547	0.00012547	0.00012547	0.00012556	0.00012547	0.00012547	0.00012547	0.00012548	0.00012617	0.00012505	0.00012505	0.00012547	0.00012553	0.0001318
81.0	0.00012522	0.00012538	0.00012538	0.00012538	0.00012538	0.00012556	0.00012538	0.00012538	0.00012538	0.00012538	0.00012547	0.00012538	0.00012538	0.00012538	0.00012539	0.00012608	0.00012496	0.00012496	0.00012538	0.00012544	0.0001317
82.0	0.00012514	0.00012529	0.00012529	0.00012529	0.00012529	0.00012547	0.00012529	0.00012529	0.00012529	0.00012529	0.00012538	0.00012529	0.00012529	0.00012529	0.0001253	0.00012599	0.00012486	0.00012487	0.00012529	0.00012536	0.0001316
83.0	0.00012505	0.0001252	0.0001252	0.0001252	0.0001252	0.00012538	0.0001252	0.0001252	0.0001252	0.0001252	0.00012529	0.0001252	0.0001252	0.0001252	0.00012521	0.0001259	0.00012477	0.00012477	0.0001252	0.00012527	0.0001315
84.0	0.00012496	0.00012511	0.00012511	0.00012511	0.00012512	0.00012529	0.00012511	0.00012511	0.00012511	0.00012512	0.0001252	0.00012511	0.00012511	0.00012511	0.00012512	0.00012581	0.00012468	0.00012468	0.00012512	0.00012518	0.00013141
85.0	0.00012487	0.00012502	0.00012502	0.00012503	0.00012503	0.0001252	0.00012502	0.00012502	0.00012503	0.00012503	0.00012511	0.00012502	0.00012502	0.00012503	0.00012503	0.00012572	0.00012459	0.00012459	0.00012503	0.00012509	0.00013131
86.0	0.00012478	0.00012493	0.00012494	0.00012494	0.00012494	0.00012511	0.00012493	0.00012493	0.00012494	0.00012494	0.00012502	0.00012493	0.00012494	0.00012494	0.00012494	0.00012563	0.0001245	0.0001245	0.00012494	0.000125	0.00013121
87.0	0.0001247	0.00012485	0.00012485	0.00012485	0.00012485	0.00012502	0.00012485	0.00012485	0.00012485	0.00012485	0.00012493	0.00012485	0.00012485	0.00012485	0.00012486	0.00012554	0.0001244	0.00012441	0.00012485	0.00012491	0.00013111
88.0	0.00012461	0.00012476	0.00012476	0.00012476	0.00012476	0.00012493	0.00012476	0.00012476	0.00012476	0.00012476	0.00012485	0.00012476	0.00012476	0.00012476	0.00012477	0.00012545	0.00012431	0.00012432	0.00012476	0.00012483	0.00013101
89.0	0.00012452	0.00012467	0.00012467	0.00012467	0.00012468	0.00012485	0.00012467	0.00012467	0.00012467	0.00012468	0.00012476	0.00012467	0.00012467	0.00012467	0.00012468	0.00012536	0.00012422	0.00012422	0.00012467	0.00012474	0.00013091
90.0	0.00012443	0.00012458	0.00012458	0.00012459	0.00012459	0.00012476	0.00012458	0.00012458	0.00012459	0.00012459	0.00012467	0.00012458	0.00012458	0.00012459	0.00012459	0.00012527	0.00012413	0.00012413	0.00012459	0.00012465	0.00013081
91.0	0.00012435	0.0001245	0.0001245	0.0001245	0.0001245	0.00012467	0.0001245	0.0001245	0.0001245	0.0001245	0.00012458	0.0001245	0.0001245	0.0001245	0.00012451	0.00012518	0.00012404	0.00012404	0.0001245	0.00012456	0.00013071
92.0	0.00012426	0.00012441	0.00012441	0.00012441	0.00012441	0.00012458	0.00012441	0.00012441	0.00012441	0.00012441	0.0001245	0.00012441	0.00012441	0.00012441	0.00012442	0.00012509	0.00012395	0.00012395	0.00012441	0.00012447	0.00013061
93.0	0.00012417	0.00012432	0.00012432	0.00012432	0.00012433	0.0001245	0.00012432	0.00012432	0.00012432	0.00012433	0.00012441	0.00012432	0.00012432	0.00012432	0.00012433	0.000125	0.00012386	0.00012386	0.00012433	0.00012439	0.00013051
94.0	0.00012409	0.00012423	0.00012423	0.00012424	0.00012424	0.00012441	0.00012423	0.00012423	0.00012424	0.00012424	0.00012432	0.00012423	0.00012424	0.00012424	0.00012424	0.00012492	0.00012377	0.00012377	0.00012424	0.0001243	0.00013041
95.0	0.000124	0.00012415	0.00012415	0.00012415	0.00012415	0.00012432	0.00012415	0.00012415	0.00012415	0.00012415	0.00012423	0.00012415	0.00012415	0.00012415	0.00012416	0.00012483	0.00012368	0.00012368	0.00012415	0.00012421	0.00013031
96.0	0.00012391	0.00012406	0.00012406	0.00012406	0.00012407	0.00012423	0.00012406	0.00012406	0.00012406	0.00012406	0.00012415	0.00012406	0.00012406	0.00012406	0.00012407	0.00012474	0.00012359	0.00012359	0.00012406	0.00012413	0.00013021
97.0	0.00012383	0.00012397	0.00012397	0.00012398	0.00012398	0.00012415	0.00012397	0.00012397	0.00012398	0.00012398	0.00012406	0.00012397	0.00012398	0.00012398	0.00012398	0.00012465	0.0001235	0.0001235	0.00012398	0.00012404	0.00013011
98.0	0.00012374	0.00012389	0.00012389	0.00012389	0.00012389	0.00012406	0.00012389	0.00012389	0.00012389	0.00012389	0.00012397	0.00012389	0.00012389	0.00012389	0.0001239	0.00012456	0.00012341	0.00012341	0.00012389	0.00012395	0.00013001
99.0	0.00012365	0.0001238	0.0001238	0.0001238	0.00012381	0.00012397	0.0001238	0.0001238	0.0001238	0.00012381	0.00012389	0.0001238	0.0001238	0.0001238	0.00012381	0.00012448	0.00012332	0.00012332	0.0001238	0.00012387	0.00012991
100.0	0.00012357	0.00012371	0.00012371	0.00012372	0.00012372	0.00012389	0.00012371	0.00012371	0.00012372	0.00012372	0.0001238	0.00012371	0.00012372	0.00012372	0.00012372	0.00012439	0.00012323	0.00012323	0.00012372	0.00012378	0.00012981
200.0	0.00011556	0.00011567	0.00011568	0.00011568	0.00011568	0.00011582	0.00011567	0.00011568	0.00011568	0.00011568	0.00011575	0.00011567	0.00011568	0.00011568	0.00011569	0.00011622	0.00011488	0.00011489	0.00011568	0.00011573	0.00012063
300.0	0.00010857	0.00010866	0.00010866	0.00010867	0.00010867	0.00010877	0.00010866	0.00010866	0.00010867	0.00010867	0.00010872	0.00010866	0.00010867	0.00010867	0.00010867	0.0001091	0.00010765	0.00010765	0.00010867	0.00010871	0.00011317
400.0	0.00010244	0.0001025	0.00010251	0.00010251	0.00010251	0.0001026	0.0001025	0.0001025	0.00010251	0.00010251	0.00010255	0.0001025	0.00010251	0.00010251	0.00010251	0.00010286	0.00010133	0.00010134	0.00010251	0.00010254	0.00010639
500.0	9.702e-5	9.7064e-5	9.7075e-5	9.7078e-5	9.7079e-5	9.7149e-5	9.7064e-5	9.7072e-5	9.7078e-5	9.7079e-5	9.7116e-5	9.7066e-5	9.7077e-5	9.7078e-5	9.7081e-5	9.7359e-5	9.5791e-5	9.5796e-5	9.7079e-5	9.7104e-5	0.00010034
600.0	9.2219e-5	9.2251e-5	9.2263e-5	9.2266e-5	9.2267e-5	9.2323e-5	9.225e-5	9.226e-5	9.2266e-5	9.2266e-5	9.2297e-5	9.2254e-5	9.2265e-5	9.2266e-5	9.2268e-5	9.2494e-5	9.0904e-5	9.0909e-5	9.2266e-5	9.2287e-5	9.4955e-5
700.0	8.7947e-5	8.7969e-5	8.7982e-5	8.7984e-5	8.7985e-5	8.8031e-5	8.7968e-5	8.7979e-5	8.7984e-5	8.7985e-5	8.801e-5	8.7972e-5	8.7983e-5	8.7984e-5	8.7986e-5	8.817e-5	8.6576e-5	8.658e-5	8.7985e-5	8.8002e-5	9.0183e-5
800.0	8.4147e-5	8.416e-5	8.4174e-5	8.4176e-5	8.4177e-5	8.4214e-5	8.4159e-5	8.4172e-5	8.4176e-5	8.4176e-5	8.4198e-5	8.4164e-5	8.4175e-5	8.4176e-5	8.4178e-5	8.4326e-5	8.2758e-5	8.2762e-5	8.4176e-5	8.419e-5	8.5952e-5
900.0	8.076e-5	8.0768e-5	8.0782e-5	8.0784e-5	8.0784e-5	8.0815e-5	8.0766e-5	8.0779e-5	8.0783e-5	8.0784e-5	8.0802e-5	8.0772e-5	8.0783e-5	8.0784e-5	8.0785e-5	8.0906e-5	7.9355e-5	7.9358e-5	8.0784e-5	8.0795e-5	8.2229e-5
1000.0	7.7709e-5	7.7712e-5	7.7726e-5	7.7728e-5	7.7728e-5	7.7753e-5	7.771e-5	7.7724e-5	7.7728e-5	7.7728e-5	7.7743e-5	7.7717e-5	7.7727e-5	7.7728e-5	7.7729e-5	7.7828e-5	7.63e-5	7.6303e-5	7.7728e-5	7.7737e-5	7.89e-5
1100.0	7.495e-5	7.4949e-5	7.4963e-5	7.4965e-5	7.4965e-5	7.4985e-5	7.4946e-5	7.4961e-5	7.4965e-5	7.4965e-5	7.4978e-5	7.4954e-5	7.4964e-5	7.4965e-5	7.4966e-5	7.5046e-5	7.3546e-5	7.3549e-5	7.4965e-5	7.4972e-5	7.5919e-5
1200.0	7.2446e-5	7.2442e-5	7.2456e-5	7.2458e-5	7.2458e-5	7.2475e-5	7.244e-5	7.2455e-5	7.2458e-5	7.2458e-5	7.2469e-5	7.2448e-5	7.2457e-5	7.2458e-5	7.2459e-5	7.2525e-5	7.1057e-5	7.1059e-5	7.2458e-5	7.2464e-5	7.3235e-5
1300.0	7.0172e-5	7.0166e-5	7.018e-5	7.0181e-5	7.0181e-5	7.0195e-5	7.0163e-5	7.0178e-5	7.0181e-5	7.0181e-5	7.0191e-5	7.0172e-5	7.018e-5	7.0181e-5	7.0182e-5	7.0235e-5	6.8802e-5	6.8805e-5	7.0181e-5	7.0186e-5	7.081e-5
1400.0	6.8097e-5	6.8089e-5	6.8103e-5	6.8104e-5	6.8104e-5	6.8115e-5	6.8086e-5	6.8101e-5	6.8104e-5	6.8104e-5	6.8113e-5	6.8095e-5	6.8103e-5	6.8104e-5	6.8104e-5	6.8148e-5	6.675e-5	6.6752e-5	6.8104e-5	6.8108e-5	6.8615e-5
1500.0	6.6199e-5	6.619e-5	6.6203e-5	6.6204e-5	6.6204e-5	6.6213e-5	6.6186e-5	6.6201e-5	6.6204e-5	6.6204e-5	6.6212e-5	6.6196e-5	6.6203e-5	6.6204e-5	6.6204e-5	6.624e-5	6.4874e-5	6.4877e-5	6.6204e-5	6.6207e-5	6.6618e-5
1600.0	6.4455e-5	6.4445e-5	6.4458e-5	6.4459e-5	6.4459e-5	6.4466e-5	6.4441e-5	6.4456e-5	6.4459e-5	6.4459e-5	6.4466e-5	6.4451e-5	6.4458e-5	6.4459e-5	6.4459e-5	6.4488e-5	6.316e-5	6.3163e-5	6.4459e-5	6.4462e-5	6.4792e-5
1700.0	6.2852e-5	6.2842e-5	6.2854e-5	6.2855e-5	6.2855e-5	6.2861e-5	6.2838e-5	6.2853e-5	6.2855e-5	6.2855e-5	6.2861e-5	6.2848e-5	6.2855e-5	6.2855e-5	6.2856e-5	6.2879e-5	6.1582e-5	6.1584e-5	6.2855e-5	6.2857e-5	6.3124e-5
1800.0	6.1371e-5	6.1359e-5	6.1371e-5	6.1372e-5	6.1373e-5	6.1377e-5	6.1355e-5	6.137e-5	6.1372e-5	6.1373e-5	6.1378e-5	6.1365e-5	6.1372e-5	6.1373e-5	6.1373e-5	6.1391e-5	6.013e-5	6.0132e-5	6.1373e-5	6.1374e-5	6.1587e-5
1900.0	6.0001e-5	5.9989e-5	6.0001e-5	6.0002e-5	6.0002e-5	6.0006e-5	5.9985e-5	6.0e-5	6.0002e-5	6.0002e-5	6.0007e-5	5.9995e-5	6.0002e-5	6.0002e-5	6.0002e-5	6.0017e-5	5.8782e-5	5.8784e-5	6.0002e-5	6.0003e-5	6.0175e-5
2000.0	5.8725e-5	5.8712e-5	5.8724e-5	5.8725e-5	5.8725e-5	5.8728e-5	5.8708e-5	5.8723e-5	5.8725e-5	5.8725e-5	5.873e-5	5.8719e-5	5.8725e-5	5.8725e-5	5.8725e-5	5.8737e-5	5.7528e-5	5.753e-5	5.8725e-5	5.8726e-5	5.8862e-5
2100.0	5.7532e-5	5.752e-5	5.7531e-5	5.7532e-5	5.7532e-5	5.7534e-5	5.7515e-5	5.753e-5	5.7532e-5	5.7532e-5	5.7536e-5	5.7526e-5	5.7532e-5	5.7532e-5	5.7532e-5	5.7542e-5	5.6361e-5	5.6363e-5	5.7532e-5	5.7533e-5	5.7641e-5
2200.0	5.6419e-5	5.6407e-5	5.6418e-5	5.6419e-5	5.6419e-5	5.6421e-5	5.6402e-5	5.6417e-5	5.6419e-5	5.6419e-5	5.6423e-5	5.6413e-5	5.6418e-5	5.6419e-5	5.6419e-5	5.6426e-5	5.5267e-5	5.5268e-5	5.6419e-5	5.6419e-5	5.6506e-5
2300.0	5.5373e-5	5.536e-5	5.5371e-5	5.5372e-5	5.5372e-5	5.5373e-5	5.5355e-5	5.537e-5	5.5372e-5	5.5372e-5	5.5376e-5	5.5366e-5	5.5371e-5	5.5372e-5	5.5372e-5	5.5378e-5	5.4237e-5	5.4239e-5	5.5372e-5	5.5372e-5	5.544e-5
2400.0	5.4386e-5	5.4373e-5	5.4383e-5	5.4384e-5	5.4384e-5	5.4386e-5	5.4368e-5	5.4382e-5	5.4384e-5	5.4384e-5	5.4388e-5	5.4379e-5	5.4384e-5	5.4384e-5	5.4384e-5	5.4389e-5	5.3266e-5	5.3268e-5	5.4384e-5	5.4385e-5	5.4439e-5
2500.0	5.3452e-5	5.3439e-5	5.3449e-5	5.345e-5	5.345e-5	5.3451e-5	5.3434e-5	5.3449e-5	5.345e-5	5.345e-5	5.3454e-5	5.3445e-5	5.345e-5	5.345e-5	5.345e-5	5.3454e-5	5.2347e-5	5.2348e-5	5.345e-5	5.3451e-5	5.3493e-5
2600.0	5.2567e-5	5.2554e-5	5.2564e-5	5.2565e-5	5.2565e-5	5.2565e-5	5.2549e-5	5.2563e-5	5.2565e-5	5.2565e-5	5.2568e-5	5.2559e-5	5.2564e-5	5.2565e-5	5.2565e-5	5.2568e-5	5.1477e-5	5.1478e-5	5.2565e-5	5.2565e-5	5.2599e-5
2700.0	5.1726e-5	5.1713e-5	5.1723e-5	5.1724e-5	5.1724e-5	5.1724e-5	5.1708e-5	5.1722e-5	5.1724e-5	5.1724e-5	5.1727e-5	5.1719e-5	5.1723e-5	5.1724e-5	5.1724e-5	5.1726e-5	5.065e-5	5.0651e-5	5.1724e-5	5.1724e-5	5.1751e-5
2800.0	5.0926e-5	5.0914e-5	5.0923e-5	5.0924e-5	5.0924e-5	5.0925e-5	5.0909e-5	5.0923e-5	5.0924e-5	5.0924e-5	5.0928e-5	5.0919e-5	5.0924e-5	5.0924e-5	5.0924e-5	5.0926e-5	4.9861e-5	4.9863e-5	5.0924e-5	5.0925e-5	5.0947e-5
2900.0	5.0163e-5	5.015e-5	5.016e-5	5.016e-5	5.0161e-5	5.0161e-5	5.0145e-5	5.0159e-5	5.016e-5	5.0161e-5	5.0164e-5	5.0156e-5	5.016e-5	5.016e-5	5.0161e-5	5.0162e-5	4.9108e-5	4.9109e-5	5.0161e-5	5.0161e-5	5.0179e-5
3000.0	4.9432e-5	4.942e-5	4.9429e-5	4.943e-5	4.943e-5	4.943e-5	4.9415e-5	4.9428e-5	4.943e-5	4.943e-5	4.9433e-5	4.9425e-5	4.943e-5	4.943e-5	4.943e-5	4.9431e-5	4.8386e-5	4.8387e-5	4.943e-5	4.943e-5	4.9446e-5
3100.0	4.8732e-5	4.872e-5	4.8728e-5	4.8729e-5	4.8729e-5	4.873e-5	4.8714e-5	4.8728e-5	4.8729e-5	4.8729e-5	4.8732e-5	4.8725e-5	4.8729e-5	4.8729e-5	4.8729e-5	4.8731e-5	4.7692e-5	4.7693e-5	4.8729e-5	4.8729e-5	4.8744e-5
3200.0	4.8058e-5	4.8046e-5	4.8055e-5	4.8055e-5	4.8055e-5	4.8056e-5	4.804e-5	4.8054e-5	4.8055e-5	4.8055e-5	4.8058e-5	4.8051e-5	4.8055e-5	4.8055e-5	4.8055e-5	4.8057e-5	4.7024e-5	4.7026e-5	4.8055e-5	4.8055e-5	4.8069e-5
3300.0	4.7408e-5	4.7397e-5	4.7405e-5	4.7406e-5	4.7406e-5	4.7406e-5	4.7391e-5	4.7404e-5	4.7406e-5	4.7406e-5	4.7409e-5	4.7402e-5	4.7406e-5	4.7406e-5	4.7406e-5	4.7407e-5	4.638e-5	4.6381e-5	4.7406e-5	4.7406e-5	4.7419e-5
3400.0	4.6782e-5	4.677e-5	4.6778e-5	4.6779e-5	4.6779e-5	4.678e-5	4.6764e-5	4.6778e-5	4.6779e-5	4.6779e-5	4.6782e-5	4.6775e-5	4.6779e-5	4.6779e-5	4.6779e-5	4.678e-5	4.5758e-5	4.5759e-5	4.6779e-5	4.6779e-5	4.6792e-5
3500.0	4.6176e-5	4.6164e-5	4.6173e-5	4.6174e-5	4.6174e-5	4.6174e-5	4.6159e-5	4.6172e-5	4.6173e-5	4.6174e-5	4.6177e-5	4.6169e-5	4.6173e-5	4.6174e-5	4.6174e-5	4.6175e-5	4.5156e-5	4.5157e-5	4.6174e-5	4.6174e-5	4.6187e-5
3600.0	4.5589e-5	4.5578e-5	4.5586e-5	4.5587e-5	4.5587e-5	4.5587e-5	4.5572e-5	4.5586e-5	4.5587e-5	4.5587e-5	4.559e-5	4.5583e-5	4.5587e-5	4.5587e-5	4.5587e-5	4.5588e-5	4.4572e-5	4.4573e-5	4.5587e-5	4.5587e-5	4.5601e-5
3700.0	4.502e-5	4.5009e-5	4.5017e-5	4.5018e-5	4.5018e-5	4.5018e-5	4.5003e-5	4.5017e-5	4.5018e-5	4.5018e-5	4.5021e-5	4.5014e-5	4.5018e-5	4.5018e-5	4.5018e-5	4.502e-5	4.4005e-5	4.4007e-5	4.5018e-5	4.5018e-5	4.5033e-5
3800.0	4.4468e-5	4.4457e-5	4.4465e-5	4.4465e-5	4.4465e-5	4.4466e-5	4.4451e-5	4.4464e-5	4.4465e-5	4.4465e-5	4.4468e-5	4.4461e-5	4.4465e-5	4.4465e-5	4.4465e-5	4.4467e-5	4.3455e-5	4.3456e-5	4.4465e-5	4.4466e-5	4.4481e-5
3900.0	4.3931e-5	4.392e-5	4.3928e-5	4.3929e-5	4.3929e-5	4.3929e-5	4.3914e-5	4.3927e-5	4.3929e-5	4.3929e-5	4.3932e-5	4.3925e-5	4.3929e-5	4.3929e-5	4.3929e-5	4.3931e-5	4.2921e-5	4.2922e-5	4.3929e-5	4.3929e-5	4.3946e-5
4000.0	4.3409e-5	4.3398e-5	4.3406e-5	4.3407e-5	4.3407e-5	4.3407e-5	4.3392e-5	4.3405e-5	4.3407e-5	4.3407e-5	4.341e-5	4.3403e-5	4.3406e-5	4.3407e-5	4.3407e-5	4.3409e-5	4.2399e-5	4.2401e-5	4.3407e-5	4.3407e-5	4.3425e-5
4100.0	4.2901e-5	4.289e-5	4.2898e-5	4.2899e-5	4.2899e-5	4.2899e-5	4.2884e-5	4.2897e-5	4.2899e-5	4.2899e-5	4.2901e-5	4.2895e-5	4.2898e-5	4.2899e-5	4.2899e-5	4.2901e-5	4.189e-5	4.1892e-5	4.2899e-5	4.2899e-5	4.2918e-5
4200.0	4.2405e-5	4.2394e-5	4.2402e-5	4.2402e-5	4.2402e-5	4.2403e-5	4.2388e-5	4.2401e-5	4.2402e-5	4.2402e-5	4.2405e-5	4.2398e-5	4.2402e-5	4.2402e-5	4.2402e-5	4.2404e-5	4.1393e-5	4.1394e-5	4.2402e-5	4.2403e-5	4.2422e-5
4300.0	4.192e-5	4.1909e-5	4.1917e-5	4.1917e-5	4.1917e-5	4.1918e-5	4.1903e-5	4.1916e-5	4.1917e-5	4.1917e-5	4.192e-5	4.1913e-5	4.1917e-5	4.1917e-5	4.1917e-5	4.1919e-5	4.0907e-5	4.0908e-5	4.1917e-5	4.1918e-5	4.1938e-5
4400.0	4.1445e-5	4.1435e-5	4.1442e-5	4.1443e-5	4.1443e-5	4.1444e-5	4.1429e-5	4.1442e-5	4.1443e-5	4.1443e-5	4.1446e-5	4.1439e-5	4.1443e-5	4.1443e-5	4.1443e-5	4.1445e-5	4.043e-5	4.0431e-5	4.1443e-5	4.1443e-5	4.1465e-5
4500.0	4.0981e-5	4.097e-5	4.0978e-5	4.0978e-5	4.0978e-5	4.0979e-5	4.0964e-5	4.0977e-5	4.0978e-5	4.0978e-5	4.0981e-5	4.0974e-5	4.0978e-5	4.0978e-5	4.0978e-5	4.0981e-5	3.9964e-5	3.9965e-5	4.0978e-5	4.0979e-5	4.1001e-5
4600.0	4.0525e-5	4.0515e-5	4.0523e-5	4.0523e-5	4.0523e-5	4.0524e-5	4.0509e-5	4.0522e-5	4.0523e-5	4.0523e-5	4.0526e-5	4.0519e-5	4.0523e-5	4.0523e-5	4.0523e-5	4.0526e-5	3.9507e-5	3.9508e-5	4.0523e-5	4.0523e-5	4.0547e-5
4700.0	4.0079e-5	4.0069e-5	4.0076e-5	4.0077e-5	4.0077e-5	4.0077e-5	4.0063e-5	4.0076e-5	4.0077e-5	4.0077e-5	4.008e-5	4.0073e-5	4.0077e-5	4.0077e-5	4.0077e-5	4.0079e-5	3.9059e-5	3.906e-5	4.0077e-5	4.0077e-5	4.0101e-5
4800.0	3.9642e-5	3.9632e-5	3.9639e-5	3.964e-5	3.964e-5	3.964e-5	3.9626e-5	3.9638e-5	3.9639e-5	3.964e-5	3.9642e-5	3.9636e-5	3.9639e-5	3.964e-5	3.964e-5	3.9642e-5	3.8619e-5	3.862e-5	3.964e-5	3.964e-5	3.9664e-5
4900.0	3.9212e-5	3.9202e-5	3.921e-5	3.921e-5	3.921e-5	3.9211e-5	3.9196e-5	3.9209e-5	3.921e-5	3.921e-5	3.9213e-5	3.9206e-5	3.921e-5	3.921e-5	3.921e-5	3.9213e-5	3.8186e-5	3.8187e-5	3.921e-5	3.921e-5	3.9236e-5
5000.0	3.879e-5	3.8781e-5	3.8788e-5	3.8788e-5	3.8788e-5	3.8789e-5	3.8774e-5	3.8787e-5	3.8788e-5	3.8788e-5	3.8791e-5	3.8785e-5	3.8788e-5	3.8788e-5	3.8788e-5	3.8791e-5	3.7761e-5	3.7762e-5	3.8788e-5	3.8789e-5	3.8814e-5
5100.0	3.8375e-5	3.8366e-5	3.8373e-5	3.8373e-5	3.8374e-5	3.8374e-5	3.836e-5	3.8372e-5	3.8373e-5	3.8374e-5	3.8376e-5	3.837e-5	3.8373e-5	3.8374e-5	3.8374e-5	3.8376e-5	3.7343e-5	3.7344e-5	3.8374e-5	3.8374e-5	3.84e-5
5200.0	3.7967e-5	3.7958e-5	3.7965e-5	3.7966e-5	3.7966e-5	3.7966e-5	3.7952e-5	3.7964e-5	3.7965e-5	3.7966e-5	3.7968e-5	3.7962e-5	3.7965e-5	3.7966e-5	3.7966e-5	3.7968e-5	3.6932e-5	3.6933e-5	3.7966e-5	3.7966e-5	3.7992e-5
5300.0	3.7566e-5	3.7556e-5	3.7564e-5	3.7564e-5	3.7564e-5	3.7565e-5	3.755e-5	3.7563e-5	3.7564e-5	3.7564e-5	3.7567e-5	3.756e-5	3.7564e-5	3.7564e-5	3.7564e-5	3.7567e-5	3.6529e-5	3.653e-5	3.7564e-5	3.7564e-5	3.7591e-5
5400.0	3.7171e-5	3.7161e-5	3.7168e-5	3.7169e-5	3.7169e-5	3.717e-5	3.7155e-5	3.7168e-5	3.7169e-5	3.7169e-5	3.7171e-5	3.7165e-5	3.7169e-5	3.7169e-5	3.7169e-5	3.7172e-5	3.6132e-5	3.6133e-5	3.7169e-5	3.7169e-5	3.7196e-5
5500.0	3.6782e-5	3.6773e-5	3.678e-5	3.678e-5	3.678e-5	3.6781e-5	3.6767e-5	3.6779e-5	3.678e-5	3.678e-5	3.6783e-5	3.6777e-5	3.678e-5	3.678e-5	3.678e-5	3.6783e-5	3.5742e-5	3.5742e-5	3.678e-5	3.6781e-5	3.6807e-5
5600.0	3.64e-5	3.6391e-5	3.6398e-5	3.6399e-5	3.6399e-5	3.6399e-5	3.6385e-5	3.6397e-5	3.6399e-5	3.6399e-5	3.6401e-5	3.6395e-5	3.6398e-5	3.6399e-5	3.6399e-5	3.6401e-5	3.5357e-5	3.5358e-5	3.6399e-5	3.6399e-5	3.6425e-5
5700.0	3.6024e-5	3.6015e-5	3.6022e-5	3.6022e-5	3.6022e-5	3.6023e-5	3.6009e-5	3.6021e-5	3.6022e-5	3.6023e-5	3.6025e-5	3.6019e-5	3.6022e-5	3.6022e-5	3.6023e-5	3.6025e-5	3.4977e-5	3.4978e-5	3.6022e-5	3.6023e-5	3.6049e-5
5800.0	3.5653e-5	3.5645e-5	3.5651e-5	3.5652e-5	3.5652e-5	3.5653e-5	3.5638e-5	3.5651e-5	3.5652e-5	3.5652e-5	3.5654e-5	3.5648e-5	3.5652e-5	3.5652e-5	3.5652e-5	3.5655e-5	3.4604e-5	3.4605e-5	3.5652e-5	3.5652e-5	3.5679e-5
5900.0	3.5288e-5	3.5279e-5	3.5286e-5	3.5286e-5	3.5286e-5	3.5287e-5	3.5273e-5	3.5285e-5	3.5286e-5	3.5286e-5	3.5289e-5	3.5283e-5	3.5286e-5	3.5286e-5	3.5286e-5	3.5289e-5	3.4237e-5	3.4237e-5	3.5286e-5	3.5287e-5	3.5313e-5
6000.0	3.4928e-5	3.4919e-5	3.4926e-5	3.4926e-5	3.4926e-5	3.4927e-5	3.4913e-5	3.4925e-5	3.4926e-5	3.4926e-5	3.4928e-5	3.4923e-5	3.4926e-5	3.4926e-5	3.4926e-5	3.4929e-5	3.3875e-5	3.3876e-5	3.4926e-5	3.4926e-5	3.4953e-5
6100.0	3.4573e-5	3.4564e-5	3.4571e-5	3.4571e-5	3.4571e-5	3.4572e-5	3.4558e-5	3.457e-5	3.4571e-5	3.4571e-5	3.4573e-5	3.4568e-5	3.4571e-5	3.4571e-5	3.4571e-5	3.4574e-5	3.3518e-5	3.3519e-5	3.4571e-5	3.4571e-5	3.4598e-5
6200.0	3.4223e-5	3.4215e-5	3.4221e-5	3.4222e-5	3.4222e-5	3.4222e-5	3.4208e-5	3.422e-5	3.4222e-5	3.4222e-5	3.4224e-5	3.4218e-5	3.4221e-5	3.4222e-5	3.4222e-5	3.4224e-5	3.3167e-5	3.3168e-5	3.4222e-5	3.4222e-5	3.4247e-5
6300.0	3.3879e-5	3.387e-5	3.3877e-5	3.3877e-5	3.3877e-5	3.3878e-5	3.3864e-5	3.3876e-5	3.3877e-5	3.3877e-5	3.3879e-5	3.3874e-5	3.3877e-5	3.3877e-5	3.3877e-5	3.388e-5	3.2821e-5	3.2822e-5	3.3877e-5	3.3878e-5	3.3903e-5
6400.0	3.3539e-5	3.3531e-5	3.3537e-5	3.3537e-5	3.3538e-5	3.3538e-5	3.3524e-5	3.3536e-5	3.3537e-5	3.3538e-5	3.354e-5	3.3534e-5	3.3537e-5	3.3538e-5	3.3538e-5	3.354e-5	3.2479e-5	3.248e-5	3.3538e-5	3.3538e-5	3.3563e-5
6500.0	3.3204e-5	3.3196e-5	3.3202e-5	3.3203e-5	3.3203e-5	3.3203e-5	3.319e-5	3.3202e-5	3.3203e-5	3.3203e-5	3.3205e-5	3.3199e-5	3.3202e-5	3.3203e-5	3.3203e-5	3.3205e-5	3.2142e-5	3.2143e-5	3.3203e-5	3.3203e-5	3.3228e-5
6600.0	3.2874e-5	3.2866e-5	3.2872e-5	3.2872e-5	3.2872e-5	3.2873e-5	3.286e-5	3.2871e-5	3.2872e-5	3.2872e-5	3.2874e-5	3.2869e-5	3.2872e-5	3.2872e-5	3.2872e-5	3.2875e-5	3.1809e-5	3.181e-5	3.2872e-5	3.2873e-5	3.2897e-5
6700.0	3.2547e-5	3.2539e-5	3.2546e-5	3.2546e-5	3.2546e-5	3.2547e-5	3.2533e-5	3.2545e-5	3.2546e-5	3.2546e-5	3.2548e-5	3.2543e-5	3.2546e-5	3.2546e-5	3.2546e-5	3.2549e-5	3.148e-5	3.1481e-5	3.2546e-5	3.2546e-5	3.2571e-5
6800.0	3.2225e-5	3.2217e-5	3.2224e-5	3.2224e-5	3.2224e-5	3.2225e-5	3.2211e-5	3.2223e-5	3.2224e-5	3.2224e-5	3.2226e-5	3.2221e-5	3.2224e-5	3.2224e-5	3.2224e-5	3.2226e-5	3.1156e-5	3.1157e-5	3.2224e-5	3.2224e-5	3.2248e-5
6900.0	3.1907e-5	3.1899e-5	3.1905e-5	3.1906e-5	3.1906e-5	3.1906e-5	3.1893e-5	3.1905e-5	3.1906e-5	3.1906e-5	3.1908e-5	3.1903e-5	3.1906e-5	3.1906e-5	3.1906e-5	3.1908e-5	3.0835e-5	3.0836e-5	3.1906e-5	3.1906e-5	3.193e-5
7000.0	3.1593e-5	3.1585e-5	3.1591e-5	3.1591e-5	3.1592e-5	3.1592e-5	3.1579e-5	3.1591e-5	3.1591e-5	3.1592e-5	3.1593e-5	3.1588e-5	3.1591e-5	3.1591e-5	3.1592e-5	3.1594e-5	3.0519e-5	3.052e-5	3.1592e-5	3.1592e-5	3.1615e-5
7100.0	3.1282e-5	3.1274e-5	3.1281e-5	3.1281e-5	3.1281e-5	3.1282e-5	3.1269e-5	3.128e-5	3.1281e-5	3.1281e-5	3.1283e-5	3.1278e-5	3.1281e-5	3.1281e-5	3.1281e-5	3.1283e-5	3.0207e-5	3.0208e-5	3.1281e-5	3.1281e-5	3.1304e-5
7200.0	3.0975e-5	3.0968e-5	3.0974e-5	3.0974e-5	3.0974e-5	3.0975e-5	3.0962e-5	3.0973e-5	3.0974e-5	3.0974e-5	3.0976e-5	3.0971e-5	3.0974e-5	3.0974e-5	3.0974e-5	3.0977e-5	2.9899e-5	2.99e-5	3.0974e-5	3.0974e-5	3.0997e-5
7300.0	3.0672e-5	3.0665e-5	3.0671e-5	3.0671e-5	3.0671e-5	3.0672e-5	3.0659e-5	3.067e-5	3.0671e-5	3.0671e-5	3.0673e-5	3.0668e-5	3.0671e-5	3.0671e-5	3.0671e-5	3.0674e-5	2.9595e-5	2.9595e-5	3.0671e-5	3.0671e-5	3.0694e-5
7400.0	3.0373e-5	3.0366e-5	3.0372e-5	3.0372e-5	3.0372e-5	3.0373e-5	3.036e-5	3.0371e-5	3.0372e-5	3.0372e-5	3.0374e-5	3.0369e-5	3.0372e-5	3.0372e-5	3.0372e-5	3.0374e-5	2.9294e-5	2.9295e-5	3.0372e-5	3.0372e-5	3.0394e-5
7500.0	3.0078e-5	3.007e-5	3.0076e-5	3.0077e-5	3.0077e-5	3.0077e-5	3.0065e-5	3.0076e-5	3.0077e-5	3.0077e-5	3.0078e-5	3.0074e-5	3.0076e-5	3.0077e-5	3.0077e-5	3.0079e-5	2.8997e-5	2.8997e-5	3.0077e-5	3.0077e-5	3.0098e-5
7600.0	2.9786e-5	2.9778e-5	2.9784e-5	2.9785e-5	2.9785e-5	2.9785e-5	2.9773e-5	2.9784e-5	2.9784e-5	2.9785e-5	2.9786e-5	2.9782e-5	2.9784e-5	2.9785e-5	2.9785e-5	2.9787e-5	2.8703e-5	2.8704e-5	2.9785e-5	2.9785e-5	2.9806e-5
7700.0	2.9497e-5	2.949e-5	2.9495e-5	2.9496e-5	2.9496e-5	2.9496e-5	2.9484e-5	2.9495e-5	2.9496e-5	2.9496e-5	2.9497e-5	2.9493e-5	2.9496e-5	2.9496e-5	2.9496e-5	2.9498e-5	2.8413e-5	2.8413e-5	2.9496e-5	2.9496e-5	2.9517e-5
7800.0	2.9211e-5	2.9204e-5	2.921e-5	2.921e-5	2.921e-5	2.9211e-5	2.9198e-5	2.9209e-5	2.921e-5	2.921e-5	2.9212e-5	2.9207e-5	2.921e-5	2.921e-5	2.921e-5	2.9212e-5	2.8126e-5	2.8127e-5	2.921e-5	2.9211e-5	2.9231e-5
7900.0	2.8929e-5	2.8922e-5	2.8928e-5	2.8928e-5	2.8928e-5	2.8929e-5	2.8916e-5	2.8927e-5	2.8928e-5	2.8928e-5	2.893e-5	2.8925e-5	2.8928e-5	2.8928e-5	2.8928e-5	2.893e-5	2.7843e-5	2.7843e-5	2.8928e-5	2.8928e-5	2.8948e-5
8000.0	2.865e-5	2.8643e-5	2.8649e-5	2.8649e-5	2.8649e-5	2.865e-5	2.8637e-5	2.8648e-5	2.8649e-5	2.8649e-5	2.8651e-5	2.8646e-5	2.8649e-5	2.8649e-5	2.8649e-5	2.8651e-5	2.7563e-5	2.7563e-5	2.8649e-5	2.8649e-5	2.8669e-5
8100.0	2.8374e-5	2.8367e-5	2.8373e-5	2.8373e-5	2.8373e-5	2.8374e-5	2.8362e-5	2.8372e-5	2.8373e-5	2.8373e-5	2.8375e-5	2.837e-5	2.8373e-5	2.8373e-5	2.8373e-5	2.8375e-5	2.7286e-5	2.7286e-5	2.8373e-5	2.8374e-5	2.8393e-5
8200.0	2.8102e-5	2.8095e-5	2.81e-5	2.8101e-5	2.8101e-5	2.8101e-5	2.8089e-5	2.81e-5	2.8101e-5	2.8101e-5	2.8102e-5	2.8098e-5	2.81e-5	2.8101e-5	2.8101e-5	2.8103e-5	2.7012e-5	2.7013e-5	2.8101e-5	2.8101e-5	2.812e-5
8300.0	2.7832e-5	2.7825e-5	2.7831e-5	2.7831e-5	2.7831e-5	2.7831e-5	2.7819e-5	2.783e-5	2.7831e-5	2.7831e-5	2.7832e-5	2.7828e-5	2.7831e-5	2.7831e-5	2.7831e-5	2.7833e-5	2.6742e-5	2.6742e-5	2.7831e-5	2.7831e-5	2.785e-5
8400.0	2.7565e-5	2.7558e-5	2.7564e-5	2.7564e-5	2.7564e-5	2.7565e-5	2.7553e-5	2.7563e-5	2.7564e-5	2.7564e-5	2.7566e-5	2.7561e-5	2.7564e-5	2.7564e-5	2.7564e-5	2.7566e-5	2.6474e-5	2.6475e-5	2.7564e-5	2.7564e-5	2.7582e-5
8500.0	2.7301e-5	2.7295e-5	2.73e-5	2.73e-5	2.7301e-5	2.7301e-5	2.7289e-5	2.73e-5	2.73e-5	2.7301e-5	2.7302e-5	2.7298e-5	2.73e-5	2.73e-5	2.7301e-5	2.7302e-5	2.621e-5	2.6211e-5	2.73e-5	2.7301e-5	2.7318e-5
8600.0	2.7041e-5	2.7034e-5	2.7039e-5	2.704e-5	2.704e-5	2.704e-5	2.7028e-5	2.7039e-5	2.704e-5	2.704e-5	2.7041e-5	2.7037e-5	2.704e-5	2.704e-5	2.704e-5	2.7042e-5	2.5949e-5	2.595e-5	2.704e-5	2.704e-5	2.7057e-5
8700.0	2.6783e-5	2.6776e-5	2.6781e-5	2.6782e-5	2.6782e-5	2.6782e-5	2.677e-5	2.6781e-5	2.6782e-5	2.6782e-5	2.6783e-5	2.6779e-5	2.6782e-5	2.6782e-5	2.6782e-5	2.6784e-5	2.5691e-5	2.5692e-5	2.6782e-5	2.6782e-5	2.6799e-5
8800.0	2.6528e-5	2.6521e-5	2.6526e-5	2.6527e-5	2.6527e-5	2.6527e-5	2.6515e-5	2.6526e-5	2.6527e-5	2.6527e-5	2.6528e-5	2.6524e-5	2.6527e-5	2.6527e-5	2.6527e-5	2.6528e-5	2.5436e-5	2.5437e-5	2.6527e-5	2.6527e-5	2.6543e-5
8900.0	2.6275e-5	2.6268e-5	2.6274e-5	2.6274e-5	2.6274e-5	2.6275e-5	2.6263e-5	2.6274e-5	2.6274e-5	2.6274e-5	2.6276e-5	2.6272e-5	2.6274e-5	2.6274e-5	2.6274e-5	2.6276e-5	2.5184e-5	2.5185e-5	2.6274e-5	2.6275e-5	2.6291e-5
9000.0	2.6026e-5	2.6019e-5	2.6024e-5	2.6025e-5	2.6025e-5	2.6025e-5	2.6014e-5	2.6024e-5	2.6025e-5	2.6025e-5	2.6026e-5	2.6022e-5	2.6025e-5	2.6025e-5	2.6025e-5	2.6026e-5	2.4935e-5	2.4936e-5	2.6025e-5	2.6025e-5	2.6041e-5
9100.0	2.5779e-5	2.5772e-5	2.5778e-5	2.5778e-5	2.5778e-5	2.5779e-5	2.5767e-5	2.5777e-5	2.5778e-5	2.5778e-5	2.578e-5	2.5775e-5	2.5778e-5	2.5778e-5	2.5778e-5	2.578e-5	2.469e-5	2.4691e-5	2.5778e-5	2.5778e-5	2.5794e-5
9200.0	2.5535e-5	2.5529e-5	2.5534e-5	2.5534e-5	2.5534e-5	2.5535e-5	2.5523e-5	2.5534e-5	2.5534e-5	2.5534e-5	2.5536e-5	2.5532e-5	2.5534e-5	2.5534e-5	2.5534e-5	2.5536e-5	2.4447e-5	2.4448e-5	2.5534e-5	2.5535e-5	2.555e-5
9300.0	2.5294e-5	2.5287e-5	2.5293e-5	2.5293e-5	2.5293e-5	2.5294e-5	2.5282e-5	2.5292e-5	2.5293e-5	2.5293e-5	2.5295e-5	2.5291e-5	2.5293e-5	2.5293e-5	2.5293e-5	2.5295e-5	2.4208e-5	2.4208e-5	2.5293e-5	2.5293e-5	2.5308e-5
9400.0	2.5056e-5	2.5049e-5	2.5054e-5	2.5055e-5	2.5055e-5	2.5055e-5	2.5044e-5	2.5054e-5	2.5055e-5	2.5055e-5	2.5056e-5	2.5052e-5	2.5055e-5	2.5055e-5	2.5055e-5	2.5056e-5	2.3971e-5	2.3972e-5	2.5055e-5	2.5055e-5	2.5069e-5
9500.0	2.482e-5	2.4814e-5	2.4819e-5	2.4819e-5	2.482e-5	2.482e-5	2.4809e-5	2.4819e-5	2.4819e-5	2.482e-5	2.4821e-5	2.4817e-5	2.4819e-5	2.482e-5	2.482e-5	2.4821e-5	2.3737e-5	2.3738e-5	2.482e-5	2.482e-5	2.4833e-5
9600.0	2.4588e-5	2.4581e-5	2.4587e-5	2.4587e-5	2.4587e-5	2.4587e-5	2.4576e-5	2.4586e-5	2.4587e-5	2.4587e-5	2.4588e-5	2.4584e-5	2.4587e-5	2.4587e-5	2.4587e-5	2.4588e-5	2.3506e-5	2.3507e-5	2.4587e-5	2.4587e-5	2.4601e-5
9700.0	2.4358e-5	2.4351e-5	2.4357e-5	2.4357e-5	2.4357e-5	2.4357e-5	2.4346e-5	2.4356e-5	2.4357e-5	2.4357e-5	2.4358e-5	2.4354e-5	2.4357e-5	2.4357e-5	2.4357e-5	2.4358e-5	2.3279e-5	2.328e-5	2.4357e-5	2.4357e-5	2.437e-5
9800.0	2.413e-5	2.4124e-5	2.4129e-5	2.413e-5	2.413e-5	2.413e-5	2.4119e-5	2.4129e-5	2.413e-5	2.413e-5	2.4131e-5	2.4127e-5	2.413e-5	2.413e-5	2.413e-5	2.4131e-5	2.3055e-5	2.3056e-5	2.413e-5	2.413e-5	2.4143e-5
9900.0	2.3906e-5	2.39e-5	2.3905e-5	2.3905e-5	2.3905e-5	2.3905e-5	2.3895e-5	2.3904e-5	2.3905e-5	2.3905e-5	2.3906e-5	2.3903e-5	2.3905e-5	2.3905e-5	2.3905e-5	2.3906e-5	2.2834e-5	2.2834e-5	2.3905e-5	2.3905e-5	2.3918e-5
10000.0	2.3684e-5	2.3678e-5	2.3683e-5	2.3683e-5	2.3683e-5	2.3683e-5	2.3673e-5	2.3682e-5	2.3683e-5	2.3683e-5	2.3684e-5	2.3681e-5	2.3683e-5	2.3683e-5	2.3683e-5	2.3684e-5	2.2615e-5	2.2615e-5	2.3683e-5	2.3683e-5	2.3695e-5
11000.0	2.1606e-5	2.16e-5	2.1605e-5	2.1606e-5	2.1606e-5	2.1606e-5	2.1596e-5	2.1605e-5	2.1606e-5	2.1606e-5	2.1606e-5	2.1603e-5	2.1605e-5	2.1606e-5	2.1606e-5	2.1607e-5	2.0555e-5	2.0555e-5	2.1606e-5	2.1606e-5	2.1614e-5
12000.0	1.9743e-5	1.9738e-5	1.9743e-5	1.9743e-5	1.9743e-5	1.9743e-5	1.9734e-5	1.9742e-5	1.9743e-5	1.9743e-5	1.9744e-5	1.9741e-5	1.9743e-5	1.9743e-5	1.9743e-5	1.9744e-5	1.8718e-5	1.8718e-5	1.9743e-5	1.9743e-5	1.9749e-5
13000.0	1.8071e-5	1.8066e-5	1.807e-5	1.807e-5	1.807e-5	1.8071e-5	1.8062e-5	1.807e-5	1.807e-5	1.807e-5	1.8071e-5	1.8068e-5	1.807e-5	1.807e-5	1.807e-5	1.8071e-5	1.7071e-5	1.7072e-5	1.807e-5	1.8071e-5	1.8075e-5
14000.0	1.6564e-5	1.656e-5	1.6564e-5	1.6564e-5	1.6564e-5	1.6564e-5	1.6556e-5	1.6564e-5	1.6564e-5	1.6564e-5	1.6565e-5	1.6562e-5	1.6564e-5	1.6564e-5	1.6564e-5	1.6565e-5	1.56e-5	1.5601e-5	1.6564e-5	1.6564e-5	1.6567e-5
15000.0	1.521e-5	1.5205e-5	1.521e-5	1.521e-5	1.521e-5	1.521e-5	1.5202e-5	1.5209e-5	1.521e-5	1.521e-5	1.521e-5	1.5208e-5	1.521e-5	1.521e-5	1.521e-5	1.521e-5	1.4286e-5	1.4286e-5	1.521e-5	1.521e-5	1.5211e-5


==> img/nlpdhgm_block/Capsule_NLPDPS_wktest_tau0.1_legend.txt <==
wk type = 1 and wk mult = 0.0001
wk type = 2 and wk mult = 0.0001
wk type = 2 and wk mult = 0.01
wk type = 2 and wk mult = 1
wk type = 2 and wk mult = 100
wk type = 2 and wk mult = 10000
wk type = 3 and wk mult = 0.0001
wk type = 3 and wk mult = 0.01
wk type = 3 and wk mult = 1
wk type = 3 and wk mult = 100
wk type = 3 and wk mult = 10000
wk type = 4 and wk mult = 0.0001
wk type = 4 and wk mult = 0.01
wk type = 4 and wk mult = 1
wk type = 4 and wk mult = 100
wk type = 4 and wk mult = 10000
wk type = 5 and wk mult = 0.0001
wk type = 5 and wk mult = 0.01
wk type = 5 and wk mult = 1
wk type = 5 and wk mult = 100
wk type = 5 and wk mult = 10000

==> img/nlpdhgm_block/Capsule_NLPDPS_wktest_tau0.5_filt.txt <==
iter	type1	type2mult0.0001	type2mult0.01	type2mult1	type2mult100	type2mult10000	type3mult0.0001	type3mult0.01	type3mult1	type3mult100	type3mult10000	type4mult0.0001	type4mult0.01	type4mult1	type4mult100	type4mult10000	type5mult0.0001	type5mult0.01	type5mult1	type5mult100	type5mult10000
1.0	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236
2.0	0.0001343	0.00013834	0.00013834	0.00013834	0.00013835	0.00013941	0.00013834	0.00013834	0.00013834	0.0001385	0.00014121	0.00013834	0.00013834	0.00013834	0.00013836	0.00014079	0.00013834	0.00013834	0.00013834	0.00013873	0.00014211
3.0	0.00013282	0.00013913	0.00013913	0.00013913	0.00013909	0.0001382	0.00013913	0.00013913	0.00013913	0.00013911	0.00014057	0.00013913	0.00013913	0.00013913	0.00013897	0.00013959	0.00013913	0.00013913	0.00013911	0.00013826	0.00014186
4.0	0.00013162	0.00013978	0.00013978	0.00013978	0.00013973	0.00013771	0.00013978	0.00013978	0.00013978	0.00013975	0.00014015	0.00013978	0.00013978	0.00013978	0.00013959	0.00013865	0.00013978	0.00013978	0.00013976	0.00013842	0.0001416
5.0	0.00013073	0.00014008	0.00014008	0.00014008	0.00014003	0.0001375	0.00014008	0.00014008	0.00014008	0.00014005	0.00013981	0.00014008	0.00014008	0.00014008	0.00013988	0.00013789	0.00014008	0.00014008	0.00014006	0.0001386	0.00014134
6.0	0.00012983	0.0001401	0.0001401	0.0001401	0.00014005	0.00013738	0.0001401	0.0001401	0.0001401	0.00014007	0.00013946	0.0001401	0.0001401	0.0001401	0.00013991	0.00013728	0.0001401	0.0001401	0.00014008	0.00013864	0.00014108
7.0	0.00012909	0.00013989	0.00013989	0.00013989	0.00013985	0.00013725	0.00013989	0.00013989	0.00013989	0.00013987	0.00013906	0.00013989	0.00013989	0.00013989	0.00013972	0.00013677	0.00013989	0.00013989	0.00013987	0.00013854	0.00014081
8.0	0.00012834	0.0001395	0.0001395	0.0001395	0.00013946	0.00013709	0.0001395	0.0001395	0.0001395	0.00013948	0.00013859	0.0001395	0.0001395	0.0001395	0.00013935	0.00013634	0.0001395	0.0001395	0.00013949	0.0001383	0.00014055
9.0	0.00012768	0.00013896	0.00013896	0.00013896	0.00013893	0.00013687	0.00013896	0.00013896	0.00013896	0.00013894	0.00013806	0.00013896	0.00013896	0.00013896	0.00013884	0.00013597	0.00013896	0.00013896	0.00013895	0.00013795	0.00014028
10.0	0.00012703	0.0001383	0.0001383	0.0001383	0.00013828	0.00013659	0.0001383	0.0001383	0.0001383	0.00013828	0.00013747	0.0001383	0.0001383	0.0001383	0.00013821	0.00013564	0.0001383	0.0001383	0.0001383	0.0001375	0.00014001
20.0	0.00012183	0.00012963	0.00012963	0.00012963	0.00012967	0.00013171	0.00012963	0.00012963	0.00012963	0.00012964	0.00013031	0.00012963	0.00012963	0.00012964	0.00012977	0.000133	0.00012963	0.00012963	0.00012965	0.00013069	0.00013735
21.0	0.00012138	0.00012881	0.00012881	0.00012881	0.00012885	0.00013111	0.00012881	0.00012881	0.00012881	0.00012882	0.0001296	0.00012881	0.00012881	0.00012881	0.00012896	0.00013271	0.00012881	0.00012881	0.00012883	0.00012996	0.0001371
22.0	0.00012094	0.00012801	0.00012801	0.00012802	0.00012806	0.00013052	0.00012801	0.00012801	0.00012801	0.00012803	0.00012891	0.00012801	0.00012801	0.00012802	0.00012817	0.00013242	0.00012801	0.00012801	0.00012803	0.00012923	0.00013685
23.0	0.00012051	0.00012724	0.00012724	0.00012725	0.00012729	0.00012992	0.00012724	0.00012724	0.00012724	0.00012726	0.00012824	0.00012724	0.00012724	0.00012725	0.0001274	0.00013212	0.00012724	0.00012724	0.00012726	0.00012852	0.0001366
24.0	0.00012008	0.0001265	0.0001265	0.0001265	0.00012654	0.00012932	0.0001265	0.0001265	0.0001265	0.00012652	0.00012758	0.0001265	0.0001265	0.00012651	0.00012666	0.00013181	0.0001265	0.0001265	0.00012652	0.00012782	0.00013635
25.0	0.00011966	0.00012578	0.00012578	0.00012579	0.00012583	0.00012872	0.00012578	0.00012578	0.00012578	0.0001258	0.00012694	0.00012578	0.00012578	0.00012579	0.00012595	0.00013148	0.00012578	0.00012578	0.0001258	0.00012714	0.00013611
26.0	0.00011925	0.00012509	0.00012509	0.00012509	0.00012514	0.00012812	0.00012509	0.00012509	0.00012509	0.00012511	0.00012631	0.00012509	0.00012509	0.0001251	0.00012526	0.00013115	0.00012509	0.00012509	0.00012511	0.00012647	0.00013587
27.0	0.00011884	0.00012442	0.00012442	0.00012443	0.00012447	0.00012753	0.00012442	0.00012442	0.00012442	0.00012444	0.0001257	0.00012442	0.00012442	0.00012443	0.00012459	0.00013081	0.00012442	0.00012442	0.00012444	0.00012581	0.00013563
28.0	0.00011844	0.00012378	0.00012378	0.00012378	0.00012382	0.00012695	0.00012378	0.00012378	0.00012378	0.0001238	0.0001251	0.00012378	0.00012378	0.00012378	0.00012394	0.00013047	0.00012378	0.00012378	0.0001238	0.00012518	0.0001354
29.0	0.00011804	0.00012315	0.00012316	0.00012316	0.0001232	0.00012637	0.00012315	0.00012315	0.00012316	0.00012317	0.00012452	0.00012315	0.00012316	0.00012316	0.00012332	0.00013011	0.00012315	0.00012316	0.00012318	0.00012456	0.00013517
30.0	0.00011764	0.00012255	0.00012255	0.00012256	0.0001226	0.0001258	0.00012255	0.00012255	0.00012256	0.00012257	0.00012395	0.00012255	0.00012255	0.00012256	0.00012272	0.00012975	0.00012255	0.00012256	0.00012257	0.00012396	0.00013495
31.0	0.00011726	0.00012197	0.00012197	0.00012198	0.00012202	0.00012524	0.00012197	0.00012197	0.00012197	0.00012199	0.0001234	0.00012197	0.00012197	0.00012198	0.00012213	0.00012938	0.00012197	0.00012197	0.00012199	0.00012337	0.00013473
32.0	0.00011687	0.00012141	0.00012141	0.00012141	0.00012145	0.00012469	0.00012141	0.00012141	0.00012141	0.00012143	0.00012286	0.00012141	0.00012141	0.00012141	0.00012157	0.00012901	0.00012141	0.00012141	0.00012143	0.0001228	0.00013452
33.0	0.00011649	0.00012086	0.00012086	0.00012086	0.00012091	0.00012414	0.00012086	0.00012086	0.00012086	0.00012088	0.00012233	0.00012086	0.00012086	0.00012087	0.00012102	0.00012863	0.00012086	0.00012086	0.00012088	0.00012224	0.00013431
34.0	0.00011611	0.00012033	0.00012033	0.00012033	0.00012037	0.00012361	0.00012033	0.00012033	0.00012033	0.00012035	0.00012182	0.00012033	0.00012033	0.00012034	0.00012049	0.00012824	0.00012033	0.00012033	0.00012035	0.0001217	0.0001341
35.0	0.00011573	0.00011981	0.00011981	0.00011982	0.00011986	0.00012308	0.00011981	0.00011981	0.00011982	0.00011984	0.00012131	0.00011981	0.00011981	0.00011982	0.00011997	0.00012786	0.00011981	0.00011982	0.00011983	0.00012117	0.0001339
36.0	0.00011536	0.00011931	0.00011931	0.00011932	0.00011936	0.00012257	0.00011931	0.00011931	0.00011931	0.00011933	0.00012082	0.00011931	0.00011931	0.00011932	0.00011947	0.00012746	0.00011931	0.00011932	0.00011933	0.00012065	0.0001337
37.0	0.00011499	0.00011882	0.00011882	0.00011883	0.00011887	0.00012206	0.00011882	0.00011882	0.00011883	0.00011885	0.00012034	0.00011882	0.00011882	0.00011883	0.00011898	0.00012707	0.00011882	0.00011883	0.00011884	0.00012015	0.00013351
38.0	0.00011463	0.00011835	0.00011835	0.00011835	0.00011839	0.00012156	0.00011835	0.00011835	0.00011835	0.00011837	0.00011987	0.00011835	0.00011835	0.00011835	0.0001185	0.00012667	0.00011835	0.00011835	0.00011837	0.00011966	0.00013332
39.0	0.00011426	0.00011788	0.00011788	0.00011789	0.00011792	0.00012107	0.00011788	0.00011788	0.00011788	0.0001179	0.00011941	0.00011788	0.00011788	0.00011789	0.00011803	0.00012628	0.00011788	0.00011789	0.0001179	0.00011918	0.00013313
40.0	0.0001139	0.00011743	0.00011743	0.00011743	0.00011747	0.00012059	0.00011743	0.00011743	0.00011743	0.00011745	0.00011895	0.00011743	0.00011743	0.00011743	0.00011757	0.00012588	0.00011743	0.00011743	0.00011745	0.00011871	0.00013295
41.0	0.00011355	0.00011698	0.00011698	0.00011699	0.00011702	0.00012012	0.00011698	0.00011698	0.00011699	0.000117	0.00011851	0.00011698	0.00011698	0.00011699	0.00011713	0.00012548	0.00011698	0.00011699	0.000117	0.00011825	0.00013278
42.0	0.00011319	0.00011655	0.00011655	0.00011655	0.00011659	0.00011965	0.00011655	0.00011655	0.00011655	0.00011657	0.00011807	0.00011655	0.00011655	0.00011655	0.00011669	0.00012507	0.00011655	0.00011655	0.00011657	0.00011779	0.0001326
43.0	0.00011284	0.00011612	0.00011612	0.00011613	0.00011616	0.0001192	0.00011612	0.00011612	0.00011612	0.00011614	0.00011764	0.00011612	0.00011612	0.00011613	0.00011626	0.00012467	0.00011612	0.00011612	0.00011614	0.00011735	0.00013244
44.0	0.00011249	0.0001157	0.0001157	0.00011571	0.00011574	0.00011875	0.0001157	0.0001157	0.0001157	0.00011572	0.00011722	0.0001157	0.0001157	0.00011571	0.00011584	0.00012427	0.0001157	0.0001157	0.00011572	0.00011692	0.00013227
45.0	0.00011214	0.00011529	0.00011529	0.00011529	0.00011533	0.00011831	0.00011529	0.00011529	0.00011529	0.00011531	0.0001168	0.00011529	0.00011529	0.0001153	0.00011543	0.00012387	0.00011529	0.00011529	0.00011531	0.00011649	0.00013211
46.0	0.0001118	0.00011488	0.00011488	0.00011489	0.00011492	0.00011788	0.00011488	0.00011488	0.00011489	0.00011491	0.00011639	0.00011488	0.00011488	0.00011489	0.00011502	0.00012347	0.00011488	0.00011489	0.0001149	0.00011607	0.00013195
47.0	0.00011145	0.00011448	0.00011448	0.00011449	0.00011453	0.00011745	0.00011448	0.00011448	0.00011449	0.00011451	0.00011598	0.00011448	0.00011449	0.00011449	0.00011462	0.00012307	0.00011448	0.00011449	0.0001145	0.00011566	0.0001318
48.0	0.00011111	0.00011409	0.00011409	0.0001141	0.00011413	0.00011703	0.00011409	0.00011409	0.0001141	0.00011412	0.00011559	0.00011409	0.00011409	0.0001141	0.00011423	0.00012267	0.00011409	0.0001141	0.00011411	0.00011526	0.00013165
49.0	0.00011078	0.00011371	0.00011371	0.00011371	0.00011375	0.00011662	0.00011371	0.00011371	0.00011371	0.00011373	0.00011519	0.00011371	0.00011371	0.00011372	0.00011384	0.00012228	0.00011371	0.00011371	0.00011373	0.00011486	0.0001315
50.0	0.00011044	0.00011332	0.00011332	0.00011333	0.00011337	0.00011621	0.00011332	0.00011332	0.00011333	0.00011335	0.0001148	0.00011332	0.00011333	0.00011333	0.00011346	0.00012188	0.00011332	0.00011333	0.00011335	0.00011446	0.00013136
51.0	0.00011011	0.00011295	0.00011295	0.00011296	0.00011299	0.00011581	0.00011295	0.00011295	0.00011295	0.00011297	0.00011442	0.00011295	0.00011295	0.00011296	0.00011308	0.00012149	0.00011295	0.00011296	0.00011297	0.00011408	0.00013122
52.0	0.00010978	0.00011258	0.00011258	0.00011259	0.00011262	0.00011541	0.00011258	0.00011258	0.00011258	0.0001126	0.00011404	0.00011258	0.00011258	0.00011259	0.00011271	0.0001211	0.00011258	0.00011258	0.0001126	0.00011369	0.00013108
53.0	0.00010945	0.00011221	0.00011221	0.00011222	0.00011225	0.00011502	0.00011221	0.00011221	0.00011222	0.00011223	0.00011367	0.00011221	0.00011221	0.00011222	0.00011234	0.00012071	0.00011221	0.00011222	0.00011223	0.00011332	0.00013094
54.0	0.00010912	0.00011185	0.00011185	0.00011186	0.00011189	0.00011464	0.00011185	0.00011185	0.00011186	0.00011187	0.0001133	0.00011185	0.00011185	0.00011186	0.00011197	0.00012032	0.00011185	0.00011186	0.00011187	0.00011294	0.00013081
55.0	0.0001088	0.00011149	0.00011149	0.0001115	0.00011153	0.00011426	0.00011149	0.00011149	0.0001115	0.00011151	0.00011293	0.00011149	0.00011149	0.0001115	0.00011162	0.00011994	0.00011149	0.0001115	0.00011151	0.00011258	0.00013067
56.0	0.00010848	0.00011114	0.00011114	0.00011114	0.00011117	0.00011388	0.00011114	0.00011114	0.00011114	0.00011116	0.00011257	0.00011114	0.00011114	0.00011115	0.00011126	0.00011956	0.00011114	0.00011114	0.00011116	0.00011221	0.00013054
57.0	0.00010815	0.00011078	0.00011079	0.00011079	0.00011082	0.00011351	0.00011078	0.00011078	0.00011079	0.00011081	0.00011221	0.00011078	0.00011079	0.0001108	0.00011091	0.00011918	0.00011078	0.00011079	0.00011081	0.00011185	0.00013041
58.0	0.00010784	0.00011044	0.00011044	0.00011045	0.00011048	0.00011314	0.00011044	0.00011044	0.00011044	0.00011046	0.00011185	0.00011044	0.00011044	0.00011045	0.00011056	0.0001188	0.00011044	0.00011045	0.00011046	0.00011149	0.00013029
59.0	0.00010752	0.00011009	0.00011009	0.0001101	0.00011013	0.00011278	0.00011009	0.00011009	0.0001101	0.00011012	0.0001115	0.00011009	0.0001101	0.0001101	0.00011021	0.00011843	0.00011009	0.0001101	0.00011011	0.00011114	0.00013016
60.0	0.00010721	0.00010975	0.00010975	0.00010976	0.00010979	0.00011242	0.00010975	0.00010975	0.00010976	0.00010978	0.00011115	0.00010975	0.00010976	0.00010976	0.00010987	0.00011806	0.00010975	0.00010976	0.00010977	0.00011079	0.00013004
61.0	0.00010689	0.00010941	0.00010942	0.00010942	0.00010945	0.00011206	0.00010941	0.00010941	0.00010942	0.00010944	0.0001108	0.00010941	0.00010942	0.00010943	0.00010953	0.00011769	0.00010941	0.00010942	0.00010944	0.00011045	0.00012991
62.0	0.00010658	0.00010908	0.00010908	0.00010909	0.00010912	0.00011171	0.00010908	0.00010908	0.00010909	0.0001091	0.00011046	0.00010908	0.00010908	0.00010909	0.0001092	0.00011733	0.00010908	0.00010909	0.0001091	0.0001101	0.00012979
63.0	0.00010628	0.00010875	0.00010875	0.00010876	0.00010879	0.00011136	0.00010875	0.00010875	0.00010876	0.00010877	0.00011012	0.00010875	0.00010875	0.00010876	0.00010887	0.00011696	0.00010875	0.00010876	0.00010877	0.00010976	0.00012967
64.0	0.00010597	0.00010842	0.00010842	0.00010843	0.00010846	0.00011102	0.00010842	0.00010842	0.00010843	0.00010844	0.00010978	0.00010842	0.00010842	0.00010843	0.00010854	0.0001166	0.00010842	0.00010843	0.00010844	0.00010943	0.00012955
65.0	0.00010566	0.00010809	0.00010809	0.0001081	0.00010813	0.00011067	0.00010809	0.00010809	0.0001081	0.00010812	0.00010944	0.00010809	0.00010809	0.0001081	0.00010821	0.00011625	0.00010809	0.0001081	0.00010811	0.00010909	0.00012943
66.0	0.00010536	0.00010777	0.00010777	0.00010778	0.00010781	0.00011033	0.00010777	0.00010777	0.00010778	0.00010779	0.00010911	0.00010777	0.00010777	0.00010778	0.00010788	0.00011589	0.00010777	0.00010778	0.00010779	0.00010876	0.00012931
67.0	0.00010506	0.00010745	0.00010745	0.00010746	0.00010748	0.00011	0.00010745	0.00010745	0.00010745	0.00010747	0.00010878	0.00010745	0.00010745	0.00010746	0.00010756	0.00011554	0.00010745	0.00010745	0.00010747	0.00010843	0.00012919
68.0	0.00010476	0.00010713	0.00010713	0.00010714	0.00010716	0.00010966	0.00010713	0.00010713	0.00010713	0.00010715	0.00010845	0.00010713	0.00010713	0.00010714	0.00010724	0.00011519	0.00010713	0.00010714	0.00010715	0.00010811	0.00012906
69.0	0.00010447	0.00010681	0.00010681	0.00010682	0.00010685	0.00010933	0.00010681	0.00010681	0.00010682	0.00010683	0.00010812	0.00010681	0.00010681	0.00010682	0.00010692	0.00011484	0.00010681	0.00010682	0.00010683	0.00010778	0.00012894
70.0	0.00010417	0.00010649	0.00010649	0.0001065	0.00010653	0.000109	0.00010649	0.00010649	0.0001065	0.00010652	0.0001078	0.00010649	0.0001065	0.00010651	0.00010661	0.0001145	0.00010649	0.0001065	0.00010652	0.00010746	0.00012882
71.0	0.00010388	0.00010618	0.00010618	0.00010619	0.00010622	0.00010867	0.00010618	0.00010618	0.00010619	0.00010621	0.00010748	0.00010618	0.00010619	0.00010619	0.00010629	0.00011416	0.00010618	0.00010619	0.0001062	0.00010714	0.0001287
72.0	0.00010359	0.00010587	0.00010587	0.00010588	0.00010591	0.00010835	0.00010587	0.00010587	0.00010588	0.0001059	0.00010716	0.00010587	0.00010587	0.00010588	0.00010598	0.00011382	0.00010587	0.00010588	0.00010589	0.00010683	0.00012857
73.0	0.0001033	0.00010556	0.00010556	0.00010557	0.0001056	0.00010803	0.00010556	0.00010556	0.00010557	0.00010559	0.00010684	0.00010556	0.00010557	0.00010558	0.00010567	0.00011349	0.00010556	0.00010557	0.00010558	0.00010651	0.00012845
74.0	0.00010301	0.00010526	0.00010526	0.00010527	0.00010529	0.00010771	0.00010526	0.00010526	0.00010527	0.00010528	0.00010653	0.00010526	0.00010526	0.00010527	0.00010537	0.00011315	0.00010526	0.00010527	0.00010528	0.0001062	0.00012832
75.0	0.00010272	0.00010495	0.00010495	0.00010496	0.00010499	0.00010739	0.00010495	0.00010495	0.00010496	0.00010498	0.00010621	0.00010495	0.00010496	0.00010496	0.00010506	0.00011282	0.00010495	0.00010496	0.00010497	0.00010589	0.0001282
76.0	0.00010244	0.00010465	0.00010465	0.00010466	0.00010469	0.00010708	0.00010465	0.00010465	0.00010466	0.00010467	0.0001059	0.00010465	0.00010465	0.00010466	0.00010476	0.0001125	0.00010465	0.00010466	0.00010467	0.00010558	0.00012807
77.0	0.00010215	0.00010435	0.00010435	0.00010436	0.00010439	0.00010676	0.00010435	0.00010435	0.00010436	0.00010437	0.00010559	0.00010435	0.00010435	0.00010436	0.00010446	0.00011217	0.00010435	0.00010436	0.00010437	0.00010527	0.00012794
78.0	0.00010187	0.00010405	0.00010405	0.00010406	0.00010409	0.00010645	0.00010405	0.00010405	0.00010406	0.00010407	0.00010529	0.00010405	0.00010405	0.00010406	0.00010416	0.00011185	0.00010405	0.00010406	0.00010407	0.00010497	0.00012781
79.0	0.00010159	0.00010375	0.00010375	0.00010376	0.00010379	0.00010614	0.00010375	0.00010375	0.00010376	0.00010378	0.00010498	0.00010375	0.00010376	0.00010377	0.00010386	0.00011153	0.00010375	0.00010376	0.00010377	0.00010467	0.00012767
80.0	0.00010132	0.00010346	0.00010346	0.00010347	0.00010349	0.00010584	0.00010346	0.00010346	0.00010347	0.00010348	0.00010468	0.00010346	0.00010346	0.00010347	0.00010357	0.00011121	0.00010346	0.00010347	0.00010348	0.00010437	0.00012754
81.0	0.00010104	0.00010316	0.00010317	0.00010318	0.0001032	0.00010553	0.00010316	0.00010316	0.00010317	0.00010319	0.00010438	0.00010316	0.00010317	0.00010318	0.00010327	0.00011089	0.00010316	0.00010318	0.00010319	0.00010407	0.0001274
82.0	0.00010077	0.00010287	0.00010287	0.00010289	0.00010291	0.00010523	0.00010287	0.00010287	0.00010288	0.0001029	0.00010408	0.00010287	0.00010288	0.00010289	0.00010298	0.00011058	0.00010287	0.00010288	0.0001029	0.00010377	0.00012726
83.0	0.00010049	0.00010258	0.00010258	0.0001026	0.00010262	0.00010493	0.00010258	0.00010258	0.00010259	0.00010261	0.00010378	0.00010258	0.00010259	0.0001026	0.00010269	0.00011027	0.00010258	0.00010259	0.00010261	0.00010348	0.00012712
84.0	0.00010022	0.0001023	0.0001023	0.00010231	0.00010233	0.00010463	0.0001023	0.0001023	0.00010231	0.00010232	0.00010348	0.0001023	0.0001023	0.00010231	0.0001024	0.00010996	0.0001023	0.00010231	0.00010232	0.00010319	0.00012698
85.0	9.9954e-5	0.00010201	0.00010201	0.00010202	0.00010205	0.00010433	0.00010201	0.00010201	0.00010202	0.00010203	0.00010319	0.00010201	0.00010201	0.00010202	0.00010211	0.00010965	0.00010201	0.00010202	0.00010203	0.00010289	0.00012684
86.0	9.9686e-5	0.00010172	0.00010173	0.00010174	0.00010176	0.00010403	0.00010172	0.00010172	0.00010174	0.00010175	0.0001029	0.00010172	0.00010173	0.00010174	0.00010183	0.00010934	0.00010172	0.00010174	0.00010175	0.0001026	0.00012669
87.0	9.942e-5	0.00010144	0.00010144	0.00010145	0.00010148	0.00010374	0.00010144	0.00010144	0.00010145	0.00010147	0.00010261	0.00010144	0.00010145	0.00010146	0.00010155	0.00010904	0.00010144	0.00010145	0.00010146	0.00010232	0.00012654
88.0	9.9155e-5	0.00010116	0.00010116	0.00010117	0.0001012	0.00010345	0.00010116	0.00010116	0.00010117	0.00010119	0.00010232	0.00010116	0.00010117	0.00010117	0.00010126	0.00010874	0.00010116	0.00010117	0.00010118	0.00010203	0.00012639
89.0	9.8892e-5	0.00010088	0.00010088	0.00010089	0.00010092	0.00010315	0.00010088	0.00010088	0.00010089	0.00010091	0.00010203	0.00010088	0.00010089	0.0001009	0.00010098	0.00010844	0.00010088	0.00010089	0.0001009	0.00010175	0.00012623
90.0	9.8631e-5	0.0001006	0.0001006	0.00010062	0.00010064	0.00010287	0.0001006	0.0001006	0.00010061	0.00010063	0.00010174	0.0001006	0.00010061	0.00010062	0.00010071	0.00010814	0.0001006	0.00010062	0.00010063	0.00010146	0.00012608
91.0	9.8371e-5	0.00010033	0.00010033	0.00010034	0.00010036	0.00010258	0.00010033	0.00010033	0.00010034	0.00010035	0.00010146	0.00010033	0.00010033	0.00010034	0.00010043	0.00010784	0.00010033	0.00010034	0.00010035	0.00010118	0.00012592
92.0	9.8113e-5	0.00010005	0.00010005	0.00010007	0.00010009	0.00010229	0.00010005	0.00010005	0.00010006	0.00010008	0.00010118	0.00010005	0.00010006	0.00010007	0.00010015	0.00010755	0.00010005	0.00010006	0.00010007	0.0001009	0.00012576
93.0	9.7856e-5	9.9779e-5	9.9781e-5	9.9792e-5	9.9816e-5	0.00010201	9.9779e-5	9.9779e-5	9.9791e-5	9.9804e-5	0.0001009	9.9779e-5	9.9785e-5	9.9794e-5	9.9881e-5	0.00010726	9.978e-5	9.9791e-5	9.9802e-5	0.00010063	0.00012559
94.0	9.7601e-5	9.9507e-5	9.9509e-5	9.9521e-5	9.9544e-5	0.00010173	9.9507e-5	9.9508e-5	9.9519e-5	9.9532e-5	0.00010062	9.9507e-5	9.9514e-5	9.9522e-5	9.9609e-5	0.00010696	9.9508e-5	9.952e-5	9.953e-5	0.00010035	0.00012543
95.0	9.7347e-5	9.9237e-5	9.924e-5	9.9251e-5	9.9274e-5	0.00010144	9.9237e-5	9.9238e-5	9.9249e-5	9.9262e-5	0.00010034	9.9237e-5	9.9244e-5	9.9252e-5	9.9338e-5	0.00010667	9.9238e-5	9.925e-5	9.926e-5	0.00010007	0.00012526
96.0	9.7095e-5	9.8969e-5	9.8971e-5	9.8983e-5	9.9006e-5	0.00010116	9.8969e-5	9.8969e-5	9.8981e-5	9.8994e-5	0.00010006	9.8969e-5	9.8975e-5	9.8984e-5	9.907e-5	0.00010639	9.897e-5	9.8982e-5	9.8992e-5	9.9801e-5	0.00012509
97.0	9.6844e-5	9.8702e-5	9.8704e-5	9.8716e-5	9.8739e-5	0.00010089	9.8702e-5	9.8703e-5	9.8714e-5	9.8727e-5	9.9788e-5	9.8702e-5	9.8709e-5	9.8717e-5	9.8802e-5	0.0001061	9.8703e-5	9.8715e-5	9.8725e-5	9.9529e-5	0.00012491
98.0	9.6595e-5	9.8436e-5	9.8439e-5	9.8451e-5	9.8473e-5	0.00010061	9.8436e-5	9.8437e-5	9.8449e-5	9.8462e-5	9.9515e-5	9.8437e-5	9.8443e-5	9.8452e-5	9.8536e-5	0.00010582	9.8437e-5	9.845e-5	9.846e-5	9.9259e-5	0.00012474
99.0	9.6347e-5	9.8173e-5	9.8175e-5	9.8187e-5	9.8209e-5	0.00010034	9.8173e-5	9.8173e-5	9.8185e-5	9.8198e-5	9.9244e-5	9.8173e-5	9.818e-5	9.8188e-5	9.8272e-5	0.00010553	9.8174e-5	9.8186e-5	9.8196e-5	9.8991e-5	0.00012456
100.0	9.6101e-5	9.791e-5	9.7913e-5	9.7925e-5	9.7947e-5	0.00010006	9.791e-5	9.7911e-5	9.7923e-5	9.7936e-5	9.8974e-5	9.791e-5	9.7917e-5	9.7926e-5	9.8009e-5	0.00010525	9.7911e-5	9.7924e-5	9.7933e-5	9.8724e-5	0.00012438
200.0	7.7346e-5	7.797e-5	7.7978e-5	7.7989e-5	7.7999e-5	7.9039e-5	7.797e-5	7.7973e-5	7.7988e-5	7.7994e-5	7.8463e-5	7.797e-5	7.7984e-5	7.799e-5	7.8026e-5	8.2616e-5	7.7974e-5	7.7988e-5	7.7993e-5	7.8353e-5	0.00010398
300.0	6.6032e-5	6.6189e-5	6.6201e-5	6.6209e-5	6.6213e-5	6.662e-5	6.6189e-5	6.6195e-5	6.6208e-5	6.6211e-5	6.6431e-5	6.619e-5	6.6205e-5	6.6209e-5	6.6223e-5	6.8489e-5	6.6196e-5	6.6208e-5	6.6211e-5	6.6346e-5	8.6611e-5
400.0	5.863e-5	5.8615e-5	5.8628e-5	5.8634e-5	5.8635e-5	5.8781e-5	5.8614e-5	5.8622e-5	5.8633e-5	5.8635e-5	5.8761e-5	5.8615e-5	5.8631e-5	5.8634e-5	5.8639e-5	5.9609e-5	5.8623e-5	5.8633e-5	5.8635e-5	5.8682e-5	7.4464e-5
500.0	5.3381e-5	5.3303e-5	5.3317e-5	5.3322e-5	5.3323e-5	5.3373e-5	5.3303e-5	5.3312e-5	5.3322e-5	5.3324e-5	5.3415e-5	5.3305e-5	5.332e-5	5.3323e-5	5.3324e-5	5.3707e-5	5.3313e-5	5.3322e-5	5.3323e-5	5.3339e-5	6.51e-5
600.0	4.9369e-5	4.927e-5	4.9284e-5	4.9289e-5	4.9289e-5	4.9308e-5	4.927e-5	4.9279e-5	4.9288e-5	4.929e-5	4.9369e-5	4.9272e-5	4.9287e-5	4.9289e-5	4.929e-5	4.9444e-5	4.9281e-5	4.9288e-5	4.9289e-5	4.9295e-5	5.8032e-5
700.0	4.6114e-5	4.6012e-5	4.6026e-5	4.6031e-5	4.6031e-5	4.6043e-5	4.6011e-5	4.6022e-5	4.603e-5	4.6032e-5	4.6105e-5	4.6014e-5	4.6029e-5	4.6031e-5	4.6031e-5	4.6111e-5	4.6023e-5	4.603e-5	4.6031e-5	4.6035e-5	5.2418e-5
800.0	4.3348e-5	4.3249e-5	4.3264e-5	4.3268e-5	4.3268e-5	4.3281e-5	4.3249e-5	4.326e-5	4.3267e-5	4.3269e-5	4.334e-5	4.3251e-5	4.3266e-5	4.3268e-5	4.3268e-5	4.3336e-5	4.3261e-5	4.3267e-5	4.3268e-5	4.3273e-5	4.7935e-5
900.0	4.0921e-5	4.0827e-5	4.0843e-5	4.0846e-5	4.0847e-5	4.0862e-5	4.0827e-5	4.0839e-5	4.0846e-5	4.0847e-5	4.0916e-5	4.083e-5	4.0845e-5	4.0847e-5	4.0847e-5	4.0917e-5	4.084e-5	4.0846e-5	4.0847e-5	4.0852e-5	4.4287e-5
1000.0	3.8733e-5	3.8645e-5	3.8661e-5	3.8665e-5	3.8665e-5	3.8682e-5	3.8645e-5	3.8657e-5	3.8664e-5	3.8666e-5	3.873e-5	3.8648e-5	3.8663e-5	3.8665e-5	3.8666e-5	3.8739e-5	3.8659e-5	3.8664e-5	3.8665e-5	3.8671e-5	4.1333e-5
1100.0	3.6728e-5	3.6646e-5	3.6663e-5	3.6666e-5	3.6666e-5	3.6684e-5	3.6646e-5	3.6659e-5	3.6666e-5	3.6667e-5	3.6728e-5	3.665e-5	3.6665e-5	3.6666e-5	3.6667e-5	3.6742e-5	3.666e-5	3.6666e-5	3.6666e-5	3.6673e-5	3.8878e-5
1200.0	3.4877e-5	3.48e-5	3.4817e-5	3.482e-5	3.4821e-5	3.4838e-5	3.4799e-5	3.4814e-5	3.482e-5	3.4821e-5	3.4878e-5	3.4804e-5	3.4819e-5	3.482e-5	3.4821e-5	3.4894e-5	3.4815e-5	3.482e-5	3.4821e-5	3.4827e-5	3.6798e-5
1300.0	3.3157e-5	3.3086e-5	3.3103e-5	3.3106e-5	3.3106e-5	3.3122e-5	3.3085e-5	3.3099e-5	3.3105e-5	3.3106e-5	3.3158e-5	3.309e-5	3.3104e-5	3.3106e-5	3.3106e-5	3.3174e-5	3.31e-5	3.3105e-5	3.3106e-5	3.3112e-5	3.4975e-5
1400.0	3.1549e-5	3.1482e-5	3.1499e-5	3.1502e-5	3.1503e-5	3.1518e-5	3.1481e-5	3.1496e-5	3.1502e-5	3.1503e-5	3.1551e-5	3.1487e-5	3.1501e-5	3.1502e-5	3.1503e-5	3.1567e-5	3.1497e-5	3.1502e-5	3.1503e-5	3.1508e-5	3.3286e-5
1500.0	3.0038e-5	2.9975e-5	2.9992e-5	2.9995e-5	2.9995e-5	3.001e-5	2.9974e-5	2.9989e-5	2.9995e-5	2.9995e-5	3.004e-5	2.998e-5	2.9994e-5	2.9995e-5	2.9996e-5	3.0054e-5	2.999e-5	2.9995e-5	2.9995e-5	3.0e-5	3.1678e-5
1600.0	2.8614e-5	2.8554e-5	2.8572e-5	2.8574e-5	2.8575e-5	2.8588e-5	2.8552e-5	2.8569e-5	2.8574e-5	2.8575e-5	2.8615e-5	2.8559e-5	2.8573e-5	2.8574e-5	2.8575e-5	2.8628e-5	2.8569e-5	2.8574e-5	2.8575e-5	2.8579e-5	3.0156e-5
1700.0	2.7268e-5	2.7212e-5	2.7229e-5	2.7232e-5	2.7232e-5	2.7244e-5	2.721e-5	2.7227e-5	2.7232e-5	2.7233e-5	2.7269e-5	2.7217e-5	2.7231e-5	2.7232e-5	2.7233e-5	2.728e-5	2.7227e-5	2.7232e-5	2.7232e-5	2.7237e-5	2.8673e-5
1800.0	2.5995e-5	2.5942e-5	2.596e-5	2.5962e-5	2.5963e-5	2.5973e-5	2.594e-5	2.5957e-5	2.5962e-5	2.5963e-5	2.5996e-5	2.5948e-5	2.5961e-5	2.5962e-5	2.5963e-5	2.6005e-5	2.5958e-5	2.5962e-5	2.5963e-5	2.5966e-5	2.7226e-5
1900.0	2.4792e-5	2.4742e-5	2.476e-5	2.4763e-5	2.4763e-5	2.4772e-5	2.474e-5	2.4758e-5	2.4763e-5	2.4763e-5	2.4793e-5	2.4749e-5	2.4762e-5	2.4763e-5	2.4763e-5	2.48e-5	2.4758e-5	2.4763e-5	2.4763e-5	2.4766e-5	2.5835e-5
2000.0	2.3659e-5	2.3611e-5	2.3629e-5	2.3632e-5	2.3632e-5	2.364e-5	2.3609e-5	2.3626e-5	2.3631e-5	2.3632e-5	2.3659e-5	2.3618e-5	2.3631e-5	2.3632e-5	2.3632e-5	2.3665e-5	2.3627e-5	2.3631e-5	2.3632e-5	2.3635e-5	2.451e-5
2100.0	2.2594e-5	2.2549e-5	2.2567e-5	2.2569e-5	2.2569e-5	2.2576e-5	2.2546e-5	2.2564e-5	2.2569e-5	2.257e-5	2.2594e-5	2.2556e-5	2.2568e-5	2.2569e-5	2.257e-5	2.2597e-5	2.2565e-5	2.2569e-5	2.2569e-5	2.2572e-5	2.3265e-5
2200.0	2.1585e-5	2.1543e-5	2.1561e-5	2.1563e-5	2.1563e-5	2.1569e-5	2.154e-5	2.1558e-5	2.1563e-5	2.1564e-5	2.1586e-5	2.155e-5	2.1562e-5	2.1563e-5	2.1564e-5	2.1587e-5	2.1559e-5	2.1563e-5	2.1563e-5	2.1566e-5	2.2105e-5
2300.0	2.063e-5	2.0591e-5	2.0608e-5	2.061e-5	2.061e-5	2.0615e-5	2.0588e-5	2.0606e-5	2.061e-5	2.0611e-5	2.063e-5	2.0598e-5	2.0609e-5	2.061e-5	2.0611e-5	2.0631e-5	2.0606e-5	2.061e-5	2.061e-5	2.0612e-5	2.103e-5
2400.0	1.9726e-5	1.9689e-5	1.9706e-5	1.9708e-5	1.9709e-5	1.9713e-5	1.9686e-5	1.9704e-5	1.9708e-5	1.9709e-5	1.9726e-5	1.9696e-5	1.9708e-5	1.9708e-5	1.9709e-5	1.9726e-5	1.9704e-5	1.9708e-5	1.9709e-5	1.971e-5	2.0037e-5
2500.0	1.887e-5	1.8835e-5	1.8852e-5	1.8854e-5	1.8854e-5	1.8858e-5	1.8831e-5	1.885e-5	1.8854e-5	1.8854e-5	1.887e-5	1.8842e-5	1.8853e-5	1.8854e-5	1.8854e-5	1.8869e-5	1.885e-5	1.8854e-5	1.8854e-5	1.8856e-5	1.9111e-5
2600.0	1.8057e-5	1.8024e-5	1.8041e-5	1.8043e-5	1.8043e-5	1.8046e-5	1.802e-5	1.8038e-5	1.8043e-5	1.8043e-5	1.8057e-5	1.8031e-5	1.8042e-5	1.8043e-5	1.8043e-5	1.8055e-5	1.8039e-5	1.8043e-5	1.8043e-5	1.8044e-5	1.8242e-5
2700.0	1.7284e-5	1.7253e-5	1.7269e-5	1.7271e-5	1.7271e-5	1.7274e-5	1.7248e-5	1.7267e-5	1.7271e-5	1.7271e-5	1.7284e-5	1.726e-5	1.727e-5	1.7271e-5	1.7271e-5	1.7281e-5	1.7267e-5	1.7271e-5	1.7271e-5	1.7272e-5	1.743e-5
2800.0	1.6554e-5	1.6524e-5	1.654e-5	1.6542e-5	1.6542e-5	1.6544e-5	1.652e-5	1.6538e-5	1.6542e-5	1.6543e-5	1.6554e-5	1.6532e-5	1.6542e-5	1.6542e-5	1.6542e-5	1.655e-5	1.6539e-5	1.6542e-5	1.6542e-5	1.6543e-5	1.6665e-5
2900.0	1.586e-5	1.5832e-5	1.5848e-5	1.585e-5	1.585e-5	1.5851e-5	1.5827e-5	1.5846e-5	1.585e-5	1.585e-5	1.586e-5	1.5839e-5	1.5849e-5	1.585e-5	1.585e-5	1.5856e-5	1.5846e-5	1.585e-5	1.585e-5	1.585e-5	1.5947e-5
3000.0	1.5201e-5	1.5176e-5	1.5191e-5	1.5193e-5	1.5193e-5	1.5194e-5	1.5171e-5	1.5189e-5	1.5193e-5	1.5193e-5	1.5201e-5	1.5183e-5	1.5192e-5	1.5193e-5	1.5193e-5	1.5197e-5	1.5189e-5	1.5193e-5	1.5193e-5	1.5193e-5	1.5272e-5
3100.0	1.4579e-5	1.4555e-5	1.457e-5	1.4572e-5	1.4572e-5	1.4572e-5	1.455e-5	1.4568e-5	1.4571e-5	1.4572e-5	1.4579e-5	1.4562e-5	1.4571e-5	1.4572e-5	1.4572e-5	1.4574e-5	1.4568e-5	1.4572e-5	1.4572e-5	1.4572e-5	1.4631e-5
3200.0	1.3987e-5	1.3965e-5	1.3979e-5	1.3981e-5	1.3981e-5	1.3981e-5	1.3959e-5	1.3977e-5	1.3981e-5	1.3981e-5	1.3987e-5	1.3971e-5	1.398e-5	1.3981e-5	1.3981e-5	1.3982e-5	1.3977e-5	1.3981e-5	1.3981e-5	1.3981e-5	1.4022e-5
3300.0	1.3426e-5	1.3405e-5	1.3419e-5	1.3421e-5	1.3421e-5	1.3421e-5	1.34e-5	1.3417e-5	1.3421e-5	1.3421e-5	1.3427e-5	1.3412e-5	1.342e-5	1.3421e-5	1.3421e-5	1.3421e-5	1.3418e-5	1.3421e-5	1.3421e-5	1.3421e-5	1.345e-5
3400.0	1.2893e-5	1.2873e-5	1.2887e-5	1.2889e-5	1.2889e-5	1.2888e-5	1.2868e-5	1.2885e-5	1.2889e-5	1.2889e-5	1.2893e-5	1.288e-5	1.2888e-5	1.2889e-5	1.2889e-5	1.2888e-5	1.2885e-5	1.2889e-5	1.2889e-5	1.2889e-5	1.2911e-5
3500.0	1.2387e-5	1.2368e-5	1.2381e-5	1.2383e-5	1.2383e-5	1.2383e-5	1.2363e-5	1.2379e-5	1.2383e-5	1.2383e-5	1.2387e-5	1.2374e-5	1.2382e-5	1.2383e-5	1.2383e-5	1.2382e-5	1.238e-5	1.2383e-5	1.2383e-5	1.2383e-5	1.2396e-5
3600.0	1.1907e-5	1.1889e-5	1.1902e-5	1.1903e-5	1.1904e-5	1.1903e-5	1.1883e-5	1.19e-5	1.1903e-5	1.1904e-5	1.1907e-5	1.1895e-5	1.1903e-5	1.1904e-5	1.1904e-5	1.1902e-5	1.19e-5	1.1903e-5	1.1904e-5	1.1903e-5	1.1905e-5
3700.0	1.1449e-5	1.1432e-5	1.1445e-5	1.1447e-5	1.1447e-5	1.1446e-5	1.1427e-5	1.1443e-5	1.1447e-5	1.1447e-5	1.145e-5	1.1438e-5	1.1446e-5	1.1447e-5	1.1447e-5	1.1444e-5	1.1444e-5	1.1447e-5	1.1447e-5	1.1446e-5	1.1439e-5
3800.0	1.1013e-5	1.0998e-5	1.101e-5	1.1011e-5	1.1011e-5	1.1011e-5	1.0992e-5	1.1008e-5	1.1011e-5	1.1012e-5	1.1014e-5	1.1003e-5	1.1011e-5	1.1011e-5	1.1011e-5	1.1009e-5	1.1009e-5	1.1011e-5	1.1011e-5	1.1011e-5	1.1e-5
3900.0	1.0597e-5	1.0582e-5	1.0595e-5	1.0596e-5	1.0596e-5	1.0595e-5	1.0577e-5	1.0593e-5	1.0596e-5	1.0596e-5	1.0598e-5	1.0588e-5	1.0595e-5	1.0596e-5	1.0596e-5	1.0593e-5	1.0593e-5	1.0596e-5	1.0596e-5	1.0596e-5	1.0581e-5
4000.0	1.0202e-5	1.0189e-5	1.02e-5	1.0202e-5	1.0202e-5	1.0201e-5	1.0183e-5	1.0198e-5	1.0201e-5	1.0202e-5	1.0203e-5	1.0194e-5	1.0201e-5	1.0202e-5	1.0202e-5	1.0198e-5	1.0199e-5	1.0202e-5	1.0202e-5	1.0201e-5	1.018e-5
4100.0	9.8255e-6	9.8127e-6	9.824e-6	9.8255e-6	9.8255e-6	9.8244e-6	9.8071e-6	9.8222e-6	9.8254e-6	9.8255e-6	9.8263e-6	9.8179e-6	9.8249e-6	9.8255e-6	9.8255e-6	9.8212e-6	9.8228e-6	9.8254e-6	9.8255e-6	9.8251e-6	9.7973e-6
4200.0	9.4665e-6	9.4544e-6	9.4655e-6	9.4668e-6	9.4669e-6	9.4657e-6	9.4489e-6	9.4637e-6	9.4668e-6	9.4669e-6	9.4674e-6	9.4595e-6	9.4663e-6	9.4669e-6	9.4668e-6	9.4623e-6	9.4642e-6	9.4668e-6	9.4669e-6	9.4664e-6	9.435e-6
4300.0	9.1257e-6	9.1142e-6	9.1251e-6	9.1264e-6	9.1265e-6	9.1252e-6	9.109e-6	9.1233e-6	9.1264e-6	9.1265e-6	9.1266e-6	9.1191e-6	9.1259e-6	9.1265e-6	9.1264e-6	9.1215e-6	9.1238e-6	9.1264e-6	9.1265e-6	9.126e-6	9.0919e-6
4400.0	8.8007e-6	8.7899e-6	8.8005e-6	8.8018e-6	8.8019e-6	8.8006e-6	8.7847e-6	8.7988e-6	8.8018e-6	8.8019e-6	8.8017e-6	8.7947e-6	8.8014e-6	8.8019e-6	8.8018e-6	8.7967e-6	8.7993e-6	8.8018e-6	8.8019e-6	8.8014e-6	8.7651e-6
4500.0	8.4901e-6	8.4801e-6	8.4903e-6	8.4916e-6	8.4917e-6	8.4903e-6	8.4748e-6	8.4886e-6	8.4916e-6	8.4917e-6	8.4912e-6	8.4846e-6	8.4912e-6	8.4917e-6	8.4916e-6	8.4864e-6	8.4891e-6	8.4916e-6	8.4917e-6	8.4912e-6	8.4529e-6
4600.0	8.1938e-6	8.1846e-6	8.1944e-6	8.1956e-6	8.1957e-6	8.1943e-6	8.1793e-6	8.1927e-6	8.1956e-6	8.1957e-6	8.1949e-6	8.1888e-6	8.1952e-6	8.1957e-6	8.1956e-6	8.1903e-6	8.1932e-6	8.1956e-6	8.1957e-6	8.1951e-6	8.1555e-6
4700.0	7.9108e-6	7.9023e-6	7.9115e-6	7.9128e-6	7.9128e-6	7.9116e-6	7.8971e-6	7.9099e-6	7.9127e-6	7.9128e-6	7.912e-6	7.9062e-6	7.9123e-6	7.9128e-6	7.9127e-6	7.9081e-6	7.9104e-6	7.9127e-6	7.9128e-6	7.9123e-6	7.8731e-6
4800.0	7.6421e-6	7.6343e-6	7.6431e-6	7.6443e-6	7.6443e-6	7.6431e-6	7.6293e-6	7.6415e-6	7.6442e-6	7.6443e-6	7.6434e-6	7.6379e-6	7.6439e-6	7.6443e-6	7.6443e-6	7.6396e-6	7.642e-6	7.6443e-6	7.6443e-6	7.6439e-6	7.6047e-6
4900.0	7.3854e-6	7.3781e-6	7.3867e-6	7.3878e-6	7.3879e-6	7.3867e-6	7.3732e-6	7.3851e-6	7.3878e-6	7.3879e-6	7.3868e-6	7.3816e-6	7.3874e-6	7.3879e-6	7.3878e-6	7.3832e-6	7.3856e-6	7.3878e-6	7.3879e-6	7.3874e-6	7.3479e-6
5000.0	7.1397e-6	7.1329e-6	7.1412e-6	7.1424e-6	7.1424e-6	7.1412e-6	7.1281e-6	7.1397e-6	7.1423e-6	7.1424e-6	7.1411e-6	7.1362e-6	7.142e-6	7.1424e-6	7.1423e-6	7.1377e-6	7.1401e-6	7.1423e-6	7.1424e-6	7.1419e-6	7.1004e-6
5100.0	6.9045e-6	6.8982e-6	6.9062e-6	6.9073e-6	6.9073e-6	6.9061e-6	6.8933e-6	6.9047e-6	6.9072e-6	6.9073e-6	6.9059e-6	6.9013e-6	6.9069e-6	6.9073e-6	6.9073e-6	6.9026e-6	6.9051e-6	6.9073e-6	6.9073e-6	6.9069e-6	6.8643e-6
5200.0	6.6792e-6	6.6733e-6	6.6811e-6	6.6821e-6	6.6821e-6	6.681e-6	6.6685e-6	6.6796e-6	6.6821e-6	6.6821e-6	6.6806e-6	6.6762e-6	6.6818e-6	6.6821e-6	6.6821e-6	6.6775e-6	6.68e-6	6.6821e-6	6.6821e-6	6.6817e-6	6.6393e-6
5300.0	6.4633e-6	6.4578e-6	6.4654e-6	6.4664e-6	6.4664e-6	6.4652e-6	6.4532e-6	6.4639e-6	6.4664e-6	6.4664e-6	6.4648e-6	6.4606e-6	6.4661e-6	6.4664e-6	6.4664e-6	6.4618e-6	6.4644e-6	6.4664e-6	6.4664e-6	6.466e-6	6.4238e-6
5400.0	6.2565e-6	6.2514e-6	6.2587e-6	6.2597e-6	6.2597e-6	6.2585e-6	6.2468e-6	6.2573e-6	6.2597e-6	6.2597e-6	6.258e-6	6.254e-6	6.2594e-6	6.2597e-6	6.2597e-6	6.2551e-6	6.2577e-6	6.2597e-6	6.2597e-6	6.2593e-6	6.217e-6
5500.0	6.0585e-6	6.0537e-6	6.0608e-6	6.0618e-6	6.0618e-6	6.0606e-6	6.0492e-6	6.0594e-6	6.0617e-6	6.0618e-6	6.06e-6	6.0562e-6	6.0615e-6	6.0618e-6	6.0618e-6	6.0572e-6	6.0599e-6	6.0618e-6	6.0618e-6	6.0614e-6	6.0189e-6
5600.0	5.8688e-6	5.8644e-6	5.8713e-6	5.8722e-6	5.8722e-6	5.871e-6	5.86e-6	5.8699e-6	5.8721e-6	5.8722e-6	5.8703e-6	5.8667e-6	5.8719e-6	5.8722e-6	5.8722e-6	5.8677e-6	5.8703e-6	5.8722e-6	5.8722e-6	5.8718e-6	5.8296e-6
5700.0	5.687e-6	5.6829e-6	5.6895e-6	5.6904e-6	5.6904e-6	5.6893e-6	5.6786e-6	5.6882e-6	5.6904e-6	5.6904e-6	5.6885e-6	5.6851e-6	5.6901e-6	5.6904e-6	5.6904e-6	5.6859e-6	5.6886e-6	5.6904e-6	5.6904e-6	5.69e-6	5.6483e-6
5800.0	5.5126e-6	5.5089e-6	5.5153e-6	5.5161e-6	5.5161e-6	5.515e-6	5.5046e-6	5.514e-6	5.5161e-6	5.5161e-6	5.5141e-6	5.5109e-6	5.5158e-6	5.5161e-6	5.5161e-6	5.5117e-6	5.5144e-6	5.5161e-6	5.5161e-6	5.5157e-6	5.4743e-6
5900.0	5.3454e-6	5.3419e-6	5.3481e-6	5.3489e-6	5.3489e-6	5.3478e-6	5.3378e-6	5.3468e-6	5.3489e-6	5.3489e-6	5.3469e-6	5.3438e-6	5.3486e-6	5.3489e-6	5.3489e-6	5.3446e-6	5.3472e-6	5.3489e-6	5.3489e-6	5.3485e-6	5.3076e-6
6000.0	5.185e-6	5.1818e-6	5.1877e-6	5.1885e-6	5.1885e-6	5.1874e-6	5.1778e-6	5.1865e-6	5.1885e-6	5.1885e-6	5.1865e-6	5.1835e-6	5.1883e-6	5.1885e-6	5.1885e-6	5.1842e-6	5.1869e-6	5.1885e-6	5.1885e-6	5.1881e-6	5.1477e-6
6100.0	5.0311e-6	5.0282e-6	5.0339e-6	5.0346e-6	5.0346e-6	5.0336e-6	5.0245e-6	5.0327e-6	5.0346e-6	5.0346e-6	5.0326e-6	5.0298e-6	5.0344e-6	5.0346e-6	5.0346e-6	5.0304e-6	5.0331e-6	5.0346e-6	5.0346e-6	5.0342e-6	4.9945e-6
6200.0	4.8836e-6	4.881e-6	4.8864e-6	4.8871e-6	4.8871e-6	4.8861e-6	4.8773e-6	4.8853e-6	4.8871e-6	4.8871e-6	4.8851e-6	4.8824e-6	4.8869e-6	4.8872e-6	4.8871e-6	4.883e-6	4.8856e-6	4.8871e-6	4.8872e-6	4.8868e-6	4.8475e-6
6300.0	4.7421e-6	4.7396e-6	4.7449e-6	4.7456e-6	4.7456e-6	4.7445e-6	4.7361e-6	4.7438e-6	4.7456e-6	4.7456e-6	4.7435e-6	4.7409e-6	4.7454e-6	4.7456e-6	4.7455e-6	4.7415e-6	4.7441e-6	4.7456e-6	4.7456e-6	4.7452e-6	4.7067e-6
6400.0	4.6062e-6	4.6039e-6	4.609e-6	4.6097e-6	4.6097e-6	4.6086e-6	4.6006e-6	4.6079e-6	4.6096e-6	4.6096e-6	4.6075e-6	4.6051e-6	4.6095e-6	4.6097e-6	4.6096e-6	4.6057e-6	4.6083e-6	4.6096e-6	4.6097e-6	4.6093e-6	4.5717e-6
6500.0	4.4757e-6	4.4736e-6	4.4785e-6	4.4791e-6	4.4791e-6	4.4781e-6	4.4704e-6	4.4775e-6	4.4791e-6	4.4791e-6	4.477e-6	4.4747e-6	4.4789e-6	4.4791e-6	4.4791e-6	4.4752e-6	4.4778e-6	4.4791e-6	4.4791e-6	4.4788e-6	4.4418e-6
6600.0	4.3503e-6	4.3484e-6	4.3532e-6	4.3538e-6	4.3538e-6	4.3528e-6	4.3454e-6	4.3522e-6	4.3537e-6	4.3537e-6	4.3517e-6	4.3494e-6	4.3536e-6	4.3538e-6	4.3537e-6	4.3499e-6	4.3525e-6	4.3537e-6	4.3538e-6	4.3534e-6	4.3172e-6
6700.0	4.2305e-6	4.2288e-6	4.2334e-6	4.2339e-6	4.2339e-6	4.233e-6	4.2259e-6	4.2324e-6	4.2339e-6	4.2339e-6	4.2318e-6	4.2297e-6	4.2338e-6	4.2339e-6	4.2339e-6	4.2302e-6	4.2327e-6	4.2339e-6	4.2339e-6	4.2336e-6	4.1983e-6
6800.0	4.1157e-6	4.1141e-6	4.1185e-6	4.119e-6	4.119e-6	4.1181e-6	4.1115e-6	4.1176e-6	4.119e-6	4.119e-6	4.117e-6	4.1149e-6	4.1189e-6	4.119e-6	4.119e-6	4.1154e-6	4.1179e-6	4.119e-6	4.119e-6	4.1187e-6	4.0846e-6
6900.0	4.0055e-6	4.0041e-6	4.0083e-6	4.0088e-6	4.0088e-6	4.0079e-6	4.0016e-6	4.0074e-6	4.0088e-6	4.0088e-6	4.0067e-6	4.0048e-6	4.0087e-6	4.0088e-6	4.0088e-6	4.0052e-6	4.0077e-6	4.0088e-6	4.0088e-6	4.0085e-6	3.9754e-6
7000.0	3.8996e-6	3.8983e-6	3.9024e-6	3.9028e-6	3.9028e-6	3.9019e-6	3.8959e-6	3.9015e-6	3.9028e-6	3.9028e-6	3.9008e-6	3.8989e-6	3.9027e-6	3.9028e-6	3.9028e-6	3.8993e-6	3.9018e-6	3.9028e-6	3.9028e-6	3.9025e-6	3.8702e-6
7100.0	3.7977e-6	3.7967e-6	3.8005e-6	3.8009e-6	3.8009e-6	3.8001e-6	3.7945e-6	3.7996e-6	3.8009e-6	3.8009e-6	3.7989e-6	3.7972e-6	3.8008e-6	3.8009e-6	3.8009e-6	3.7975e-6	3.7999e-6	3.8009e-6	3.8009e-6	3.8006e-6	3.7689e-6
7200.0	3.6999e-6	3.699e-6	3.7026e-6	3.703e-6	3.703e-6	3.7022e-6	3.697e-6	3.7018e-6	3.703e-6	3.703e-6	3.701e-6	3.6995e-6	3.7029e-6	3.7031e-6	3.703e-6	3.6997e-6	3.7021e-6	3.703e-6	3.703e-6	3.7027e-6	3.6718e-6
7300.0	3.6059e-6	3.6051e-6	3.6085e-6	3.6089e-6	3.6089e-6	3.6081e-6	3.6032e-6	3.6077e-6	3.6089e-6	3.6089e-6	3.6069e-6	3.6054e-6	3.6088e-6	3.6089e-6	3.6089e-6	3.6057e-6	3.608e-6	3.6089e-6	3.6089e-6	3.6086e-6	3.5785e-6
7400.0	3.5153e-6	3.5148e-6	3.518e-6	3.5184e-6	3.5183e-6	3.5175e-6	3.5133e-6	3.5172e-6	3.5183e-6	3.5183e-6	3.5164e-6	3.515e-6	3.5182e-6	3.5184e-6	3.5183e-6	3.5152e-6	3.5175e-6	3.5183e-6	3.5183e-6	3.518e-6	3.4887e-6
7500.0	3.4288e-6	3.4285e-6	3.4314e-6	3.4318e-6	3.4317e-6	3.4309e-6	3.4272e-6	3.4307e-6	3.4317e-6	3.4317e-6	3.4298e-6	3.4285e-6	3.4316e-6	3.4318e-6	3.4317e-6	3.4285e-6	3.4309e-6	3.4317e-6	3.4318e-6	3.4314e-6	3.4022e-6
7600.0	3.3457e-6	3.3455e-6	3.3482e-6	3.3486e-6	3.3486e-6	3.3478e-6	3.3443e-6	3.3475e-6	3.3486e-6	3.3486e-6	3.3467e-6	3.3455e-6	3.3485e-6	3.3486e-6	3.3485e-6	3.3454e-6	3.3478e-6	3.3486e-6	3.3486e-6	3.3483e-6	3.3191e-6
7700.0	3.2657e-6	3.2656e-6	3.2682e-6	3.2685e-6	3.2685e-6	3.2677e-6	3.2646e-6	3.2675e-6	3.2685e-6	3.2685e-6	3.2666e-6	3.2655e-6	3.2684e-6	3.2685e-6	3.2685e-6	3.2655e-6	3.2677e-6	3.2685e-6	3.2685e-6	3.2682e-6	3.2393e-6
7800.0	3.1888e-6	3.1889e-6	3.1912e-6	3.1915e-6	3.1915e-6	3.1908e-6	3.188e-6	3.1906e-6	3.1915e-6	3.1915e-6	3.1897e-6	3.1887e-6	3.1915e-6	3.1915e-6	3.1915e-6	3.1886e-6	3.1908e-6	3.1915e-6	3.1915e-6	3.1913e-6	3.163e-6
7900.0	3.1148e-6	3.115e-6	3.1171e-6	3.1174e-6	3.1174e-6	3.1167e-6	3.1142e-6	3.1166e-6	3.1174e-6	3.1174e-6	3.1156e-6	3.1147e-6	3.1174e-6	3.1174e-6	3.1174e-6	3.1145e-6	3.1167e-6	3.1174e-6	3.1174e-6	3.1172e-6	3.0898e-6
8000.0	3.0435e-6	3.0438e-6	3.0458e-6	3.0461e-6	3.0461e-6	3.0454e-6	3.0432e-6	3.0453e-6	3.0461e-6	3.0461e-6	3.0443e-6	3.0434e-6	3.046e-6	3.0461e-6	3.0461e-6	3.0433e-6	3.0455e-6	3.0461e-6	3.0461e-6	3.0458e-6	3.0192e-6
8100.0	2.9748e-6	2.9752e-6	2.9771e-6	2.9774e-6	2.9774e-6	2.9767e-6	2.9748e-6	2.9766e-6	2.9774e-6	2.9774e-6	2.9756e-6	2.9748e-6	2.9773e-6	2.9774e-6	2.9774e-6	2.9746e-6	2.9768e-6	2.9774e-6	2.9774e-6	2.9771e-6	2.9512e-6
8200.0	2.9087e-6	2.9091e-6	2.9109e-6	2.9111e-6	2.9111e-6	2.9105e-6	2.9088e-6	2.9104e-6	2.9111e-6	2.9111e-6	2.9094e-6	2.9086e-6	2.9111e-6	2.9111e-6	2.9111e-6	2.9085e-6	2.9105e-6	2.9111e-6	2.9111e-6	2.9109e-6	2.8856e-6
8300.0	2.8449e-6	2.8453e-6	2.8471e-6	2.8473e-6	2.8473e-6	2.8466e-6	2.8453e-6	2.8466e-6	2.8473e-6	2.8473e-6	2.8456e-6	2.8449e-6	2.8472e-6	2.8473e-6	2.8473e-6	2.8447e-6	2.8467e-6	2.8473e-6	2.8473e-6	2.847e-6	2.8225e-6
8400.0	2.7834e-6	2.784e-6	2.7855e-6	2.7857e-6	2.7857e-6	2.7851e-6	2.7842e-6	2.785e-6	2.7857e-6	2.7857e-6	2.7841e-6	2.7834e-6	2.7857e-6	2.7857e-6	2.7857e-6	2.7833e-6	2.7852e-6	2.7857e-6	2.7857e-6	2.7855e-6	2.7618e-6
8500.0	2.7244e-6	2.7252e-6	2.7264e-6	2.7266e-6	2.7266e-6	2.726e-6	2.7254e-6	2.726e-6	2.7266e-6	2.7266e-6	2.7251e-6	2.7244e-6	2.7266e-6	2.7266e-6	2.7266e-6	2.7243e-6	2.7261e-6	2.7266e-6	2.7266e-6	2.7264e-6	2.7035e-6
8600.0	2.6675e-6	2.6683e-6	2.6694e-6	2.6696e-6	2.6696e-6	2.669e-6	2.6687e-6	2.669e-6	2.6696e-6	2.6696e-6	2.6681e-6	2.6676e-6	2.6696e-6	2.6696e-6	2.6696e-6	2.6674e-6	2.6692e-6	2.6696e-6	2.6696e-6	2.6694e-6	2.6472e-6
8700.0	2.6126e-6	2.6135e-6	2.6145e-6	2.6147e-6	2.6147e-6	2.6141e-6	2.614e-6	2.6141e-6	2.6147e-6	2.6147e-6	2.6132e-6	2.6127e-6	2.6146e-6	2.6147e-6	2.6147e-6	2.6125e-6	2.6143e-6	2.6147e-6	2.6147e-6	2.6145e-6	2.593e-6
8800.0	2.5596e-6	2.5606e-6	2.5615e-6	2.5617e-6	2.5616e-6	2.5611e-6	2.5612e-6	2.5611e-6	2.5617e-6	2.5616e-6	2.5602e-6	2.5598e-6	2.5616e-6	2.5617e-6	2.5616e-6	2.5596e-6	2.5613e-6	2.5617e-6	2.5617e-6	2.5615e-6	2.5405e-6
8900.0	2.5085e-6	2.5095e-6	2.5103e-6	2.5105e-6	2.5104e-6	2.5099e-6	2.5103e-6	2.51e-6	2.5105e-6	2.5104e-6	2.509e-6	2.5086e-6	2.5104e-6	2.5105e-6	2.5104e-6	2.5084e-6	2.5101e-6	2.5105e-6	2.5104e-6	2.5103e-6	2.4899e-6
9000.0	2.4592e-6	2.4602e-6	2.4609e-6	2.461e-6	2.461e-6	2.4605e-6	2.4612e-6	2.4606e-6	2.461e-6	2.461e-6	2.4597e-6	2.4593e-6	2.461e-6	2.461e-6	2.461e-6	2.4591e-6	2.4607e-6	2.461e-6	2.461e-6	2.4608e-6	2.4411e-6
9100.0	2.4115e-6	2.4126e-6	2.4132e-6	2.4133e-6	2.4133e-6	2.4128e-6	2.4137e-6	2.4129e-6	2.4133e-6	2.4133e-6	2.412e-6	2.4116e-6	2.4133e-6	2.4133e-6	2.4133e-6	2.4114e-6	2.413e-6	2.4133e-6	2.4133e-6	2.4131e-6	2.3939e-6
9200.0	2.3655e-6	2.3666e-6	2.3671e-6	2.3672e-6	2.3672e-6	2.3667e-6	2.3679e-6	2.3668e-6	2.3672e-6	2.3672e-6	2.3659e-6	2.3657e-6	2.3672e-6	2.3672e-6	2.3672e-6	2.3654e-6	2.3669e-6	2.3672e-6	2.3672e-6	2.367e-6	2.3485e-6
9300.0	2.3211e-6	2.3222e-6	2.3227e-6	2.3228e-6	2.3227e-6	2.3223e-6	2.3236e-6	2.3224e-6	2.3228e-6	2.3227e-6	2.3215e-6	2.3213e-6	2.3227e-6	2.3227e-6	2.3227e-6	2.321e-6	2.3225e-6	2.3228e-6	2.3227e-6	2.3226e-6	2.3046e-6
9400.0	2.2781e-6	2.2793e-6	2.2797e-6	2.2798e-6	2.2797e-6	2.2793e-6	2.2809e-6	2.2794e-6	2.2798e-6	2.2797e-6	2.2785e-6	2.2783e-6	2.2797e-6	2.2797e-6	2.2797e-6	2.278e-6	2.2795e-6	2.2798e-6	2.2797e-6	2.2796e-6	2.2622e-6
9500.0	2.2366e-6	2.2378e-6	2.2381e-6	2.2382e-6	2.2382e-6	2.2377e-6	2.2395e-6	2.2379e-6	2.2382e-6	2.2382e-6	2.237e-6	2.2368e-6	2.2382e-6	2.2382e-6	2.2381e-6	2.2365e-6	2.238e-6	2.2382e-6	2.2382e-6	2.238e-6	2.2211e-6
9600.0	2.1964e-6	2.1977e-6	2.1979e-6	2.1979e-6	2.1979e-6	2.1975e-6	2.1994e-6	2.1977e-6	2.198e-6	2.1979e-6	2.1968e-6	2.1967e-6	2.198e-6	2.1979e-6	2.1979e-6	2.1963e-6	2.1978e-6	2.198e-6	2.1979e-6	2.1978e-6	2.1814e-6
9700.0	2.1576e-6	2.1588e-6	2.159e-6	2.159e-6	2.159e-6	2.1586e-6	2.1607e-6	2.1588e-6	2.159e-6	2.159e-6	2.1579e-6	2.1578e-6	2.159e-6	2.159e-6	2.159e-6	2.1574e-6	2.1589e-6	2.159e-6	2.159e-6	2.1589e-6	2.143e-6
9800.0	2.1199e-6	2.1213e-6	2.1213e-6	2.1213e-6	2.1213e-6	2.1209e-6	2.1232e-6	2.1211e-6	2.1214e-6	2.1213e-6	2.1202e-6	2.1202e-6	2.1214e-6	2.1213e-6	2.1213e-6	2.1198e-6	2.1212e-6	2.1214e-6	2.1213e-6	2.1212e-6	2.1058e-6
9900.0	2.0835e-6	2.0849e-6	2.0849e-6	2.0849e-6	2.0849e-6	2.0845e-6	2.0869e-6	2.0847e-6	2.0849e-6	2.0849e-6	2.0838e-6	2.0838e-6	2.0849e-6	2.0849e-6	2.0848e-6	2.0834e-6	2.0847e-6	2.0849e-6	2.0849e-6	2.0847e-6	2.0698e-6
10000.0	2.0482e-6	2.0496e-6	2.0495e-6	2.0495e-6	2.0495e-6	2.0492e-6	2.0517e-6	2.0494e-6	2.0495e-6	2.0495e-6	2.0485e-6	2.0485e-6	2.0496e-6	2.0495e-6	2.0495e-6	2.0481e-6	2.0494e-6	2.0495e-6	2.0495e-6	2.0494e-6	2.0349e-6
11000.0	1.7511e-6	1.7528e-6	1.752e-6	1.7519e-6	1.7519e-6	1.7517e-6	1.7558e-6	1.7519e-6	1.752e-6	1.7519e-6	1.7511e-6	1.7515e-6	1.752e-6	1.7519e-6	1.7519e-6	1.7509e-6	1.752e-6	1.752e-6	1.7519e-6	1.7518e-6	1.7412e-6
12000.0	1.5314e-6	1.5335e-6	1.532e-6	1.5319e-6	1.5319e-6	1.5317e-6	1.5373e-6	1.532e-6	1.5319e-6	1.5319e-6	1.5313e-6	1.532e-6	1.532e-6	1.5319e-6	1.5319e-6	1.5311e-6	1.532e-6	1.5319e-6	1.5319e-6	1.5319e-6	1.5239e-6
13000.0	1.3657e-6	1.3677e-6	1.3661e-6	1.366e-6	1.366e-6	1.3659e-6	1.372e-6	1.3662e-6	1.3661e-6	1.366e-6	1.3656e-6	1.3663e-6	1.3661e-6	1.366e-6	1.366e-6	1.3655e-6	1.3661e-6	1.3661e-6	1.366e-6	1.366e-6	1.3602e-6
14000.0	1.2363e-6	1.2383e-6	1.2366e-6	1.2366e-6	1.2366e-6	1.2364e-6	1.2429e-6	1.2367e-6	1.2366e-6	1.2366e-6	1.2362e-6	1.2369e-6	1.2366e-6	1.2366e-6	1.2366e-6	1.2361e-6	1.2367e-6	1.2366e-6	1.2366e-6	1.2365e-6	1.2321e-6
15000.0	1.1334e-6	1.1353e-6	1.1336e-6	1.1335e-6	1.1335e-6	1.1334e-6	1.1401e-6	1.1336e-6	1.1335e-6	1.1335e-6	1.1333e-6	1.1339e-6	1.1335e-6	1.1335e-6	1.1335e-6	1.1332e-6	1.1336e-6	1.1335e-6	1.1335e-6	1.1335e-6	1.1302e-6


==> img/nlpdhgm_block/Capsule_NLPDPS_wktest_tau1000_filt.txt <==
iter	type1	type2mult0.0001	type2mult0.01	type2mult1	type2mult100	type2mult10000	type3mult0.0001	type3mult0.01	type3mult1	type3mult100	type3mult10000	type4mult0.0001	type4mult0.01	type4mult1	type4mult100	type4mult10000	type5mult0.0001	type5mult0.01	type5mult1	type5mult100	type5mult10000
1.0	0.00014236	0.00014238	0.00014238	0.00014238	0.00014238	0.00014236	0.00014238	0.00014238	0.00014238	0.00014236	0.00014236	0.00014238	0.00014238	0.00014238	0.00014237	0.00014236	0.00014238	0.00014238	0.00014238	0.00014236	0.00014236
2.0	0.00013446	0.00022012	0.00022011	0.00021954	0.00017906	0.0001367	0.00022012	0.00022003	0.00021153	0.00012691	0.00014112	0.00022012	0.0002201	0.00021788	0.000139	0.00014044	0.00022012	0.0002199	0.00020137	0.00013127	0.00014211
3.0	0.00013264	0.00037229	0.00037228	0.00037132	0.00029471	0.00013241	0.00037229	0.00037214	0.00035767	0.00013847	0.00014042	0.00037229	0.00037226	0.00036854	0.00019059	0.00013867	0.00037229	0.00037193	0.00033931	0.00012591	0.00014186
4.0	0.00013133	0.00045379	0.00045378	0.00045281	0.00037172	0.00012912	0.00045379	0.00045364	0.00043884	0.00015698	0.00014001	0.00045379	0.00045375	0.00044997	0.00024296	0.00013701	0.00045379	0.00045343	0.00041979	0.000124	0.0001416
5.0	0.00012982	0.00047936	0.00047935	0.00047848	0.00040405	0.00012667	0.00047936	0.00047923	0.00046594	0.00017262	0.00013973	0.00047936	0.00047933	0.00047591	0.00027651	0.00013546	0.00047936	0.00047903	0.00044822	0.00012409	0.00014134
6.0	0.00012846	0.0004675	0.00046749	0.00046686	0.0004085	0.00012486	0.0004675	0.0004674	0.00045778	0.00018149	0.00013949	0.0004675	0.00046748	0.00046501	0.00029193	0.00013401	0.0004675	0.00046726	0.00044443	0.00012499	0.00014107
7.0	0.00012694	0.00042748	0.00042747	0.00042708	0.00038707	0.00012352	0.00042747	0.00042741	0.00042129	0.00018437	0.00013927	0.00042748	0.00042746	0.00042592	0.0002944	0.00013265	0.00042747	0.00042733	0.00041234	0.00012582	0.0001408
8.0	0.00012552	0.00037447	0.00037447	0.0003743	0.00035268	0.00012245	0.00037447	0.00037444	0.00037153	0.00018074	0.00013909	0.00037447	0.00037447	0.0003738	0.00028296	0.00013142	0.00037447	0.00037441	0.00036727	0.00012617	0.00014052
9.0	0.00012397	0.00032104	0.00032104	0.00032101	0.00031161	0.00012153	0.00032104	0.00032104	0.00031998	0.00017197	0.00013892	0.00032104	0.00032104	0.00032088	0.00026504	0.00013032	0.00032104	0.00032103	0.0003182	0.00012576	0.00014023
10.0	0.00012249	0.00027565	0.00027565	0.00027569	0.00027335	0.00012064	0.00027565	0.00027566	0.00027592	0.00016143	0.00013875	0.00027565	0.00027566	0.00027579	0.00024263	0.00012934	0.00027565	0.00027567	0.0002758	0.00012445	0.00013993
20.0	0.00010648	0.00012391	0.00012391	0.00012361	0.00010838	0.00010094	0.00012391	0.0001239	0.00012306	7.7835e-5	0.0001346	0.00012391	0.0001239	0.00012279	9.6671e-5	0.00012386	0.00012391	0.0001238	0.00011544	8.2453e-5	0.00013686
21.0	0.00010483	0.0001328	0.0001328	0.00013247	0.00011304	9.7912e-5	0.0001328	0.00013279	0.00013163	7.6576e-5	0.00013377	0.0001328	0.00013279	0.0001315	9.4954e-5	0.0001234	0.0001328	0.00013268	0.00012235	7.7888e-5	0.00013656
22.0	0.00010321	0.0001424	0.00014239	0.00014205	0.00011976	9.4763e-5	0.0001424	0.00014238	0.00014122	7.6023e-5	0.00013288	0.0001424	0.00014238	0.00014105	9.4812e-5	0.00012291	0.00014239	0.00014227	0.000131	7.354e-5	0.00013626
23.0	0.00010157	0.00015198	0.00015197	0.00015158	0.00012759	9.1518e-5	0.00015198	0.00015196	0.00015076	7.6444e-5	0.00013192	0.00015198	0.00015196	0.00015045	9.6839e-5	0.00012237	0.00015197	0.00015183	0.00013982	6.9441e-5	0.00013597
24.0	9.9952e-5	0.00016137	0.00016137	0.00016097	0.00013589	8.8208e-5	0.00016137	0.00016136	0.0001603	7.8218e-5	0.0001309	0.00016137	0.00016135	0.00015981	0.00010044	0.00012177	0.00016137	0.00016122	0.00014891	6.5755e-5	0.00013568
25.0	9.8328e-5	0.00016914	0.00016914	0.00016872	0.00014451	8.4861e-5	0.00016914	0.00016914	0.00016833	8.0726e-5	0.00012983	0.00016914	0.00016913	0.00016749	0.00010535	0.00012112	0.00016914	0.00016899	0.00015712	6.2576e-5	0.0001354
26.0	9.6724e-5	0.00017536	0.00017536	0.00017491	0.00015262	8.1484e-5	0.00017536	0.00017536	0.00017482	8.3979e-5	0.00012872	0.00017536	0.00017535	0.00017359	0.00011193	0.0001204	0.00017536	0.00017519	0.00016354	5.9577e-5	0.00013513
27.0	9.5121e-5	0.00017929	0.00017928	0.00017883	0.00015908	7.8118e-5	0.00017929	0.00017929	0.00017916	8.7942e-5	0.00012756	0.00017929	0.00017927	0.00017753	0.00011895	0.00011961	0.00017928	0.00017912	0.00016791	5.7257e-5	0.00013486
28.0	9.354e-5	0.00018116	0.00018116	0.00018072	0.0001638	7.479e-5	0.00018116	0.00018117	0.00018126	9.2209e-5	0.00012638	0.00018116	0.00018115	0.00017938	0.00012614	0.00011876	0.00018116	0.00018101	0.00017062	5.5522e-5	0.0001346
29.0	9.1965e-5	0.00018111	0.0001811	0.00018064	0.0001666	7.1573e-5	0.00018111	0.00018111	0.00018143	9.6862e-5	0.00012518	0.00018111	0.00018109	0.00017927	0.00013401	0.00011783	0.00018111	0.00018094	0.00017184	5.3949e-5	0.00013435
30.0	9.0414e-5	0.00017971	0.00017971	0.00017921	0.00016819	6.848e-5	0.00017971	0.00017972	0.00018031	0.00010182	0.00012396	0.00017971	0.0001797	0.00017764	0.00014113	0.00011684	0.00017971	0.00017953	0.0001708	5.2433e-5	0.0001341
31.0	8.8875e-5	0.00017937	0.00017936	0.00017862	0.00016817	6.5624e-5	0.00017937	0.00017937	0.00017967	0.00010705	0.00012272	0.00017937	0.00017934	0.00017646	0.00014726	0.00011578	0.00017937	0.00017909	0.00016871	5.1107e-5	0.00013387
32.0	8.7361e-5	0.00018432	0.00018431	0.00018348	0.00016625	6.278e-5	0.00018432	0.00018432	0.00018424	0.00011245	0.00012148	0.00018432	0.00018429	0.00018097	0.00015194	0.00011464	0.00018432	0.00018401	0.00016847	4.9954e-5	0.00013364
33.0	8.5863e-5	0.00018868	0.00018867	0.00018773	0.00016566	6.0076e-5	0.00018868	0.00018868	0.00018869	0.00011744	0.00012023	0.00018868	0.00018864	0.00018491	0.00015496	0.00011343	0.00018868	0.00018832	0.00017195	4.9215e-5	0.00013342
34.0	8.441e-5	0.00019165	0.00019164	0.00019068	0.00016935	5.7509e-5	0.00019165	0.00019165	0.00019201	0.0001218	0.00011898	0.00019165	0.00019161	0.00018788	0.00015674	0.00011215	0.00019164	0.00019128	0.00017488	4.8621e-5	0.00013321
35.0	8.2976e-5	0.00019402	0.00019401	0.00019288	0.00017293	5.5062e-5	0.00019402	0.00019403	0.0001944	0.00012511	0.00011773	0.00019402	0.00019398	0.00018963	0.00015737	0.0001108	0.00019402	0.0001936	0.0001765	4.8247e-5	0.00013301
36.0	8.1569e-5	0.00019503	0.00019502	0.00019386	0.00017494	5.2742e-5	0.00019503	0.00019503	0.0001955	0.00012775	0.00011648	0.00019503	0.00019498	0.0001905	0.00015771	0.00010939	0.00019502	0.00019459	0.0001771	4.8251e-5	0.00013282
37.0	8.0184e-5	0.00019554	0.00019552	0.00019412	0.00017571	5.0613e-5	0.00019554	0.00019554	0.00019593	0.00012951	0.00011523	0.00019554	0.00019548	0.00019025	0.0001588	0.00010792	0.00019553	0.00019502	0.00017717	4.8569e-5	0.00013263
38.0	7.8827e-5	0.00019431	0.0001943	0.0001929	0.00017544	4.8644e-5	0.00019431	0.00019432	0.00019506	0.00013029	0.00011398	0.00019431	0.00019426	0.00018883	0.00016221	0.00010639	0.00019431	0.00019379	0.00017633	4.9086e-5	0.00013245
39.0	7.7496e-5	0.00019118	0.00019117	0.00018987	0.00017458	4.6808e-5	0.00019118	0.00019119	0.00019221	0.00013024	0.00011275	0.00019118	0.00019113	0.00018597	0.00016585	0.00010482	0.00019117	0.00019069	0.00017435	4.9932e-5	0.00013227
40.0	7.6195e-5	0.00018603	0.00018601	0.0001848	0.0001726	4.5099e-5	0.00018603	0.00018604	0.00018743	0.00013015	0.00011152	0.00018603	0.00018598	0.00018126	0.0001684	0.00010319	0.00018602	0.00018557	0.00017112	5.1138e-5	0.0001321
41.0	7.4922e-5	0.00018024	0.00018022	0.00017904	0.00017068	4.3646e-5	0.00018024	0.00018025	0.00018185	0.00013142	0.00011029	0.00018024	0.00018019	0.00017568	0.00017067	0.00010152	0.00018023	0.00017979	0.00016721	5.2488e-5	0.00013193
42.0	7.3681e-5	0.00017543	0.00017541	0.00017404	0.00016754	4.2313e-5	0.00017543	0.00017544	0.00017696	0.00013458	0.00010908	0.00017543	0.00017537	0.00017034	0.00017203	9.9816e-5	0.00017542	0.00017491	0.00016199	5.3946e-5	0.00013177
43.0	7.2469e-5	0.00017142	0.00017141	0.00017012	0.00016309	4.1221e-5	0.00017142	0.00017144	0.00017295	0.00013806	0.00010788	0.00017142	0.00017137	0.00016647	0.00017185	9.8078e-5	0.00017142	0.00017094	0.00015663	5.5535e-5	0.0001316
44.0	7.1295e-5	0.00016666	0.00016665	0.00016546	0.00015768	4.0299e-5	0.00016666	0.00016668	0.00016837	0.00014033	0.00010668	0.00016666	0.00016662	0.00016206	0.00017072	9.6311e-5	0.00016666	0.00016622	0.00015194	5.7245e-5	0.00013144
45.0	7.0154e-5	0.00016108	0.00016107	0.0001599	0.000153	3.9605e-5	0.00016108	0.0001611	0.00016289	0.00014229	0.00010537	0.00016108	0.00016103	0.00015688	0.00016962	9.452e-5	0.00016107	0.00016063	0.00014757	5.911e-5	0.00013128
46.0	6.9047e-5	0.00015504	0.00015503	0.00015384	0.00014897	3.9011e-5	0.00015504	0.00015506	0.00015686	0.00014386	0.00010409	0.00015504	0.00015499	0.00015073	0.00016734	9.2708e-5	0.00015503	0.00015459	0.0001433	6.116e-5	0.00013111
47.0	6.797e-5	0.00014766	0.00014765	0.00014653	0.00014492	3.8567e-5	0.00014766	0.00014768	0.00014961	0.00014478	0.00010285	0.00014766	0.00014762	0.0001434	0.00016396	9.0881e-5	0.00014766	0.00014724	0.0001376	6.3287e-5	0.00013095
48.0	6.6929e-5	0.00013933	0.00013932	0.00013827	0.00013975	3.8192e-5	0.00013933	0.00013935	0.00014135	0.0001455	0.00010163	0.00013933	0.00013929	0.00013533	0.00016047	8.9044e-5	0.00013933	0.00013893	0.00013078	6.5549e-5	0.00013078
49.0	6.5923e-5	0.00013102	0.00013101	0.00012986	0.00013357	3.7899e-5	0.00013102	0.00013104	0.00013285	0.00014523	0.00010044	0.00013102	0.00013097	0.00012697	0.00015729	8.7239e-5	0.00013102	0.00013058	0.00012324	6.7871e-5	0.00013061
50.0	6.4951e-5	0.00012367	0.00012366	0.00012256	0.00012649	3.7693e-5	0.00012367	0.00012369	0.0001255	0.00014523	9.9275e-5	0.00012367	0.00012363	0.00011972	0.00015331	8.5447e-5	0.00012367	0.00012326	0.00011528	7.0205e-5	0.00013044
51.0	6.4019e-5	0.00011647	0.00011646	0.00011538	0.00011924	3.7573e-5	0.00011647	0.00011649	0.00011831	0.00014558	9.8136e-5	0.00011647	0.00011643	0.00011267	0.00015125	8.3654e-5	0.00011647	0.00011606	0.00010873	7.2648e-5	0.00013027
52.0	6.312e-5	0.00010892	0.00010891	0.00010788	0.00011296	3.7546e-5	0.00010892	0.00010894	0.00011076	0.00014476	9.702e-5	0.00010892	0.00010888	0.00010537	0.00014786	8.1864e-5	0.00010892	0.00010853	0.00010258	7.5341e-5	0.00013009
53.0	6.2253e-5	0.00010124	0.00010123	0.00010023	0.00010693	3.7621e-5	0.00010124	0.00010126	0.00010304	0.00014275	9.5926e-5	0.00010124	0.0001012	9.791e-5	0.00014355	8.008e-5	0.00010123	0.00010085	9.6268e-5	7.8073e-5	0.00012992
54.0	6.1428e-5	9.3734e-5	9.3723e-5	9.2694e-5	0.0001007	3.7785e-5	9.3734e-5	9.3751e-5	9.5446e-5	0.00014047	9.4854e-5	9.3733e-5	9.3691e-5	9.0561e-5	0.00013812	7.8305e-5	9.373e-5	9.3337e-5	8.993e-5	8.0827e-5	0.00012974
55.0	6.0635e-5	8.6733e-5	8.6724e-5	8.5843e-5	9.4303e-5	3.8079e-5	8.6733e-5	8.6748e-5	8.8253e-5	0.00013835	9.3804e-5	8.6733e-5	8.6696e-5	8.41e-5	0.00013176	7.6541e-5	8.673e-5	8.639e-5	8.3571e-5	8.354e-5	0.00012957
56.0	5.9875e-5	8.0832e-5	8.0818e-5	7.9725e-5	8.7963e-5	3.8556e-5	8.0833e-5	8.0844e-5	8.1972e-5	0.00013678	9.2776e-5	8.0832e-5	8.0775e-5	7.8079e-5	0.00012593	7.4792e-5	8.0827e-5	8.0298e-5	7.7502e-5	8.6232e-5	0.00012939
57.0	5.9153e-5	7.6247e-5	7.6233e-5	7.4857e-5	8.1708e-5	3.9219e-5	7.6247e-5	7.6257e-5	7.722e-5	0.000134	9.1769e-5	7.6247e-5	7.619e-5	7.2529e-5	0.00012063	7.3059e-5	7.6242e-5	7.5715e-5	7.1925e-5	8.8704e-5	0.00012922
58.0	5.8465e-5	7.2073e-5	7.2057e-5	7.0755e-5	7.5651e-5	3.9953e-5	7.2073e-5	7.2081e-5	7.2898e-5	0.00012996	9.0782e-5	7.2073e-5	7.201e-5	6.8413e-5	0.00011476	7.1344e-5	7.2067e-5	7.1552e-5	6.7104e-5	9.1043e-5	0.00012905
59.0	5.7809e-5	6.8314e-5	6.8303e-5	6.6968e-5	7.059e-5	4.0754e-5	6.8314e-5	6.8322e-5	6.9016e-5	0.00012493	8.9816e-5	6.8314e-5	6.827e-5	6.4659e-5	0.00010849	6.965e-5	6.831e-5	6.7815e-5	6.2908e-5	9.3192e-5	0.00012888
60.0	5.7185e-5	6.4818e-5	6.4809e-5	6.3539e-5	6.6156e-5	4.1625e-5	6.4818e-5	6.4825e-5	6.5503e-5	0.00012093	8.887e-5	6.4818e-5	6.4782e-5	6.1322e-5	0.00010202	6.798e-5	6.4815e-5	6.4405e-5	5.9602e-5	9.5125e-5	0.00012871
61.0	5.6591e-5	6.2695e-5	6.2684e-5	6.1137e-5	6.2726e-5	4.2561e-5	6.2695e-5	6.2701e-5	6.322e-5	0.00011704	8.7948e-5	6.2695e-5	6.2652e-5	5.8363e-5	9.588e-5	6.6333e-5	6.2691e-5	6.2228e-5	5.6826e-5	9.6926e-5	0.00012855
62.0	5.6029e-5	6.0618e-5	6.0608e-5	5.9241e-5	5.9554e-5	4.3568e-5	6.0618e-5	6.0623e-5	6.1125e-5	0.00011271	8.7044e-5	6.0618e-5	6.058e-5	5.6548e-5	8.9676e-5	6.4714e-5	6.0614e-5	6.0226e-5	5.4304e-5	9.8505e-5	0.00012839
63.0	5.5505e-5	5.8675e-5	5.8667e-5	5.7461e-5	5.6722e-5	4.4668e-5	5.8676e-5	5.868e-5	5.9137e-5	0.00010785	8.6158e-5	5.8675e-5	5.8641e-5	5.5038e-5	8.3486e-5	6.3119e-5	5.8672e-5	5.8333e-5	5.2131e-5	9.9729e-5	0.00012823
64.0	5.5011e-5	5.7047e-5	5.704e-5	5.6133e-5	5.4105e-5	4.5866e-5	5.7047e-5	5.7051e-5	5.7392e-5	0.00010267	8.5292e-5	5.7047e-5	5.702e-5	5.4015e-5	7.8119e-5	6.1544e-5	5.7045e-5	5.6787e-5	5.0978e-5	0.00010063	0.00012808
65.0	5.4545e-5	5.6035e-5	5.6027e-5	5.5264e-5	5.1838e-5	4.7143e-5	5.6035e-5	5.6038e-5	5.6318e-5	9.7427e-5	8.4444e-5	5.6035e-5	5.6004e-5	5.3186e-5	7.3793e-5	6.0003e-5	5.6032e-5	5.5786e-5	5.0005e-5	0.00010171	0.00012793
66.0	5.4108e-5	5.5388e-5	5.538e-5	5.4687e-5	5.0194e-5	4.8465e-5	5.5388e-5	5.539e-5	5.5596e-5	9.2529e-5	8.3614e-5	5.5388e-5	5.5357e-5	5.2641e-5	6.9889e-5	5.8521e-5	5.5385e-5	5.5127e-5	4.9076e-5	0.00010264	0.0001278
67.0	5.3698e-5	5.5101e-5	5.5092e-5	5.4342e-5	4.9194e-5	4.9863e-5	5.5101e-5	5.5103e-5	5.5246e-5	8.908e-5	8.2767e-5	5.5101e-5	5.5066e-5	5.2378e-5	6.6167e-5	5.7078e-5	5.5098e-5	5.479e-5	4.8254e-5	0.00010337	0.00012766
68.0	5.3314e-5	5.5088e-5	5.5078e-5	5.4299e-5	4.8285e-5	5.1305e-5	5.5088e-5	5.5089e-5	5.5187e-5	8.6129e-5	8.1866e-5	5.5088e-5	5.5051e-5	5.2312e-5	6.2695e-5	5.5676e-5	5.5084e-5	5.4746e-5	4.7595e-5	0.00010413	0.00012754
69.0	5.2955e-5	5.5282e-5	5.5272e-5	5.4441e-5	4.7487e-5	5.2787e-5	5.5282e-5	5.5283e-5	5.5347e-5	8.3342e-5	8.0967e-5	5.5282e-5	5.5243e-5	5.2435e-5	5.9557e-5	5.4331e-5	5.5279e-5	5.4905e-5	4.7142e-5	0.00010449	0.00012743
70.0	5.2624e-5	5.5703e-5	5.5692e-5	5.4781e-5	4.6854e-5	5.432e-5	5.5703e-5	5.5704e-5	5.5735e-5	8.0483e-5	8.0109e-5	5.5703e-5	5.5661e-5	5.2772e-5	5.6713e-5	5.3034e-5	5.5699e-5	5.53e-5	4.6912e-5	0.00010534	0.00012732
71.0	5.2317e-5	5.6343e-5	5.6331e-5	5.5325e-5	4.6499e-5	5.5921e-5	5.6343e-5	5.6343e-5	5.6338e-5	7.7653e-5	7.9293e-5	5.6343e-5	5.6297e-5	5.3294e-5	5.447e-5	5.1785e-5	5.6339e-5	5.5908e-5	4.6887e-5	0.00010615	0.00012723
72.0	5.203e-5	5.7225e-5	5.7212e-5	5.6071e-5	4.6326e-5	5.7555e-5	5.7225e-5	5.7225e-5	5.7164e-5	7.4596e-5	7.8505e-5	5.7225e-5	5.7173e-5	5.4003e-5	5.2521e-5	5.0577e-5	5.722e-5	5.6736e-5	4.7157e-5	0.00010721	0.00012714
73.0	5.1765e-5	5.8474e-5	5.8462e-5	5.714e-5	4.6347e-5	5.9221e-5	5.8474e-5	5.8473e-5	5.8339e-5	7.1359e-5	7.7739e-5	5.8474e-5	5.8428e-5	5.4896e-5	5.0733e-5	4.9409e-5	5.847e-5	5.7967e-5	4.7587e-5	0.0001082	0.00012707
74.0	5.1528e-5	5.9668e-5	5.9656e-5	5.8445e-5	4.6646e-5	6.09e-5	5.9668e-5	5.9668e-5	5.96e-5	6.8057e-5	7.6996e-5	5.9668e-5	5.9619e-5	5.5975e-5	4.9254e-5	4.8282e-5	5.9664e-5	5.9218e-5	4.8163e-5	0.0001093	0.00012702
75.0	5.1318e-5	6.0811e-5	6.0798e-5	5.9684e-5	4.71e-5	6.2565e-5	6.0811e-5	6.0811e-5	6.0806e-5	6.4805e-5	7.627e-5	6.0811e-5	6.0759e-5	5.7281e-5	4.8394e-5	4.7197e-5	6.0806e-5	6.0343e-5	4.8987e-5	0.00011012	0.00012697
76.0	5.1129e-5	6.1845e-5	6.1836e-5	6.0737e-5	4.7683e-5	6.4222e-5	6.1845e-5	6.1847e-5	6.192e-5	6.192e-5	7.5576e-5	6.1845e-5	6.1808e-5	5.8566e-5	4.7767e-5	4.6153e-5	6.1842e-5	6.1388e-5	4.993e-5	0.0001107	0.00012694
77.0	5.0955e-5	6.2801e-5	6.2792e-5	6.1742e-5	4.8377e-5	6.5891e-5	6.2801e-5	6.2803e-5	6.2973e-5	5.9256e-5	7.4914e-5	6.28e-5	6.2766e-5	5.9785e-5	4.7329e-5	4.5152e-5	6.2798e-5	6.2415e-5	5.0931e-5	0.0001109	0.00012692
78.0	5.0797e-5	6.3662e-5	6.3653e-5	6.264e-5	4.9292e-5	6.757e-5	6.3663e-5	6.3665e-5	6.3919e-5	5.6863e-5	7.4279e-5	6.3662e-5	6.3627e-5	6.1007e-5	4.7115e-5	4.4204e-5	6.3659e-5	6.3293e-5	5.1886e-5	0.00011104	0.00012691
79.0	5.0655e-5	6.4368e-5	6.4359e-5	6.3423e-5	5.0314e-5	6.9268e-5	6.4368e-5	6.4372e-5	6.4707e-5	5.479e-5	7.3671e-5	6.4368e-5	6.4332e-5	6.2129e-5	4.7124e-5	4.3303e-5	6.4365e-5	6.4007e-5	5.2786e-5	0.00011138	0.00012692
80.0	5.0531e-5	6.5051e-5	6.5039e-5	6.4132e-5	5.137e-5	7.0981e-5	6.5051e-5	6.5054e-5	6.5343e-5	5.2901e-5	7.3066e-5	6.5051e-5	6.5004e-5	6.2994e-5	4.7412e-5	4.2417e-5	6.5047e-5	6.4598e-5	5.362e-5	0.00011209	0.00012694
81.0	5.0422e-5	6.5716e-5	6.5704e-5	6.4836e-5	5.2383e-5	7.2693e-5	6.5717e-5	6.5719e-5	6.5993e-5	5.1433e-5	7.2487e-5	6.5716e-5	6.5667e-5	6.3697e-5	4.794e-5	4.1565e-5	6.5712e-5	6.5345e-5	5.4366e-5	0.00011235	0.00012698
82.0	5.0327e-5	6.6397e-5	6.639e-5	6.5547e-5	5.3345e-5	7.4379e-5	6.6397e-5	6.6401e-5	6.6748e-5	5.0411e-5	7.1934e-5	6.6397e-5	6.6369e-5	6.422e-5	4.8697e-5	4.0757e-5	6.6395e-5	6.6103e-5	5.5024e-5	0.00011268	0.00012702
83.0	5.0244e-5	6.7056e-5	6.7048e-5	6.6167e-5	5.4208e-5	7.6034e-5	6.7056e-5	6.706e-5	6.7452e-5	4.9711e-5	7.1405e-5	6.7055e-5	6.7024e-5	6.4468e-5	4.9545e-5	3.9996e-5	6.7053e-5	6.6737e-5	5.5592e-5	0.00011247	0.00012708
84.0	5.0177e-5	6.7571e-5	6.7562e-5	6.6656e-5	5.5001e-5	7.7666e-5	6.7571e-5	6.7576e-5	6.802e-5	4.958e-5	7.0899e-5	6.7571e-5	6.7536e-5	6.4679e-5	5.0482e-5	3.928e-5	6.7568e-5	6.7228e-5	5.6216e-5	0.00011164	0.00012715
85.0	5.0122e-5	6.7833e-5	6.783e-5	6.6919e-5	5.5716e-5	7.9292e-5	6.7833e-5	6.784e-5	6.8446e-5	4.9758e-5	7.0414e-5	6.7833e-5	6.7822e-5	6.4753e-5	5.1534e-5	3.8609e-5	6.7832e-5	6.7574e-5	5.6855e-5	0.00011019	0.00012723
86.0	5.0078e-5	6.7824e-5	6.7822e-5	6.6979e-5	5.6356e-5	8.0872e-5	6.7825e-5	6.7832e-5	6.8591e-5	5.0201e-5	6.9949e-5	6.7824e-5	6.7814e-5	6.468e-5	5.2734e-5	3.7983e-5	6.7823e-5	6.769e-5	5.736e-5	0.00010866	0.00012732
87.0	5.0046e-5	6.763e-5	6.7627e-5	6.6908e-5	5.6949e-5	8.2548e-5	6.763e-5	6.7638e-5	6.8456e-5	5.0689e-5	6.9501e-5	6.763e-5	6.7617e-5	6.4511e-5	5.3975e-5	3.7399e-5	6.7629e-5	6.7492e-5	5.7717e-5	0.00010687	0.00012742
88.0	5.0026e-5	6.7353e-5	6.7349e-5	6.6806e-5	5.7692e-5	8.4157e-5	6.7353e-5	6.7362e-5	6.8209e-5	5.1215e-5	6.9047e-5	6.7353e-5	6.7337e-5	6.4271e-5	5.5336e-5	3.686e-5	6.7351e-5	6.7201e-5	5.7904e-5	0.00010466	0.00012753
89.0	5.0021e-5	6.6977e-5	6.6972e-5	6.6581e-5	5.8338e-5	8.5674e-5	6.6977e-5	6.6986e-5	6.7864e-5	5.1917e-5	6.8613e-5	6.6977e-5	6.6957e-5	6.3977e-5	5.6729e-5	3.6364e-5	6.6975e-5	6.6804e-5	5.7953e-5	0.00010358	0.00012765
90.0	5.0021e-5	6.6528e-5	6.6522e-5	6.6163e-5	5.885e-5	8.7153e-5	6.6528e-5	6.6537e-5	6.7429e-5	5.2813e-5	6.8214e-5	6.6528e-5	6.6505e-5	6.3729e-5	5.8093e-5	3.5901e-5	6.6526e-5	6.6327e-5	5.7885e-5	0.00010224	0.00012778
91.0	5.0027e-5	6.5955e-5	6.5949e-5	6.5665e-5	5.9208e-5	8.8572e-5	6.5955e-5	6.5965e-5	6.6916e-5	5.3898e-5	6.7852e-5	6.5955e-5	6.5933e-5	6.3504e-5	5.9384e-5	3.5471e-5	6.5953e-5	6.5789e-5	5.772e-5	0.00010071	0.00012791
92.0	5.0038e-5	6.5138e-5	6.5136e-5	6.4976e-5	5.9427e-5	8.9972e-5	6.5138e-5	6.5149e-5	6.6238e-5	5.519e-5	6.7522e-5	6.5138e-5	6.5131e-5	6.3154e-5	6.0599e-5	3.5088e-5	6.5137e-5	6.5049e-5	5.7461e-5	9.875e-5	0.00012806
93.0	5.0051e-5	6.4033e-5	6.4032e-5	6.4054e-5	5.951e-5	9.1386e-5	6.4033e-5	6.4045e-5	6.5228e-5	5.6659e-5	6.7203e-5	6.4033e-5	6.4031e-5	6.2581e-5	6.17e-5	3.4751e-5	6.4033e-5	6.4021e-5	5.7127e-5	9.6467e-5	0.0001282
94.0	5.0067e-5	6.2731e-5	6.2732e-5	6.3018e-5	5.9496e-5	9.2695e-5	6.2732e-5	6.2744e-5	6.3984e-5	5.8433e-5	6.6889e-5	6.2731e-5	6.2732e-5	6.179e-5	6.272e-5	3.4474e-5	6.2731e-5	6.278e-5	5.6723e-5	9.3938e-5	0.00012835
95.0	5.0084e-5	6.1359e-5	6.1362e-5	6.1762e-5	5.9405e-5	9.3976e-5	6.1359e-5	6.1372e-5	6.2643e-5	6.0604e-5	6.658e-5	6.1359e-5	6.137e-5	6.0813e-5	6.3706e-5	3.4267e-5	6.136e-5	6.1479e-5	5.6202e-5	9.1478e-5	0.00012851
96.0	5.0103e-5	5.9945e-5	5.9948e-5	6.0384e-5	5.9241e-5	9.521e-5	5.9945e-5	5.9958e-5	6.125e-5	6.2955e-5	6.6275e-5	5.9945e-5	5.9957e-5	5.9698e-5	6.4615e-5	3.4113e-5	5.9946e-5	6.0079e-5	5.5565e-5	8.8948e-5	0.00012867
97.0	5.0123e-5	5.8474e-5	5.848e-5	5.8929e-5	5.8941e-5	9.635e-5	5.8474e-5	5.8489e-5	5.9789e-5	6.5413e-5	6.5975e-5	5.8474e-5	5.8489e-5	5.8382e-5	6.5435e-5	3.4008e-5	5.8478e-5	5.8617e-5	5.4787e-5	8.6265e-5	0.00012883
98.0	5.0146e-5	5.6864e-5	5.6877e-5	5.7434e-5	5.8508e-5	9.7354e-5	5.6864e-5	5.6879e-5	5.8292e-5	6.7952e-5	6.5678e-5	5.6864e-5	5.6914e-5	5.6992e-5	6.6146e-5	3.3961e-5	5.6869e-5	5.7124e-5	5.3802e-5	8.3493e-5	0.000129
99.0	5.0167e-5	5.5246e-5	5.5258e-5	5.5924e-5	5.7941e-5	9.821e-5	5.5246e-5	5.5261e-5	5.6782e-5	7.0521e-5	6.5385e-5	5.5246e-5	5.5294e-5	5.5575e-5	6.6733e-5	3.3954e-5	5.5251e-5	5.5622e-5	5.271e-5	8.0637e-5	0.00012917
100.0	5.0187e-5	5.3639e-5	5.3652e-5	5.4424e-5	5.722e-5	9.8912e-5	5.3639e-5	5.3654e-5	5.5197e-5	7.2962e-5	6.5094e-5	5.364e-5	5.3691e-5	5.4158e-5	6.7272e-5	3.4e-5	5.3644e-5	5.4128e-5	5.1541e-5	7.7905e-5	0.00012933
200.0	2.0242e-5	1.9053e-6	1.9011e-6	1.542e-6	1.094e-6	6.6372e-5	1.9054e-6	1.9047e-6	1.8573e-6	5.9988e-6	2.379e-5	1.9052e-6	1.8891e-6	1.2526e-6	2.6912e-6	0.000129	1.9038e-6	1.7801e-6	9.583e-7	4.6957e-5	9.9102e-5
300.0	1.4848e-5	6.5707e-7	6.5306e-7	5.4057e-7	3.4693e-7	1.8585e-5	6.5711e-7	6.5594e-7	5.9909e-7	1.1354e-6	2.9584e-5	6.5694e-7	6.4278e-7	4.4998e-7	5.6119e-7	8.1374e-5	6.5546e-7	5.7236e-7	4.0556e-7	4.5936e-6	4.7515e-5
400.0	5.4744e-5	4.2115e-7	4.1301e-7	3.5589e-7	2.1517e-7	5.5029e-6	4.2121e-7	4.19e-7	3.4666e-7	3.17e-7	8.2811e-5	4.2092e-7	3.9352e-7	2.809e-7	2.3258e-7	0.00010514	4.1787e-7	3.4417e-7	2.2981e-7	8.6701e-7	5.1085e-5
500.0	4.7909e-5	3.3715e-7	3.2637e-7	2.8274e-7	1.8176e-7	6.4649e-6	3.3723e-7	3.3411e-7	2.8839e-7	2.5813e-7	6.1825e-5	3.3682e-7	3.004e-7	2.6415e-7	1.8913e-7	0.00014996	3.3304e-7	3.0481e-7	1.8987e-7	9.074e-7	0.00010398
600.0	2.3171e-5	3.3955e-7	3.2459e-7	2.7801e-7	1.7188e-7	1.0864e-6	3.3967e-7	3.3537e-7	3.2045e-7	2.0706e-7	2.663e-5	3.3908e-7	2.9293e-7	2.4306e-7	1.714e-7	1.7421e-5	3.3388e-7	3.0476e-7	1.7886e-7	2.9193e-7	0.00017384
700.0	2.1434e-5	3.3084e-7	3.1041e-7	2.631e-7	1.681e-7	1.3756e-6	3.3101e-7	3.2504e-7	2.9405e-7	1.825e-7	2.0186e-5	3.3019e-7	2.7417e-7	2.2675e-7	1.6646e-7	2.3352e-5	3.2299e-7	2.8247e-7	1.7083e-7	2.1502e-7	0.00020144
800.0	1.4573e-5	3.2197e-7	2.9553e-7	2.6171e-7	1.6304e-7	7.5338e-7	3.2218e-7	3.143e-7	2.7602e-7	1.7678e-7	2.9245e-5	3.211e-7	2.5773e-7	2.1989e-7	1.636e-7	1.0068e-5	3.1163e-7	2.6532e-7	1.6755e-7	2.022e-7	0.00018067
900.0	1.2768e-5	3.1907e-7	2.8629e-7	2.5952e-7	1.6154e-7	3.0363e-7	3.1935e-7	3.0929e-7	2.6856e-7	1.7022e-7	1.7689e-5	3.1794e-7	2.5217e-7	2.1599e-7	1.6081e-7	7.0942e-6	3.0592e-7	2.6723e-7	1.6526e-7	1.7376e-7	0.00015486
1000.0	1.6848e-5	3.1768e-7	2.784e-7	2.539e-7	1.5882e-7	2.326e-7	3.1803e-7	3.055e-7	2.7064e-7	1.677e-7	7.9916e-6	3.1629e-7	2.5368e-7	2.0942e-7	1.5879e-7	1.1636e-5	3.0137e-7	2.6954e-7	1.6212e-7	1.6287e-7	7.5828e-5
1100.0	1.7746e-5	3.1573e-7	2.7001e-7	2.5748e-7	1.5761e-7	2.3439e-7	3.1616e-7	3.0085e-7	2.7269e-7	1.6543e-7	7.5707e-6	3.1401e-7	2.5955e-7	2.0253e-7	1.5709e-7	5.2989e-6	2.9593e-7	2.6825e-7	1.5972e-7	1.6173e-7	0.00010317
1200.0	9.7183e-6	3.1382e-7	2.6213e-7	2.5771e-7	1.5623e-7	1.9995e-7	3.1434e-7	2.9609e-7	2.7118e-7	1.6219e-7	1.9744e-5	3.1174e-7	2.6753e-7	2.0165e-7	1.56e-7	2.3058e-6	2.9035e-7	2.642e-7	1.5871e-7	1.587e-7	0.0001385
1300.0	2.9221e-6	3.1238e-7	2.5537e-7	2.5633e-7	1.552e-7	1.7209e-7	3.13e-7	2.9164e-7	2.6853e-7	1.6006e-7	1.1448e-5	3.0991e-7	2.7554e-7	2.0036e-7	1.5509e-7	2.9197e-6	2.8509e-7	2.626e-7	1.5707e-7	1.5749e-7	0.00014711
1400.0	5.985e-6	3.1127e-7	2.4983e-7	2.5453e-7	1.5467e-7	1.6578e-7	3.12e-7	2.874e-7	2.6526e-7	1.5884e-7	2.6301e-6	3.0838e-7	2.8001e-7	1.9777e-7	1.5445e-7	2.0482e-6	2.8009e-7	2.654e-7	1.5623e-7	1.559e-7	0.00021398
1500.0	1.0142e-5	3.1046e-7	2.4568e-7	2.4935e-7	1.5398e-7	1.6211e-7	3.113e-7	2.8338e-7	2.6375e-7	1.5837e-7	3.6257e-6	3.0712e-7	2.8222e-7	1.9417e-7	1.5395e-7	1.4225e-6	2.754e-7	2.6904e-7	1.5514e-7	1.5439e-7	0.00026475
1600.0	8.9595e-6	3.0985e-7	2.4306e-7	2.3977e-7	1.5356e-7	1.585e-7	3.1081e-7	2.7949e-7	2.6585e-7	1.5638e-7	5.9577e-6	3.0603e-7	2.828e-7	1.9148e-7	1.5343e-7	1.2933e-6	2.7094e-7	2.7198e-7	1.5451e-7	1.5371e-7	0.00018887
1700.0	4.6894e-6	3.0931e-7	2.4212e-7	2.3607e-7	1.5318e-7	1.551e-7	3.1042e-7	2.7566e-7	2.6987e-7	1.5574e-7	4.5269e-6	3.0499e-7	2.8074e-7	1.9183e-7	1.5306e-7	3.6334e-7	2.6664e-7	2.7202e-7	1.5406e-7	1.531e-7	5.2325e-5
1800.0	3.1813e-6	3.088e-7	2.4279e-7	2.3819e-7	1.5274e-7	1.552e-7	3.1002e-7	2.7188e-7	2.7415e-7	1.5529e-7	1.1098e-6	3.0397e-7	2.7812e-7	1.899e-7	1.5265e-7	3.285e-7	2.6248e-7	2.7242e-7	1.5349e-7	1.528e-7	3.5873e-5
1900.0	5.1218e-6	3.0833e-7	2.4496e-7	2.3123e-7	1.5241e-7	1.5413e-7	3.097e-7	2.6819e-7	2.749e-7	1.5434e-7	8.9376e-7	3.0294e-7	2.7514e-7	1.883e-7	1.5234e-7	2.7621e-7	2.5854e-7	2.742e-7	1.5297e-7	1.5249e-7	3.9342e-5
2000.0	6.2645e-6	3.0791e-7	2.484e-7	2.2563e-7	1.5209e-7	1.5305e-7	3.0943e-7	2.6462e-7	2.7552e-7	1.5396e-7	2.981e-6	3.0194e-7	2.7299e-7	1.8671e-7	1.5204e-7	2.2661e-7	2.5489e-7	2.7736e-7	1.5273e-7	1.5207e-7	8.3169e-5
2100.0	4.0205e-6	3.0753e-7	2.5291e-7	2.3166e-7	1.5188e-7	1.5279e-7	3.092e-7	2.6117e-7	2.772e-7	1.5332e-7	2.2544e-6	3.0095e-7	2.7112e-7	1.8542e-7	1.5176e-7	2.0556e-7	2.5155e-7	2.7845e-7	1.5227e-7	1.517e-7	7.888e-5
2200.0	1.6626e-6	3.0717e-7	2.5783e-7	2.2724e-7	1.516e-7	1.5204e-7	3.0901e-7	2.5788e-7	2.8027e-7	1.529e-7	5.4611e-7	2.9996e-7	2.6985e-7	1.8322e-7	1.5152e-7	2.2196e-7	2.4854e-7	2.7679e-7	1.5186e-7	1.5141e-7	4.3566e-5
2300.0	2.1854e-6	3.0683e-7	2.6275e-7	2.209e-7	1.5136e-7	1.5152e-7	3.0884e-7	2.548e-7	2.84e-7	1.5243e-7	5.4525e-7	2.9896e-7	2.7028e-7	1.8111e-7	1.513e-7	2.3107e-7	2.4599e-7	2.7385e-7	1.5169e-7	1.5116e-7	1.5833e-5
2400.0	4.4825e-6	3.0649e-7	2.6721e-7	2.2159e-7	1.5114e-7	1.5132e-7	3.0868e-7	2.5193e-7	2.8465e-7	1.5219e-7	1.0246e-6	2.9793e-7	2.7146e-7	1.7926e-7	1.5109e-7	1.995e-7	2.4381e-7	2.7163e-7	1.5144e-7	1.5094e-7	1.3297e-5
2500.0	5.1796e-6	3.0615e-7	2.7126e-7	2.1952e-7	1.5097e-7	1.5117e-7	3.0853e-7	2.4926e-7	2.8321e-7	1.5177e-7	6.6503e-7	2.9689e-7	2.7308e-7	1.7815e-7	1.509e-7	1.769e-7	2.4213e-7	2.7058e-7	1.5122e-7	1.5074e-7	2.2349e-5
2600.0	3.1531e-6	3.0581e-7	2.744e-7	2.1819e-7	1.5078e-7	1.5111e-7	3.084e-7	2.4691e-7	2.8077e-7	1.5144e-7	3.3469e-7	2.9583e-7	2.7517e-7	1.7876e-7	1.5072e-7	1.7106e-7	2.41e-7	2.675e-7	1.5096e-7	1.5057e-7	3.008e-5
2700.0	1.6712e-6	3.0549e-7	2.7718e-7	2.1744e-7	1.5061e-7	1.5091e-7	3.0827e-7	2.4486e-7	2.7911e-7	1.5131e-7	3.1219e-7	2.9475e-7	2.7737e-7	1.7748e-7	1.5056e-7	1.6754e-7	2.4045e-7	2.6553e-7	1.5077e-7	1.504e-7	2.7169e-5
2800.0	2.1256e-6	3.0516e-7	2.7867e-7	2.1769e-7	1.5048e-7	1.5069e-7	3.0817e-7	2.4311e-7	2.8064e-7	1.5104e-7	3.9911e-7	2.9367e-7	2.7936e-7	1.7649e-7	1.5042e-7	1.6749e-7	2.405e-7	2.6551e-7	1.5059e-7	1.5025e-7	1.5975e-5
2900.0	2.6234e-6	3.0485e-7	2.7973e-7	2.1977e-7	1.5032e-7	1.5045e-7	3.0807e-7	2.4178e-7	2.8038e-7	1.5067e-7	3.87e-7	2.9257e-7	2.8116e-7	1.7483e-7	1.5027e-7	1.6821e-7	2.4114e-7	2.6491e-7	1.5043e-7	1.501e-7	1.0288e-5
3000.0	1.8706e-6	3.0453e-7	2.8004e-7	2.1601e-7	1.502e-7	1.5023e-7	3.0798e-7	2.4085e-7	2.7778e-7	1.5062e-7	2.5417e-7	2.9146e-7	2.8295e-7	1.7547e-7	1.5014e-7	1.6268e-7	2.4236e-7	2.6153e-7	1.5031e-7	1.4997e-7	6.3115e-6
3100.0	1.0174e-6	3.0421e-7	2.8005e-7	2.1587e-7	1.5007e-7	1.4998e-7	3.079e-7	2.4036e-7	2.7464e-7	1.5046e-7	2.1337e-7	2.9033e-7	2.8491e-7	1.7407e-7	1.5002e-7	1.5724e-7	2.4412e-7	2.5724e-7	1.5019e-7	1.4985e-7	1.2433e-5
3200.0	1.2223e-6	3.0389e-7	2.7917e-7	2.1825e-7	1.4997e-7	1.4976e-7	3.0782e-7	2.4027e-7	2.7308e-7	1.5025e-7	2.8805e-7	2.8918e-7	2.8622e-7	1.7239e-7	1.4991e-7	1.5754e-7	2.4632e-7	2.577e-7	1.5006e-7	1.4973e-7	2.2987e-5
3300.0	2.0757e-6	3.0357e-7	2.7808e-7	2.1657e-7	1.4988e-7	1.4961e-7	3.0774e-7	2.4065e-7	2.7173e-7	1.5008e-7	2.6266e-7	2.8802e-7	2.8676e-7	1.7099e-7	1.4982e-7	1.5612e-7	2.4896e-7	2.5791e-7	1.4992e-7	1.4964e-7	2.8907e-5
3400.0	2.3054e-6	3.0324e-7	2.7671e-7	2.1503e-7	1.4978e-7	1.4949e-7	3.0767e-7	2.4146e-7	2.6996e-7	1.4995e-7	1.8655e-7	2.8685e-7	2.8608e-7	1.7067e-7	1.4972e-7	1.5281e-7	2.5183e-7	2.5652e-7	1.4984e-7	1.4955e-7	2.4615e-5
3500.0	1.5649e-6	3.029e-7	2.7516e-7	2.1416e-7	1.4968e-7	1.4937e-7	3.076e-7	2.4268e-7	2.6616e-7	1.4986e-7	1.7543e-7	2.8566e-7	2.8431e-7	1.7022e-7	1.4962e-7	1.5135e-7	2.5479e-7	2.5478e-7	1.4974e-7	1.4947e-7	1.085e-5
3600.0	8.2059e-7	3.0255e-7	2.7353e-7	2.1434e-7	1.4958e-7	1.4929e-7	3.0752e-7	2.4437e-7	2.6318e-7	1.4969e-7	1.9817e-7	2.8445e-7	2.8207e-7	1.6846e-7	1.4953e-7	1.5111e-7	2.5782e-7	2.5308e-7	1.4965e-7	1.4939e-7	5.3461e-6
3700.0	8.5458e-7	3.022e-7	2.7193e-7	2.1207e-7	1.4948e-7	1.4922e-7	3.0745e-7	2.4626e-7	2.6291e-7	1.496e-7	1.8432e-7	2.8323e-7	2.7997e-7	1.6841e-7	1.4943e-7	1.5186e-7	2.6085e-7	2.5284e-7	1.4955e-7	1.493e-7	1.1075e-5
3800.0	1.2468e-6	3.0184e-7	2.7062e-7	2.1209e-7	1.494e-7	1.4915e-7	3.0737e-7	2.4851e-7	2.633e-7	1.495e-7	1.6306e-7	2.8199e-7	2.787e-7	1.6793e-7	1.4935e-7	1.5255e-7	2.6371e-7	2.5214e-7	1.4947e-7	1.4922e-7	2.1889e-5
3900.0	1.294e-6	3.0147e-7	2.694e-7	2.1145e-7	1.4932e-7	1.4908e-7	3.0729e-7	2.5092e-7	2.6285e-7	1.4942e-7	1.7812e-7	2.8075e-7	2.784e-7	1.6773e-7	1.4927e-7	1.5224e-7	2.6647e-7	2.4777e-7	1.4937e-7	1.4914e-7	2.7391e-5
4000.0	1.0632e-6	3.011e-7	2.6835e-7	2.0705e-7	1.4924e-7	1.4901e-7	3.0721e-7	2.5351e-7	2.6283e-7	1.493e-7	1.9141e-7	2.795e-7	2.7856e-7	1.6634e-7	1.4919e-7	1.5068e-7	2.6881e-7	2.4501e-7	1.4927e-7	1.4907e-7	2.3037e-5
4100.0	1.1037e-6	3.0071e-7	2.6736e-7	2.0577e-7	1.4916e-7	1.4894e-7	3.0712e-7	2.5602e-7	2.6229e-7	1.492e-7	1.7639e-7	2.7823e-7	2.7939e-7	1.6549e-7	1.4912e-7	1.5011e-7	2.7103e-7	2.4245e-7	1.4919e-7	1.49e-7	1.1254e-5
4200.0	1.4456e-6	3.0031e-7	2.6655e-7	2.0762e-7	1.4909e-7	1.4888e-7	3.0703e-7	2.5863e-7	2.625e-7	1.4912e-7	1.5431e-7	2.7696e-7	2.8076e-7	1.656e-7	1.4904e-7	1.5008e-7	2.73e-7	2.4172e-7	1.4913e-7	1.4893e-7	4.5499e-6
4300.0	1.4815e-6	2.999e-7	2.6609e-7	2.059e-7	1.4901e-7	1.4882e-7	3.0694e-7	2.6123e-7	2.6238e-7	1.4906e-7	1.5097e-7	2.7568e-7	2.8221e-7	1.6413e-7	1.4897e-7	1.502e-7	2.7473e-7	2.4225e-7	1.4906e-7	1.4887e-7	3.241e-6
4400.0	1.0305e-6	2.9949e-7	2.6615e-7	2.0262e-7	1.4895e-7	1.4876e-7	3.0684e-7	2.6362e-7	2.602e-7	1.4898e-7	1.5659e-7	2.7441e-7	2.8324e-7	1.6407e-7	1.489e-7	1.5022e-7	2.7614e-7	2.4196e-7	1.4899e-7	1.4881e-7	8.9557e-6
4500.0	6.5048e-7	2.9906e-7	2.6662e-7	2.0373e-7	1.4888e-7	1.4872e-7	3.0674e-7	2.6591e-7	2.5567e-7	1.489e-7	1.5216e-7	2.7313e-7	2.8387e-7	1.6257e-7	1.4884e-7	1.5024e-7	2.7739e-7	2.434e-7	1.4893e-7	1.4875e-7	1.5303e-5
4600.0	7.0913e-7	2.9863e-7	2.6724e-7	2.0165e-7	1.4882e-7	1.4867e-7	3.0663e-7	2.6805e-7	2.5343e-7	1.4884e-7	1.504e-7	2.7185e-7	2.838e-7	1.6206e-7	1.4878e-7	1.5014e-7	2.7816e-7	2.4205e-7	1.4885e-7	1.487e-7	1.5053e-5
4700.0	9.3442e-7	2.9818e-7	2.6804e-7	2.0172e-7	1.4875e-7	1.4862e-7	3.0653e-7	2.7003e-7	2.5222e-7	1.4876e-7	1.5911e-7	2.7058e-7	2.8319e-7	1.6283e-7	1.4871e-7	1.4997e-7	2.7872e-7	2.3923e-7	1.4879e-7	1.4864e-7	1.0176e-5
4800.0	1.0224e-6	2.9773e-7	2.6901e-7	2.0111e-7	1.4869e-7	1.4857e-7	3.0641e-7	2.7182e-7	2.5141e-7	1.487e-7	1.6227e-7	2.6931e-7	2.8226e-7	1.6149e-7	1.4865e-7	1.4972e-7	2.7906e-7	2.3832e-7	1.4872e-7	1.4859e-7	3.979e-6
4900.0	1.0201e-6	2.9726e-7	2.7013e-7	2.0052e-7	1.4863e-7	1.4852e-7	3.0629e-7	2.7336e-7	2.5138e-7	1.4864e-7	1.547e-7	2.6805e-7	2.8166e-7	1.6137e-7	1.486e-7	1.4959e-7	2.7913e-7	2.3997e-7	1.4866e-7	1.4854e-7	1.1694e-6
5000.0	1.036e-6	2.9679e-7	2.7131e-7	2.0157e-7	1.4858e-7	1.4848e-7	3.0617e-7	2.7475e-7	2.5054e-7	1.4858e-7	1.4918e-7	2.6679e-7	2.8181e-7	1.6086e-7	1.4854e-7	1.4968e-7	2.79e-7	2.4036e-7	1.486e-7	1.4849e-7	2.9768e-6
5100.0	1.043e-6	2.963e-7	2.7253e-7	2.0003e-7	1.4852e-7	1.4844e-7	3.0604e-7	2.7594e-7	2.4915e-7	1.4853e-7	1.4936e-7	2.6554e-7	2.8291e-7	1.6065e-7	1.4849e-7	1.4979e-7	2.7865e-7	2.387e-7	1.4854e-7	1.4844e-7	5.9827e-6
5200.0	9.4891e-7	2.9581e-7	2.7361e-7	1.9901e-7	1.4846e-7	1.484e-7	3.0592e-7	2.7692e-7	2.4874e-7	1.4846e-7	1.4916e-7	2.643e-7	2.8488e-7	1.598e-7	1.4843e-7	1.4966e-7	2.7809e-7	2.3655e-7	1.4849e-7	1.4839e-7	6.9245e-6
5300.0	7.4014e-7	2.9531e-7	2.7447e-7	1.9772e-7	1.4841e-7	1.4837e-7	3.0577e-7	2.7773e-7	2.4727e-7	1.484e-7	1.4856e-7	2.6308e-7	2.8681e-7	1.5895e-7	1.4838e-7	1.4941e-7	2.7744e-7	2.3943e-7	1.4843e-7	1.4835e-7	4.64e-6
5400.0	5.9572e-7	2.948e-7	2.7522e-7	1.9737e-7	1.4836e-7	1.4833e-7	3.0563e-7	2.7825e-7	2.4602e-7	1.4835e-7	1.512e-7	2.6187e-7	2.8834e-7	1.5904e-7	1.4833e-7	1.4925e-7	2.7668e-7	2.4085e-7	1.4838e-7	1.483e-7	1.6037e-6
5500.0	6.3465e-7	2.9428e-7	2.7602e-7	1.978e-7	1.4831e-7	1.483e-7	3.0548e-7	2.7861e-7	2.4548e-7	1.483e-7	1.5415e-7	2.6068e-7	2.8994e-7	1.5828e-7	1.4828e-7	1.4915e-7	2.758e-7	2.3779e-7	1.4833e-7	1.4826e-7	8.7614e-7
5600.0	7.603e-7	2.9375e-7	2.7686e-7	1.9712e-7	1.4826e-7	1.4826e-7	3.0533e-7	2.788e-7	2.4698e-7	1.4825e-7	1.5328e-7	2.5951e-7	2.916e-7	1.5802e-7	1.4823e-7	1.4903e-7	2.7485e-7	2.3483e-7	1.4828e-7	1.4821e-7	2.4196e-6
5700.0	8.1232e-7	2.9321e-7	2.7762e-7	1.9798e-7	1.4821e-7	1.4823e-7	3.0517e-7	2.788e-7	2.4744e-7	1.482e-7	1.5061e-7	2.5835e-7	2.9322e-7	1.5797e-7	1.4818e-7	1.4895e-7	2.7383e-7	2.3649e-7	1.4823e-7	1.4817e-7	4.9279e-6
5800.0	7.6117e-7	2.9266e-7	2.7838e-7	1.9808e-7	1.4816e-7	1.4819e-7	3.0501e-7	2.7864e-7	2.4712e-7	1.4814e-7	1.4901e-7	2.5722e-7	2.9514e-7	1.5751e-7	1.4814e-7	1.4889e-7	2.7282e-7	2.3928e-7	1.4818e-7	1.4813e-7	5.6438e-6
5900.0	7.0657e-7	2.9211e-7	2.7939e-7	1.9734e-7	1.4811e-7	1.4816e-7	3.0484e-7	2.7831e-7	2.4485e-7	1.4809e-7	1.4824e-7	2.561e-7	2.9698e-7	1.5723e-7	1.4809e-7	1.4885e-7	2.7185e-7	2.4139e-7	1.4813e-7	1.4809e-7	3.8208e-6
6000.0	6.7361e-7	2.9154e-7	2.8036e-7	1.9635e-7	1.4807e-7	1.4812e-7	3.0467e-7	2.7784e-7	2.4371e-7	1.4805e-7	1.4774e-7	2.5501e-7	2.9854e-7	1.5719e-7	1.4804e-7	1.4881e-7	2.7088e-7	2.4021e-7	1.4808e-7	1.4805e-7	1.1511e-6
6100.0	5.9824e-7	2.9097e-7	2.8114e-7	1.9531e-7	1.4802e-7	1.4809e-7	3.045e-7	2.7729e-7	2.4538e-7	1.48e-7	1.4821e-7	2.5394e-7	2.9965e-7	1.5656e-7	1.48e-7	1.4875e-7	2.6997e-7	2.373e-7	1.4804e-7	1.4801e-7	6.8485e-7
6200.0	5.0379e-7	2.904e-7	2.8174e-7	1.9575e-7	1.4797e-7	1.4805e-7	3.0432e-7	2.7667e-7	2.4772e-7	1.4796e-7	1.4934e-7	2.529e-7	3.0027e-7	1.562e-7	1.4796e-7	1.4868e-7	2.6915e-7	2.3453e-7	1.4799e-7	1.4797e-7	2.6101e-6
6300.0	4.9751e-7	2.8981e-7	2.8214e-7	1.9532e-7	1.4793e-7	1.4802e-7	3.0413e-7	2.7596e-7	2.4616e-7	1.4791e-7	1.4964e-7	2.5188e-7	3.0064e-7	1.5575e-7	1.4791e-7	1.4863e-7	2.6838e-7	2.329e-7	1.4795e-7	1.4793e-7	4.9281e-6
6400.0	5.9639e-7	2.8922e-7	2.823e-7	1.933e-7	1.4789e-7	1.4799e-7	3.0394e-7	2.7517e-7	2.426e-7	1.4786e-7	1.4886e-7	2.509e-7	3.0081e-7	1.558e-7	1.4787e-7	1.4858e-7	2.6765e-7	2.3227e-7	1.479e-7	1.4789e-7	5.1261e-6
6500.0	6.9667e-7	2.8862e-7	2.823e-7	1.9391e-7	1.4784e-7	1.4795e-7	3.0375e-7	2.7435e-7	2.4186e-7	1.4782e-7	1.4774e-7	2.4995e-7	3.0165e-7	1.5498e-7	1.4783e-7	1.4851e-7	2.6696e-7	2.3059e-7	1.4786e-7	1.4786e-7	3.2064e-6
6600.0	7.0882e-7	2.8801e-7	2.8199e-7	1.9159e-7	1.478e-7	1.4792e-7	3.0355e-7	2.7347e-7	2.4429e-7	1.4778e-7	1.4703e-7	2.4903e-7	3.028e-7	1.5483e-7	1.4779e-7	1.4845e-7	2.6632e-7	2.3017e-7	1.4782e-7	1.4782e-7	9.4457e-7
6700.0	6.4684e-7	2.874e-7	2.8139e-7	1.9003e-7	1.4776e-7	1.4789e-7	3.0335e-7	2.726e-7	2.4723e-7	1.4774e-7	1.4674e-7	2.4815e-7	3.0316e-7	1.5456e-7	1.4775e-7	1.4839e-7	2.6573e-7	2.2874e-7	1.4777e-7	1.4779e-7	5.7635e-7
6800.0	5.7326e-7	2.8678e-7	2.8055e-7	1.9238e-7	1.4772e-7	1.4786e-7	3.0314e-7	2.7177e-7	2.4918e-7	1.477e-7	1.4674e-7	2.473e-7	3.0264e-7	1.5432e-7	1.4771e-7	1.4834e-7	2.6518e-7	2.2819e-7	1.4773e-7	1.4775e-7	2.3908e-6
6900.0	5.2875e-7	2.8616e-7	2.7963e-7	1.899e-7	1.4768e-7	1.4783e-7	3.0293e-7	2.7095e-7	2.4888e-7	1.4766e-7	1.4705e-7	2.4649e-7	3.0209e-7	1.5441e-7	1.4767e-7	1.4829e-7	2.6472e-7	2.2912e-7	1.477e-7	1.4772e-7	4.3629e-6
7000.0	5.1314e-7	2.8552e-7	2.7875e-7	1.8899e-7	1.4764e-7	1.478e-7	3.0272e-7	2.7009e-7	2.4589e-7	1.4762e-7	1.474e-7	2.4571e-7	3.0189e-7	1.5371e-7	1.4763e-7	1.4824e-7	2.6445e-7	2.3166e-7	1.4766e-7	1.4768e-7	4.7892e-6
7100.0	5.285e-7	2.8489e-7	2.7799e-7	1.9085e-7	1.476e-7	1.4777e-7	3.025e-7	2.6935e-7	2.4341e-7	1.4758e-7	1.473e-7	2.4499e-7	3.0204e-7	1.5406e-7	1.4759e-7	1.4819e-7	2.6435e-7	2.3044e-7	1.4762e-7	1.4765e-7	3.1629e-6
7200.0	5.8412e-7	2.8424e-7	2.7742e-7	1.8995e-7	1.4757e-7	1.4775e-7	3.0228e-7	2.6865e-7	2.4205e-7	1.4754e-7	1.4678e-7	2.4431e-7	3.027e-7	1.5351e-7	1.4756e-7	1.4814e-7	2.6444e-7	2.2754e-7	1.4758e-7	1.4762e-7	1.0263e-6
7300.0	6.476e-7	2.836e-7	2.7696e-7	1.8773e-7	1.4753e-7	1.4772e-7	3.0205e-7	2.6798e-7	2.4103e-7	1.4751e-7	1.4627e-7	2.4368e-7	3.039e-7	1.5349e-7	1.4752e-7	1.481e-7	2.6468e-7	2.2529e-7	1.4754e-7	1.4758e-7	3.6841e-7
7400.0	6.7215e-7	2.8295e-7	2.7659e-7	1.8662e-7	1.4749e-7	1.4769e-7	3.0182e-7	2.6734e-7	2.4017e-7	1.4747e-7	1.4604e-7	2.4311e-7	3.0557e-7	1.5298e-7	1.4748e-7	1.4807e-7	2.6501e-7	2.2553e-7	1.475e-7	1.4755e-7	1.6366e-6
7500.0	6.3178e-7	2.8229e-7	2.7634e-7	1.8881e-7	1.4746e-7	1.4766e-7	3.0159e-7	2.6673e-7	2.3881e-7	1.4743e-7	1.4607e-7	2.4258e-7	3.0827e-7	1.5258e-7	1.4745e-7	1.4805e-7	2.6538e-7	2.2579e-7	1.4747e-7	1.4752e-7	3.2904e-6
7600.0	5.5041e-7	2.8163e-7	2.7647e-7	1.8779e-7	1.4742e-7	1.4764e-7	3.0135e-7	2.6618e-7	2.383e-7	1.474e-7	1.4631e-7	2.4212e-7	3.1121e-7	1.5242e-7	1.4741e-7	1.4803e-7	2.6588e-7	2.2457e-7	1.4743e-7	1.4749e-7	3.6637e-6
7700.0	4.8329e-7	2.8096e-7	2.7685e-7	1.8596e-7	1.4738e-7	1.4761e-7	3.0111e-7	2.6563e-7	2.3597e-7	1.4736e-7	1.4664e-7	2.4172e-7	3.144e-7	1.5211e-7	1.4738e-7	1.4801e-7	2.6647e-7	2.2346e-7	1.474e-7	1.4746e-7	2.5315e-6
7800.0	4.541e-7	2.803e-7	2.7731e-7	1.8709e-7	1.4735e-7	1.4758e-7	3.0086e-7	2.6512e-7	2.3461e-7	1.4733e-7	1.4683e-7	2.4136e-7	3.1762e-7	1.5243e-7	1.4735e-7	1.4799e-7	2.6706e-7	2.231e-7	1.4736e-7	1.4743e-7	9.0841e-7
7900.0	4.5422e-7	2.7962e-7	2.7782e-7	1.8624e-7	1.4732e-7	1.4756e-7	3.0062e-7	2.6467e-7	2.3555e-7	1.4729e-7	1.467e-7	2.4106e-7	3.2071e-7	1.5214e-7	1.4731e-7	1.4798e-7	2.6768e-7	2.2402e-7	1.4733e-7	1.474e-7	2.4865e-7
8000.0	4.7348e-7	2.7895e-7	2.7844e-7	1.8467e-7	1.4728e-7	1.4753e-7	3.0037e-7	2.6431e-7	2.3781e-7	1.4726e-7	1.4635e-7	2.4081e-7	3.2312e-7	1.5188e-7	1.4728e-7	1.4797e-7	2.6837e-7	2.2323e-7	1.4729e-7	1.4737e-7	9.8361e-7
8100.0	5.0196e-7	2.7827e-7	2.7918e-7	1.8563e-7	1.4725e-7	1.4751e-7	3.0011e-7	2.6408e-7	2.3942e-7	1.4722e-7	1.4605e-7	2.4061e-7	3.2471e-7	1.5184e-7	1.4725e-7	1.4796e-7	2.6911e-7	2.2419e-7	1.4726e-7	1.4734e-7	2.1096e-6
8200.0	5.1797e-7	2.7759e-7	2.7992e-7	1.8584e-7	1.4722e-7	1.4748e-7	2.9986e-7	2.6396e-7	2.3755e-7	1.4719e-7	1.4592e-7	2.4047e-7	3.2532e-7	1.5133e-7	1.4721e-7	1.4794e-7	2.6987e-7	2.26e-7	1.4723e-7	1.4731e-7	2.4271e-6
8300.0	5.0086e-7	2.7692e-7	2.8065e-7	1.8442e-7	1.4718e-7	1.4746e-7	2.996e-7	2.6398e-7	2.3442e-7	1.4716e-7	1.4595e-7	2.4038e-7	3.2508e-7	1.5137e-7	1.4718e-7	1.4792e-7	2.7062e-7	2.2707e-7	1.4719e-7	1.4728e-7	1.6482e-6
8400.0	4.5774e-7	2.7624e-7	2.8129e-7	1.8244e-7	1.4715e-7	1.4743e-7	2.9933e-7	2.6414e-7	2.321e-7	1.4713e-7	1.4613e-7	2.4035e-7	3.2397e-7	1.512e-7	1.4715e-7	1.479e-7	2.7132e-7	2.2644e-7	1.4716e-7	1.4726e-7	5.6364e-7
8500.0	4.1986e-7	2.7555e-7	2.8186e-7	1.8275e-7	1.4712e-7	1.4741e-7	2.9907e-7	2.6438e-7	2.3118e-7	1.471e-7	1.4634e-7	2.404e-7	3.2278e-7	1.5103e-7	1.4712e-7	1.4788e-7	2.7194e-7	2.2315e-7	1.4713e-7	1.4723e-7	2.4863e-7
8600.0	4.0868e-7	2.7487e-7	2.8233e-7	1.8341e-7	1.4709e-7	1.4738e-7	2.988e-7	2.6467e-7	2.3226e-7	1.4707e-7	1.4644e-7	2.4056e-7	3.2198e-7	1.509e-7	1.4709e-7	1.4787e-7	2.7248e-7	2.2102e-7	1.471e-7	1.472e-7	8.9671e-7
8700.0	4.2137e-7	2.7419e-7	2.8283e-7	1.804e-7	1.4706e-7	1.4736e-7	2.9853e-7	2.6502e-7	2.323e-7	1.4704e-7	1.4635e-7	2.4078e-7	3.2206e-7	1.5062e-7	1.4706e-7	1.4785e-7	2.7293e-7	2.2217e-7	1.4707e-7	1.4717e-7	1.7485e-6
8800.0	4.43e-7	2.735e-7	2.8313e-7	1.8191e-7	1.4703e-7	1.4734e-7	2.9825e-7	2.6549e-7	2.3198e-7	1.4701e-7	1.4615e-7	2.4107e-7	3.2262e-7	1.506e-7	1.4703e-7	1.4783e-7	2.7337e-7	2.2141e-7	1.4704e-7	1.4715e-7	1.9424e-6
8900.0	4.6002e-7	2.7282e-7	2.8314e-7	1.8241e-7	1.47e-7	1.4731e-7	2.9798e-7	2.6599e-7	2.3133e-7	1.4698e-7	1.4596e-7	2.4144e-7	3.2428e-7	1.5015e-7	1.47e-7	1.4782e-7	2.7387e-7	2.1731e-7	1.4701e-7	1.4712e-7	1.3205e-6
9000.0	4.6462e-7	2.7213e-7	2.8309e-7	1.8073e-7	1.4697e-7	1.4729e-7	2.977e-7	2.665e-7	2.3004e-7	1.4695e-7	1.4586e-7	2.4188e-7	3.2647e-7	1.5042e-7	1.4697e-7	1.4781e-7	2.7438e-7	2.1384e-7	1.4698e-7	1.471e-7	5.2598e-7
9100.0	4.5769e-7	2.7145e-7	2.8296e-7	1.8256e-7	1.4694e-7	1.4727e-7	2.9742e-7	2.6703e-7	2.3018e-7	1.4692e-7	1.4586e-7	2.4234e-7	3.2933e-7	1.5014e-7	1.4694e-7	1.4779e-7	2.7489e-7	2.1553e-7	1.4695e-7	1.4707e-7	3.026e-7
9200.0	4.4364e-7	2.7076e-7	2.8284e-7	1.8059e-7	1.4691e-7	1.4724e-7	2.9713e-7	2.6759e-7	2.2989e-7	1.4689e-7	1.4593e-7	2.4286e-7	3.3247e-7	1.4999e-7	1.4691e-7	1.4777e-7	2.7537e-7	2.1816e-7	1.4692e-7	1.4704e-7	7.7147e-7
9300.0	4.3119e-7	2.7007e-7	2.8276e-7	1.7978e-7	1.4688e-7	1.4722e-7	2.9685e-7	2.6821e-7	2.3059e-7	1.4686e-7	1.4601e-7	2.4341e-7	3.3468e-7	1.4993e-7	1.4689e-7	1.4776e-7	2.7582e-7	2.1778e-7	1.4689e-7	1.4702e-7	1.361e-6
9400.0	4.2949e-7	2.6939e-7	2.827e-7	1.7955e-7	1.4685e-7	1.472e-7	2.9656e-7	2.6887e-7	2.323e-7	1.4683e-7	1.4603e-7	2.4401e-7	3.3599e-7	1.4983e-7	1.4686e-7	1.4774e-7	2.7627e-7	2.1605e-7	1.4686e-7	1.4699e-7	1.4284e-6
9500.0	4.4508e-7	2.6871e-7	2.8283e-7	1.7979e-7	1.4683e-7	1.4718e-7	2.9627e-7	2.6953e-7	2.3306e-7	1.4681e-7	1.4598e-7	2.4465e-7	3.3646e-7	1.4978e-7	1.4683e-7	1.4773e-7	2.7678e-7	2.1776e-7	1.4683e-7	1.4697e-7	9.3021e-7
9600.0	4.7499e-7	2.6803e-7	2.8304e-7	1.7926e-7	1.468e-7	1.4716e-7	2.9597e-7	2.7018e-7	2.3285e-7	1.4678e-7	1.4591e-7	2.4533e-7	3.3661e-7	1.494e-7	1.468e-7	1.4771e-7	2.7741e-7	2.1785e-7	1.4681e-7	1.4694e-7	3.72e-7
9700.0	5.0348e-7	2.6735e-7	2.8344e-7	1.7825e-7	1.4677e-7	1.4714e-7	2.9568e-7	2.7079e-7	2.3173e-7	1.4675e-7	1.4586e-7	2.4605e-7	3.3601e-7	1.4941e-7	1.4678e-7	1.477e-7	2.7803e-7	2.172e-7	1.4678e-7	1.4692e-7	2.8518e-7
9800.0	5.1528e-7	2.6667e-7	2.8395e-7	1.7942e-7	1.4675e-7	1.4712e-7	2.9538e-7	2.7136e-7	2.2913e-7	1.4673e-7	1.4586e-7	2.4681e-7	3.3513e-7	1.4939e-7	1.4675e-7	1.4769e-7	2.7861e-7	2.1705e-7	1.4675e-7	1.469e-7	6.693e-7
9900.0	5.0593e-7	2.66e-7	2.8463e-7	1.783e-7	1.4672e-7	1.471e-7	2.9508e-7	2.7186e-7	2.2687e-7	1.467e-7	1.459e-7	2.4761e-7	3.3401e-7	1.491e-7	1.4673e-7	1.4767e-7	2.7916e-7	2.1664e-7	1.4673e-7	1.4687e-7	1.1112e-6
10000.0	4.8189e-7	2.6532e-7	2.8554e-7	1.7747e-7	1.4669e-7	1.4707e-7	2.9478e-7	2.7229e-7	2.2809e-7	1.4667e-7	1.4595e-7	2.4843e-7	3.3273e-7	1.4901e-7	1.467e-7	1.4766e-7	2.7963e-7	2.1602e-7	1.467e-7	1.4685e-7	1.1711e-6
11000.0	4.2113e-7	2.5878e-7	2.9008e-7	1.7338e-7	1.4645e-7	1.4688e-7	2.9164e-7	2.7643e-7	2.2403e-7	1.4643e-7	1.4597e-7	2.5746e-7	3.2326e-7	1.4819e-7	1.4646e-7	1.4752e-7	2.797e-7	2.149e-7	1.4645e-7	1.4663e-7	4.1892e-7
12000.0	4.3984e-7	2.5281e-7	2.9953e-7	1.7225e-7	1.4623e-7	1.467e-7	2.8833e-7	2.8048e-7	2.2261e-7	1.4622e-7	1.4573e-7	2.6595e-7	3.2114e-7	1.4753e-7	1.4625e-7	1.474e-7	2.7508e-7	2.1004e-7	1.4624e-7	1.4643e-7	1.9814e-7
13000.0	3.9134e-7	2.4758e-7	3.1271e-7	1.6996e-7	1.4604e-7	1.4654e-7	2.8489e-7	2.7811e-7	2.146e-7	1.4603e-7	1.4554e-7	2.724e-7	3.176e-7	1.47e-7	1.4606e-7	1.4727e-7	2.7553e-7	2.0647e-7	1.4604e-7	1.4625e-7	2.7523e-7
14000.0	4.0739e-7	2.4336e-7	3.203e-7	1.6728e-7	1.4587e-7	1.4639e-7	2.8135e-7	2.7437e-7	2.1693e-7	1.4586e-7	1.4542e-7	2.7616e-7	3.0882e-7	1.4662e-7	1.4589e-7	1.4715e-7	2.7963e-7	2.0069e-7	1.4587e-7	1.4608e-7	2.1996e-7
15000.0	4.1566e-7	2.4029e-7	3.321e-7	1.6446e-7	1.4572e-7	1.4624e-7	2.7778e-7	2.7471e-7	2.1345e-7	1.4571e-7	1.4534e-7	2.774e-7	3.058e-7	1.4628e-7	1.4573e-7	1.4705e-7	2.8116e-7	2.0324e-7	1.4572e-7	1.4593e-7	1.5688e-7


==> img/nlpdhgm_block/Capsule_NLPDPS_wktest_tau100_filt.txt <==
iter	type1	type2mult0.0001	type2mult0.01	type2mult1	type2mult100	type2mult10000	type3mult0.0001	type3mult0.01	type3mult1	type3mult100	type3mult10000	type4mult0.0001	type4mult0.01	type4mult1	type4mult100	type4mult10000	type5mult0.0001	type5mult0.01	type5mult1	type5mult100	type5mult10000
1.0	0.00014236	0.00014238	0.00014238	0.00014238	0.00014238	0.00014236	0.00014238	0.00014238	0.00014238	0.00014236	0.00014236	0.00014238	0.00014238	0.00014238	0.00014237	0.00014236	0.00014238	0.00014238	0.00014238	0.00014236	0.00014236
2.0	0.00013446	0.00017878	0.00017878	0.0001785	0.00015789	0.00013672	0.00017878	0.00017874	0.00017488	0.00012693	0.00014113	0.00017878	0.00017877	0.00017771	0.0001344	0.00014044	0.00017878	0.00017868	0.00016957	0.0001314	0.00014211
3.0	0.00013264	0.00025222	0.00025222	0.00025184	0.00021986	0.00013248	0.00025222	0.00025217	0.00024713	0.00013634	0.00014046	0.00025222	0.00025221	0.00025073	0.00016731	0.00013866	0.00025222	0.00025208	0.00023883	0.00012623	0.00014186
4.0	0.00013133	0.00027447	0.00027446	0.0002742	0.00024854	0.00012928	0.00027446	0.00027443	0.00027108	0.00015077	0.00014015	0.00027447	0.00027445	0.00027342	0.00019518	0.00013699	0.00027446	0.00027437	0.00026433	0.0001243	0.0001416
5.0	0.00012982	0.00026156	0.00026156	0.0002614	0.00024601	0.00012682	0.00026156	0.00026154	0.00025996	0.00016145	0.00014005	0.00026156	0.00026155	0.00026095	0.00020592	0.00013542	0.00026156	0.0002615	0.00025579	0.00012387	0.00014134
6.0	0.00012847	0.00023488	0.00023488	0.00023484	0.00022857	0.00012485	0.00023488	0.00023488	0.0002347	0.00016552	0.00014003	0.00023488	0.00023488	0.00023471	0.00020216	0.00013396	0.00023488	0.00023486	0.0002331	0.00012381	0.00014107
7.0	0.00012695	0.00020056	0.00020056	0.00020059	0.00020178	0.00012317	0.00020056	0.00020057	0.00020123	0.00016421	0.00014002	0.00020056	0.00020056	0.00020069	0.00019038	0.00013259	0.00020056	0.00020057	0.00020167	0.00012342	0.00014079
8.0	0.00012553	0.00016846	0.00016847	0.00016853	0.00017276	0.00012162	0.00016846	0.00016847	0.00016938	0.00015801	0.00013996	0.00016846	0.00016847	0.0001687	0.00017235	0.00013131	0.00016846	0.00016849	0.00017058	0.00012231	0.00014051
9.0	0.00012399	0.00014063	0.00014063	0.0001407	0.00014636	0.00012008	0.00014063	0.00014064	0.00014155	0.00014777	0.00013983	0.00014063	0.00014063	0.00014091	0.00015245	0.0001301	0.00014063	0.00014066	0.00014315	0.00012034	0.00014022
10.0	0.00012252	0.00011844	0.00011844	0.00011852	0.00012417	0.00011847	0.00011844	0.00011845	0.00011927	0.00013567	0.00013959	0.00011844	0.00011844	0.00011874	0.00013308	0.00012897	0.00011844	0.00011847	0.00012098	0.00011746	0.00013993
20.0	0.0001066	6.5057e-5	6.5057e-5	6.5023e-5	6.1366e-5	9.3026e-5	6.5057e-5	6.5056e-5	6.4896e-5	5.7183e-5	0.00013166	6.5057e-5	6.5056e-5	6.4904e-5	5.3649e-5	0.00011928	6.5057e-5	6.5045e-5	6.3586e-5	6.8843e-5	0.00013675
21.0	0.00010497	6.6851e-5	6.6851e-5	6.681e-5	6.3126e-5	8.9821e-5	6.6851e-5	6.685e-5	6.6695e-5	5.5872e-5	0.00013046	6.6851e-5	6.685e-5	6.6707e-5	5.429e-5	0.00011828	6.6851e-5	6.6835e-5	6.5395e-5	6.4345e-5	0.00013641
22.0	0.00010336	6.9176e-5	6.9175e-5	6.9088e-5	6.4964e-5	8.6576e-5	6.9176e-5	6.9174e-5	6.8991e-5	5.5488e-5	0.00012922	6.9176e-5	6.9172e-5	6.8871e-5	5.5422e-5	0.00011724	6.9175e-5	6.9142e-5	6.7449e-5	6.02e-5	0.00013608
23.0	0.00010173	7.193e-5	7.1929e-5	7.1782e-5	6.7253e-5	8.3283e-5	7.193e-5	7.1928e-5	7.1712e-5	5.5761e-5	0.00012795	7.193e-5	7.1925e-5	7.1404e-5	5.6964e-5	0.00011617	7.193e-5	7.1875e-5	6.9694e-5	5.6353e-5	0.00013575
24.0	0.00010013	7.4823e-5	7.4821e-5	7.469e-5	6.9866e-5	8.0006e-5	7.4823e-5	7.4821e-5	7.4632e-5	5.6439e-5	0.00012665	7.4823e-5	7.4817e-5	7.4342e-5	5.8748e-5	0.00011506	7.4822e-5	7.4773e-5	7.2635e-5	5.3056e-5	0.00013541
25.0	9.8515e-5	7.7577e-5	7.7576e-5	7.7444e-5	7.2802e-5	7.6762e-5	7.7577e-5	7.7576e-5	7.741e-5	5.7377e-5	0.00012533	7.7577e-5	7.7572e-5	7.7117e-5	6.0956e-5	0.0001139	7.7577e-5	7.7528e-5	7.5504e-5	5.0214e-5	0.00013508
26.0	9.6924e-5	8.0122e-5	8.012e-5	7.9952e-5	7.5563e-5	7.3571e-5	8.0122e-5	8.012e-5	7.997e-5	5.8804e-5	0.00012399	8.0122e-5	8.0115e-5	7.9528e-5	6.3409e-5	0.0001127	8.0121e-5	8.0059e-5	7.8029e-5	4.7766e-5	0.00013475
27.0	9.5334e-5	8.2264e-5	8.2262e-5	8.209e-5	7.7923e-5	7.0502e-5	8.2264e-5	8.2263e-5	8.2153e-5	6.0767e-5	0.00012264	8.2264e-5	8.2257e-5	8.1667e-5	6.6262e-5	0.00011145	8.2263e-5	8.2199e-5	8.018e-5	4.5523e-5	0.00013441
28.0	9.3765e-5	8.3773e-5	8.3771e-5	8.3552e-5	8.007e-5	6.7522e-5	8.3773e-5	8.3772e-5	8.3681e-5	6.3141e-5	0.00012129	8.3773e-5	8.3764e-5	8.3147e-5	6.9048e-5	0.00011015	8.3772e-5	8.3689e-5	8.1934e-5	4.3553e-5	0.00013408
29.0	9.2203e-5	8.4772e-5	8.477e-5	8.4546e-5	8.1575e-5	6.4714e-5	8.4772e-5	8.4771e-5	8.4708e-5	6.5592e-5	0.00011993	8.4772e-5	8.4763e-5	8.4088e-5	7.1701e-5	0.00010881	8.4771e-5	8.4688e-5	8.298e-5	4.1724e-5	0.00013375
30.0	9.0664e-5	8.5088e-5	8.5086e-5	8.4863e-5	8.2537e-5	6.1973e-5	8.5088e-5	8.5088e-5	8.507e-5	6.7925e-5	0.00011857	8.5088e-5	8.5079e-5	8.4469e-5	7.4084e-5	0.00010743	8.5087e-5	8.5004e-5	8.3746e-5	4.0077e-5	0.00013342
31.0	8.9138e-5	8.4724e-5	8.4722e-5	8.4507e-5	8.3074e-5	5.929e-5	8.4724e-5	8.4725e-5	8.4746e-5	7.0099e-5	0.00011722	8.4724e-5	8.4716e-5	8.414e-5	7.6006e-5	0.00010599	8.4723e-5	8.4643e-5	8.375e-5	3.8732e-5	0.0001331
32.0	8.7636e-5	8.373e-5	8.3728e-5	8.3501e-5	8.2881e-5	5.6729e-5	8.373e-5	8.3731e-5	8.3786e-5	7.2013e-5	0.00011588	8.373e-5	8.3721e-5	8.3178e-5	7.736e-5	0.00010452	8.3729e-5	8.3645e-5	8.3119e-5	3.766e-5	0.00013278
33.0	8.6149e-5	8.221e-5	8.2207e-5	8.1935e-5	8.2025e-5	5.4304e-5	8.221e-5	8.221e-5	8.2257e-5	7.3563e-5	0.00011454	8.221e-5	8.2198e-5	8.1641e-5	7.8354e-5	0.00010301	8.2209e-5	8.2102e-5	8.182e-5	3.6935e-5	0.00013246
34.0	8.4704e-5	8.055e-5	8.0547e-5	8.0246e-5	8.0667e-5	5.2035e-5	8.055e-5	8.055e-5	8.0608e-5	7.4613e-5	0.00011321	8.055e-5	8.0537e-5	7.9916e-5	7.8847e-5	0.00010146	8.0549e-5	8.0435e-5	8.0252e-5	3.6481e-5	0.00013214
35.0	8.3281e-5	7.8573e-5	7.8569e-5	7.825e-5	7.9034e-5	4.986e-5	7.8573e-5	7.8573e-5	7.8648e-5	7.5335e-5	0.00011189	7.8573e-5	7.856e-5	7.7908e-5	7.877e-5	9.9868e-5	7.8572e-5	7.8454e-5	7.8365e-5	3.6159e-5	0.00013183
36.0	8.1885e-5	7.6051e-5	7.6048e-5	7.5731e-5	7.7075e-5	4.7852e-5	7.6051e-5	7.6052e-5	7.615e-5	7.5664e-5	0.00011059	7.6051e-5	7.6039e-5	7.544e-5	7.8087e-5	9.8249e-5	7.605e-5	7.5934e-5	7.6102e-5	3.5952e-5	0.00013152
37.0	8.051e-5	7.3554e-5	7.3549e-5	7.3038e-5	7.4745e-5	4.6193e-5	7.3554e-5	7.3555e-5	7.3566e-5	7.5518e-5	0.00010921	7.3554e-5	7.3535e-5	7.2664e-5	7.6995e-5	9.6601e-5	7.3553e-5	7.3365e-5	7.3426e-5	3.5917e-5	0.00013121
38.0	7.9163e-5	7.1345e-5	7.134e-5	7.0857e-5	7.211e-5	4.4665e-5	7.1345e-5	7.1345e-5	7.137e-5	7.4863e-5	0.00010781	7.1345e-5	7.1326e-5	7.048e-5	7.5736e-5	9.4928e-5	7.1343e-5	7.1164e-5	7.1109e-5	3.6049e-5	0.00013091
39.0	7.7841e-5	6.8891e-5	6.8886e-5	6.8435e-5	6.9957e-5	4.3266e-5	6.8891e-5	6.8891e-5	6.8937e-5	7.3852e-5	0.00010646	6.8891e-5	6.8872e-5	6.8125e-5	7.4049e-5	9.3233e-5	6.8889e-5	6.8715e-5	6.8933e-5	3.6296e-5	0.00013062
40.0	7.6548e-5	6.6469e-5	6.6464e-5	6.5972e-5	6.7723e-5	4.1993e-5	6.6469e-5	6.6469e-5	6.6487e-5	7.2576e-5	0.00010514	6.6469e-5	6.6449e-5	6.5662e-5	7.1964e-5	9.152e-5	6.6467e-5	6.6275e-5	6.6429e-5	3.6763e-5	0.00013033
41.0	7.5283e-5	6.5438e-5	6.5433e-5	6.491e-5	6.551e-5	4.0783e-5	6.5438e-5	6.5438e-5	6.5363e-5	7.098e-5	0.00010386	6.5438e-5	6.5416e-5	6.4577e-5	6.9811e-5	8.9795e-5	6.5436e-5	6.5229e-5	6.4701e-5	3.7366e-5	0.00013004
42.0	7.4049e-5	6.4866e-5	6.486e-5	6.4338e-5	6.4363e-5	3.9634e-5	6.4866e-5	6.4865e-5	6.4804e-5	6.9046e-5	0.00010261	6.4866e-5	6.4844e-5	6.4048e-5	6.7585e-5	8.8082e-5	6.4864e-5	6.4654e-5	6.4236e-5	3.8122e-5	0.00012976
43.0	7.2843e-5	6.3915e-5	6.3909e-5	6.339e-5	6.3901e-5	3.8653e-5	6.3915e-5	6.3914e-5	6.3869e-5	6.6851e-5	0.0001014	6.3914e-5	6.3892e-5	6.3155e-5	6.5694e-5	8.6364e-5	6.3912e-5	6.3701e-5	6.3535e-5	3.898e-5	0.00012949
44.0	7.1673e-5	6.2828e-5	6.2821e-5	6.2209e-5	6.3077e-5	3.7731e-5	6.2828e-5	6.2827e-5	6.2754e-5	6.4884e-5	0.00010022	6.2827e-5	6.2801e-5	6.1984e-5	6.3913e-5	8.4644e-5	6.2825e-5	6.2574e-5	6.2449e-5	3.9877e-5	0.00012921
45.0	7.0536e-5	6.136e-5	6.1353e-5	6.0755e-5	6.2044e-5	3.6876e-5	6.136e-5	6.1359e-5	6.1307e-5	6.3524e-5	9.9063e-5	6.136e-5	6.1333e-5	6.058e-5	6.2985e-5	8.2926e-5	6.1357e-5	6.1107e-5	6.1263e-5	4.0825e-5	0.00012895
46.0	6.9432e-5	5.95e-5	5.9493e-5	5.8912e-5	6.0756e-5	3.6092e-5	5.95e-5	5.95e-5	5.9461e-5	6.2189e-5	9.7936e-5	5.95e-5	5.9474e-5	5.8771e-5	6.267e-5	8.121e-5	5.9498e-5	5.9253e-5	5.9647e-5	4.1793e-5	0.00012869
47.0	6.8359e-5	5.7707e-5	5.7701e-5	5.7154e-5	5.9045e-5	3.5424e-5	5.7707e-5	5.7707e-5	5.7655e-5	6.2357e-5	9.6837e-5	5.7707e-5	5.7682e-5	5.702e-5	6.2014e-5	7.9501e-5	5.7705e-5	5.747e-5	5.7807e-5	4.2733e-5	0.00012843
48.0	6.7319e-5	5.5811e-5	5.5805e-5	5.5272e-5	5.7237e-5	3.4925e-5	5.5811e-5	5.5811e-5	5.5773e-5	6.214e-5	9.5764e-5	5.5811e-5	5.5786e-5	5.5192e-5	6.1299e-5	7.7801e-5	5.5809e-5	5.5574e-5	5.6052e-5	4.3647e-5	0.00012819
49.0	6.6313e-5	5.3599e-5	5.3593e-5	5.311e-5	5.5441e-5	3.4482e-5	5.3599e-5	5.3599e-5	5.3584e-5	6.1481e-5	9.4717e-5	5.3599e-5	5.3576e-5	5.3075e-5	6.0243e-5	7.6101e-5	5.3597e-5	5.3377e-5	5.4063e-5	4.4526e-5	0.00012794
50.0	6.5341e-5	5.1106e-5	5.11e-5	5.0666e-5	5.3402e-5	3.4104e-5	5.1106e-5	5.1106e-5	5.1112e-5	6.0788e-5	9.3695e-5	5.1105e-5	5.1084e-5	5.0666e-5	5.8857e-5	7.4403e-5	5.1104e-5	5.09e-5	5.1778e-5	4.5362e-5	0.0001277
51.0	6.4406e-5	4.8726e-5	4.872e-5	4.8259e-5	5.1165e-5	3.3867e-5	4.8726e-5	4.8726e-5	4.8705e-5	5.9926e-5	9.2702e-5	4.8725e-5	4.8702e-5	4.816e-5	5.7351e-5	7.2722e-5	4.8724e-5	4.8506e-5	4.9353e-5	4.6387e-5	0.00012747
52.0	6.3506e-5	4.6843e-5	4.6837e-5	4.6345e-5	4.8676e-5	3.3701e-5	4.6843e-5	4.6843e-5	4.6806e-5	5.86e-5	9.17e-5	4.6843e-5	4.6818e-5	4.6265e-5	5.5482e-5	7.1061e-5	4.6841e-5	4.6605e-5	4.7161e-5	4.7461e-5	0.00012724
53.0	6.2637e-5	4.4913e-5	4.4906e-5	4.4406e-5	4.6731e-5	3.3609e-5	4.4913e-5	4.4913e-5	4.4869e-5	5.6757e-5	9.069e-5	4.4913e-5	4.4887e-5	4.4321e-5	5.369e-5	6.9423e-5	4.4911e-5	4.4669e-5	4.5256e-5	4.8477e-5	0.00012702
54.0	6.1804e-5	4.2879e-5	4.2872e-5	4.2382e-5	4.4812e-5	3.3576e-5	4.2879e-5	4.2878e-5	4.2832e-5	5.49e-5	8.9706e-5	4.2878e-5	4.2852e-5	4.2326e-5	5.1551e-5	6.7808e-5	4.2876e-5	4.263e-5	4.3275e-5	4.9425e-5	0.0001268
55.0	6.1006e-5	4.088e-5	4.0873e-5	4.0398e-5	4.2824e-5	3.3608e-5	4.088e-5	4.0879e-5	4.0835e-5	5.2813e-5	8.8725e-5	4.0879e-5	4.0854e-5	4.0373e-5	4.9199e-5	6.622e-5	4.0877e-5	4.0639e-5	4.1323e-5	5.0361e-5	0.00012658
56.0	6.024e-5	3.8777e-5	3.877e-5	3.8323e-5	4.0893e-5	3.3701e-5	3.8777e-5	3.8776e-5	3.8741e-5	5.1023e-5	8.775e-5	3.8776e-5	3.8752e-5	3.8325e-5	4.7464e-5	6.466e-5	3.8774e-5	3.8545e-5	3.9323e-5	5.1219e-5	0.00012637
57.0	5.9509e-5	3.6588e-5	3.6582e-5	3.6179e-5	3.8866e-5	3.3849e-5	3.6588e-5	3.6588e-5	3.6565e-5	4.926e-5	8.6786e-5	3.6588e-5	3.6565e-5	3.6207e-5	4.5603e-5	6.3148e-5	3.6586e-5	3.6373e-5	3.7247e-5	5.2044e-5	0.00012617
58.0	5.8812e-5	3.4344e-5	3.4339e-5	3.398e-5	3.6759e-5	3.4049e-5	3.4344e-5	3.4344e-5	3.4334e-5	4.7411e-5	8.5809e-5	3.4344e-5	3.4323e-5	3.403e-5	4.3638e-5	6.1674e-5	3.4342e-5	3.4149e-5	3.5095e-5	5.2701e-5	0.00012597
59.0	5.8148e-5	3.2099e-5	3.2094e-5	3.1749e-5	3.4587e-5	3.4318e-5	3.2099e-5	3.2099e-5	3.2085e-5	4.5509e-5	8.4882e-5	3.2099e-5	3.2079e-5	3.1817e-5	4.1745e-5	6.0232e-5	3.2097e-5	3.1914e-5	3.2895e-5	5.314e-5	0.00012577
60.0	5.7514e-5	3.0182e-5	3.0178e-5	2.9868e-5	3.2372e-5	3.4702e-5	3.0182e-5	3.0182e-5	3.018e-5	4.3462e-5	8.3999e-5	3.0182e-5	3.0165e-5	2.9882e-5	3.9735e-5	5.8832e-5	3.018e-5	3.0015e-5	3.0827e-5	5.3396e-5	0.00012558
61.0	5.691e-5	2.8301e-5	2.8297e-5	2.8027e-5	3.0498e-5	3.5163e-5	2.8301e-5	2.8301e-5	2.8312e-5	4.1342e-5	8.3163e-5	2.8301e-5	2.8285e-5	2.8056e-5	3.7705e-5	5.7471e-5	2.8299e-5	2.8154e-5	2.9003e-5	5.3643e-5	0.00012538
62.0	5.6335e-5	2.6425e-5	2.6422e-5	2.6187e-5	2.8656e-5	3.5678e-5	2.6425e-5	2.6425e-5	2.6441e-5	3.9221e-5	8.2364e-5	2.6425e-5	2.6411e-5	2.6229e-5	3.5586e-5	5.6147e-5	2.6424e-5	2.6293e-5	2.7167e-5	5.3781e-5	0.00012519
63.0	5.5791e-5	2.4574e-5	2.4571e-5	2.4375e-5	2.6809e-5	3.6267e-5	2.4574e-5	2.4575e-5	2.4596e-5	3.7036e-5	8.1601e-5	2.4574e-5	2.4562e-5	2.4427e-5	3.3433e-5	5.4861e-5	2.4573e-5	2.4457e-5	2.5343e-5	5.3666e-5	0.00012501
64.0	5.5284e-5	2.287e-5	2.2868e-5	2.2742e-5	2.4982e-5	3.6897e-5	2.287e-5	2.2871e-5	2.2911e-5	3.4789e-5	8.0871e-5	2.287e-5	2.2862e-5	2.276e-5	3.1611e-5	5.3611e-5	2.2869e-5	2.2791e-5	2.3582e-5	5.333e-5	0.00012482
65.0	5.4804e-5	2.1259e-5	2.1257e-5	2.1129e-5	2.3261e-5	3.758e-5	2.1259e-5	2.1259e-5	2.1291e-5	3.2947e-5	8.0171e-5	2.1259e-5	2.125e-5	2.1153e-5	2.9747e-5	5.2398e-5	2.1258e-5	2.1176e-5	2.197e-5	5.2794e-5	0.00012464
66.0	5.435e-5	1.9696e-5	1.9694e-5	1.9572e-5	2.1638e-5	3.8297e-5	1.9696e-5	1.9696e-5	1.9725e-5	3.1044e-5	7.9499e-5	1.9696e-5	1.9687e-5	1.9613e-5	2.7863e-5	5.1205e-5	1.9695e-5	1.9616e-5	2.037e-5	5.2216e-5	0.00012446
67.0	5.3924e-5	1.8335e-5	1.8332e-5	1.82e-5	2.005e-5	3.904e-5	1.8335e-5	1.8335e-5	1.8352e-5	2.9108e-5	7.8829e-5	1.8335e-5	1.8325e-5	1.8197e-5	2.5988e-5	5.0039e-5	1.8334e-5	1.8253e-5	1.8852e-5	5.1778e-5	0.00012428
68.0	5.3523e-5	1.7201e-5	1.7198e-5	1.7035e-5	1.8635e-5	3.9797e-5	1.7201e-5	1.7201e-5	1.72e-5	2.7341e-5	7.8208e-5	1.7201e-5	1.719e-5	1.7025e-5	2.4192e-5	4.8921e-5	1.72e-5	1.7103e-5	1.7635e-5	5.1207e-5	0.0001241
69.0	5.3146e-5	1.6169e-5	1.6166e-5	1.6001e-5	1.7455e-5	4.0571e-5	1.6169e-5	1.6169e-5	1.6162e-5	2.5605e-5	7.7648e-5	1.6169e-5	1.6158e-5	1.5989e-5	2.2531e-5	4.7852e-5	1.6168e-5	1.6069e-5	1.6544e-5	5.0479e-5	0.00012391
70.0	5.2793e-5	1.5187e-5	1.5184e-5	1.501e-5	1.6401e-5	4.1383e-5	1.5187e-5	1.5187e-5	1.518e-5	2.3861e-5	7.7104e-5	1.5187e-5	1.5177e-5	1.5008e-5	2.0888e-5	4.6822e-5	1.5186e-5	1.5092e-5	1.5533e-5	4.9723e-5	0.00012373
71.0	5.2467e-5	1.4268e-5	1.4266e-5	1.4103e-5	1.5413e-5	4.2198e-5	1.4268e-5	1.4268e-5	1.4262e-5	2.221e-5	7.6575e-5	1.4268e-5	1.4258e-5	1.4086e-5	1.9507e-5	4.5831e-5	1.4267e-5	1.418e-5	1.4583e-5	4.8932e-5	0.00012355
72.0	5.2162e-5	1.3411e-5	1.3408e-5	1.3246e-5	1.446e-5	4.3011e-5	1.3411e-5	1.3411e-5	1.3402e-5	2.0955e-5	7.6046e-5	1.3411e-5	1.3401e-5	1.3213e-5	1.8394e-5	4.4884e-5	1.341e-5	1.3324e-5	1.368e-5	4.8359e-5	0.00012336
73.0	5.1877e-5	1.2683e-5	1.2682e-5	1.2541e-5	1.3559e-5	4.3814e-5	1.2683e-5	1.2683e-5	1.2693e-5	1.9793e-5	7.5525e-5	1.2683e-5	1.2678e-5	1.2453e-5	1.7318e-5	4.4005e-5	1.2682e-5	1.2634e-5	1.2827e-5	4.8317e-5	0.00012318
74.0	5.1612e-5	1.2044e-5	1.2042e-5	1.191e-5	1.2701e-5	4.4598e-5	1.2044e-5	1.2044e-5	1.2052e-5	1.8651e-5	7.5021e-5	1.2044e-5	1.2039e-5	1.1848e-5	1.6268e-5	4.3163e-5	1.2043e-5	1.1996e-5	1.2135e-5	4.8689e-5	0.00012299
75.0	5.1374e-5	1.1428e-5	1.1427e-5	1.1301e-5	1.2066e-5	4.5364e-5	1.1428e-5	1.1429e-5	1.1434e-5	1.7557e-5	7.4533e-5	1.1428e-5	1.1423e-5	1.126e-5	1.5258e-5	4.2403e-5	1.1428e-5	1.1381e-5	1.154e-5	4.8984e-5	0.0001228
76.0	5.116e-5	1.0978e-5	1.0976e-5	1.0779e-5	1.1471e-5	4.6113e-5	1.0978e-5	1.0978e-5	1.0951e-5	1.6501e-5	7.406e-5	1.0978e-5	1.0969e-5	1.0721e-5	1.4289e-5	4.1689e-5	1.0977e-5	1.0893e-5	1.0973e-5	4.9243e-5	0.00012261
77.0	5.0965e-5	1.0588e-5	1.0586e-5	1.0407e-5	1.0899e-5	4.6825e-5	1.0588e-5	1.0588e-5	1.0565e-5	1.5517e-5	7.3605e-5	1.0588e-5	1.058e-5	1.0359e-5	1.3392e-5	4.1004e-5	1.0587e-5	1.0511e-5	1.0495e-5	4.9433e-5	0.00012241
78.0	5.0785e-5	1.021e-5	1.0208e-5	1.004e-5	1.0483e-5	4.7502e-5	1.021e-5	1.021e-5	1.0189e-5	1.4587e-5	7.3209e-5	1.021e-5	1.0203e-5	9.996e-6	1.2651e-5	4.0356e-5	1.021e-5	1.0138e-5	1.0144e-5	4.9471e-5	0.00012221
79.0	5.0619e-5	9.9443e-6	9.9412e-6	9.7189e-6	1.0127e-5	4.8146e-5	9.9443e-6	9.9438e-6	9.8922e-6	1.3897e-5	7.2817e-5	9.9442e-6	9.9322e-6	9.6613e-6	1.201e-5	3.9752e-5	9.9432e-6	9.8364e-6	9.7997e-6	4.929e-5	0.00012201
80.0	5.0469e-5	9.6937e-6	9.6918e-6	9.4846e-6	9.8036e-6	4.8772e-5	9.6938e-6	9.6935e-6	9.6458e-6	1.343e-5	7.2444e-5	9.6937e-6	9.6835e-6	9.4301e-6	1.1421e-5	3.918e-5	9.693e-6	9.5944e-6	9.5444e-6	4.9026e-5	0.0001218
81.0	5.0333e-5	9.4477e-6	9.4458e-6	9.2701e-6	9.5792e-6	4.9396e-5	9.4477e-6	9.4475e-6	9.4187e-6	1.2956e-5	7.2076e-5	9.4477e-6	9.4405e-6	9.2168e-6	1.1031e-5	3.8639e-5	9.447e-6	9.3697e-6	9.327e-6	4.8597e-5	0.00012158
82.0	5.0213e-5	9.2251e-6	9.2232e-6	9.0753e-6	9.3632e-6	4.9999e-5	9.2251e-6	9.2248e-6	9.207e-6	1.2598e-5	7.1702e-5	9.225e-6	9.218e-6	9.0214e-6	1.064e-5	3.8125e-5	9.2244e-6	9.166e-6	9.1232e-6	4.789e-5	0.00012137
83.0	5.0105e-5	9.0305e-6	9.0287e-6	8.9013e-6	9.1626e-6	5.0567e-5	9.0305e-6	9.0303e-6	9.0123e-6	1.2279e-5	7.1327e-5	9.0305e-6	9.0236e-6	8.8487e-6	1.0335e-5	3.7638e-5	9.0299e-6	8.9782e-6	8.9388e-6	4.7137e-5	0.00012114
84.0	5.0009e-5	8.8806e-6	8.8786e-6	8.7539e-6	8.983e-6	5.1119e-5	8.8807e-6	8.8803e-6	8.8565e-6	1.1958e-5	7.0974e-5	8.8806e-6	8.8729e-6	8.7024e-6	1.009e-5	3.7181e-5	8.8799e-6	8.822e-6	8.7784e-6	4.651e-5	0.00012091
85.0	4.9926e-5	8.7742e-6	8.7721e-6	8.6545e-6	8.8286e-6	5.1752e-5	8.7742e-6	8.7738e-6	8.7496e-6	1.1642e-5	7.0641e-5	8.7741e-6	8.7665e-6	8.5961e-6	9.8532e-6	3.6767e-5	8.7734e-6	8.7164e-6	8.6477e-6	4.5895e-5	0.00012068
86.0	4.9855e-5	8.6977e-6	8.6957e-6	8.5824e-6	8.7181e-6	5.2402e-5	8.6977e-6	8.6974e-6	8.6717e-6	1.1347e-5	7.0338e-5	8.6976e-6	8.69e-6	8.5275e-6	9.6314e-6	3.6409e-5	8.697e-6	8.6391e-6	8.5651e-6	4.5226e-5	0.00012043
87.0	4.9793e-5	8.6493e-6	8.6472e-6	8.5309e-6	8.642e-6	5.3047e-5	8.6493e-6	8.649e-6	8.6212e-6	1.1092e-5	7.0037e-5	8.6493e-6	8.6413e-6	8.4827e-6	9.4332e-6	3.6079e-5	8.6486e-6	8.5892e-6	8.5073e-6	4.4307e-5	0.00012019
88.0	4.9742e-5	8.6293e-6	8.6271e-6	8.5066e-6	8.5916e-6	5.3651e-5	8.6293e-6	8.6289e-6	8.5981e-6	1.0867e-5	6.9733e-5	8.6292e-6	8.621e-6	8.4622e-6	9.2672e-6	3.5782e-5	8.6285e-6	8.5664e-6	8.4732e-6	4.3175e-5	0.00011993
89.0	4.97e-5	8.6367e-6	8.6343e-6	8.5068e-6	8.5654e-6	5.4163e-5	8.6367e-6	8.6362e-6	8.6004e-6	1.0673e-5	6.942e-5	8.6366e-6	8.6276e-6	8.4631e-6	9.1443e-6	3.5513e-5	8.6358e-6	8.5686e-6	8.463e-6	4.1868e-5	0.00011967
90.0	4.9672e-5	8.6476e-6	8.6459e-6	8.5316e-6	8.5635e-6	5.4594e-5	8.6477e-6	8.6473e-6	8.6217e-6	1.0519e-5	6.9101e-5	8.6476e-6	8.6409e-6	8.4854e-6	9.0501e-6	3.5273e-5	8.647e-6	8.5916e-6	8.4738e-6	4.0463e-5	0.0001194
91.0	4.9651e-5	8.6865e-6	8.6844e-6	8.5773e-6	8.5772e-6	5.4962e-5	8.6865e-6	8.6861e-6	8.6591e-6	1.0407e-5	6.8779e-5	8.6864e-6	8.6784e-6	8.526e-6	8.9809e-6	3.5061e-5	8.6857e-6	8.6363e-6	8.5041e-6	3.9043e-5	0.00011912
92.0	4.9634e-5	8.7464e-6	8.7442e-6	8.635e-6	8.6153e-6	5.5258e-5	8.7465e-6	8.746e-6	8.7144e-6	1.0336e-5	6.8444e-5	8.7464e-6	8.7376e-6	8.5819e-6	8.9389e-6	3.488e-5	8.7456e-6	8.6895e-6	8.5611e-6	3.7496e-5	0.00011884
93.0	4.9622e-5	8.8237e-6	8.8212e-6	8.7032e-6	8.6742e-6	5.5466e-5	8.8237e-6	8.8232e-6	8.7859e-6	1.0305e-5	6.8107e-5	8.8236e-6	8.8142e-6	8.6521e-6	8.9257e-6	3.476e-5	8.8228e-6	8.7601e-6	8.6317e-6	3.5882e-5	0.00011854
94.0	4.9613e-5	8.9179e-6	8.9153e-6	8.7872e-6	8.7511e-6	5.5634e-5	8.918e-6	8.9174e-6	8.8744e-6	1.0289e-5	6.7777e-5	8.9179e-6	8.9076e-6	8.7248e-6	8.9387e-6	3.4665e-5	8.917e-6	8.847e-6	8.7108e-6	3.4277e-5	0.00011824
95.0	4.9605e-5	9.0394e-6	9.0358e-6	8.8876e-6	8.8254e-6	5.5715e-5	9.0395e-6	9.0386e-6	8.9793e-6	1.0309e-5	6.7445e-5	9.0393e-6	9.0251e-6	8.8142e-6	8.9855e-6	3.4591e-5	9.0381e-6	8.9504e-6	8.7908e-6	3.2982e-5	0.00011793
96.0	4.9598e-5	9.1747e-6	9.1701e-6	9.0033e-6	8.9169e-6	5.5702e-5	9.1747e-6	9.1736e-6	9.0993e-6	1.037e-5	6.7118e-5	9.1746e-6	9.1574e-6	8.9201e-6	9.0487e-6	3.4542e-5	9.173e-6	9.0697e-6	8.8882e-6	3.1608e-5	0.00011761
97.0	4.9592e-5	9.3198e-6	9.3157e-6	9.1301e-6	9.0242e-6	5.5602e-5	9.3199e-6	9.3189e-6	9.2346e-6	1.0463e-5	6.6777e-5	9.3197e-6	9.3027e-6	9.0401e-6	9.1266e-6	3.4519e-5	9.3183e-6	9.1988e-6	9.0016e-6	3.0172e-5	0.00011729
98.0	4.9587e-5	9.473e-6	9.4691e-6	9.2689e-6	9.1457e-6	5.5483e-5	9.4731e-6	9.4722e-6	9.3842e-6	1.0586e-5	6.6403e-5	9.4729e-6	9.4573e-6	9.1705e-6	9.2263e-6	3.4521e-5	9.4716e-6	9.3479e-6	9.1255e-6	2.8697e-5	0.00011695
99.0	4.9583e-5	9.6601e-6	9.6551e-6	9.4629e-6	9.2767e-6	5.5389e-5	9.6601e-6	9.6589e-6	9.5765e-6	1.0741e-5	6.6028e-5	9.6599e-6	9.6443e-6	9.3505e-6	9.3457e-6	3.4548e-5	9.6583e-6	9.5443e-6	9.2667e-6	2.7256e-5	0.00011661
100.0	4.9579e-5	9.8673e-6	9.8625e-6	9.6574e-6	9.425e-6	5.5256e-5	9.8673e-6	9.8661e-6	9.7863e-6	1.0921e-5	6.5648e-5	9.8671e-6	9.8483e-6	9.5422e-6	9.4798e-6	3.4612e-5	9.8655e-6	9.7508e-6	9.4538e-6	2.5895e-5	0.00011625
200.0	1.9961e-5	1.0864e-6	1.0836e-6	1.0399e-6	1.1359e-6	2.5706e-5	1.0864e-6	1.0857e-6	1.0485e-6	1.2904e-6	1.8103e-5	1.0863e-6	1.0755e-6	1.0459e-6	1.4471e-6	8.8723e-5	1.0854e-6	1.0425e-6	1.0769e-6	2.2093e-5	5.9001e-5
300.0	1.1526e-5	5.2448e-7	5.2122e-7	4.8347e-7	4.8138e-7	1.6336e-5	5.2451e-7	5.2354e-7	4.9027e-7	5.1226e-7	3.0661e-5	5.2438e-7	5.1334e-7	4.753e-7	5.1636e-7	4.5903e-5	5.2319e-7	4.8875e-7	4.7559e-7	1.1401e-6	3.6621e-5
400.0	3.7868e-5	4.0866e-7	4.0294e-7	3.6498e-7	3.583e-7	2.145e-6	4.0871e-7	4.071e-7	3.7095e-7	3.6076e-7	8.2245e-5	4.0849e-7	3.9003e-7	3.6006e-7	3.6164e-7	7.5285e-5	4.0654e-7	3.7008e-7	3.579e-7	7.4701e-7	6.1902e-5
500.0	3.599e-5	3.7731e-7	3.6861e-7	3.2498e-7	3.1762e-7	2.3935e-6	3.7738e-7	3.7481e-7	3.3202e-7	3.1826e-7	3.3474e-5	3.7703e-7	3.5081e-7	3.2058e-7	3.1799e-7	6.0691e-5	3.7393e-7	3.3061e-7	3.178e-7	3.8593e-7	0.00011777
600.0	1.8418e-5	3.5943e-7	3.4628e-7	3.0077e-7	2.9245e-7	7.5847e-7	3.5954e-7	3.5572e-7	3.0745e-7	2.9307e-7	1.4306e-5	3.5901e-7	3.2553e-7	2.954e-7	2.9268e-7	1.214e-5	3.5444e-7	3.0538e-7	2.9261e-7	3.1843e-7	0.00016255
700.0	1.4538e-5	3.4694e-7	3.2939e-7	2.8217e-7	2.7377e-7	6.303e-7	3.4709e-7	3.4179e-7	2.887e-7	2.7447e-7	1.5106e-5	3.4636e-7	3.0556e-7	2.7695e-7	2.741e-7	7.9356e-6	3.4e-7	2.8652e-7	2.7394e-7	2.8307e-7	0.00018278
800.0	1.0171e-5	3.3779e-7	3.1557e-7	2.6767e-7	2.5902e-7	4.2014e-7	3.3799e-7	3.3104e-7	2.7393e-7	2.5978e-7	1.5012e-5	3.3703e-7	2.9022e-7	2.6179e-7	2.5924e-7	6.7212e-6	3.2871e-7	2.7261e-7	2.592e-7	2.6491e-7	0.00019028
900.0	8.3987e-6	3.3087e-7	3.038e-7	2.5605e-7	2.4707e-7	3.1398e-7	3.3112e-7	3.223e-7	2.6289e-7	2.4796e-7	1.217e-5	3.2989e-7	2.7828e-7	2.4979e-7	2.4734e-7	6.7607e-6	3.1941e-7	2.6196e-7	2.4722e-7	2.5301e-7	0.00014705
1000.0	1.0586e-5	3.2544e-7	2.9347e-7	2.4647e-7	2.3739e-7	2.7039e-7	3.2575e-7	3.1488e-7	2.5433e-7	2.3836e-7	6.5528e-6	3.2422e-7	2.6899e-7	2.4021e-7	2.3769e-7	8.4034e-6	3.1139e-7	2.5287e-7	2.3751e-7	2.43e-7	0.00015952
1100.0	1.0845e-5	3.2104e-7	2.8425e-7	2.3867e-7	2.2942e-7	2.5234e-7	3.2141e-7	3.0833e-7	2.4695e-7	2.3043e-7	8.168e-6	3.1956e-7	2.617e-7	2.3207e-7	2.2975e-7	2.1609e-6	3.0421e-7	2.4501e-7	2.2957e-7	2.3483e-7	0.00015862
1200.0	5.6935e-6	3.1734e-7	2.7597e-7	2.318e-7	2.2268e-7	2.4388e-7	3.1778e-7	3.0234e-7	2.4051e-7	2.2374e-7	9.4819e-6	3.1555e-7	2.5596e-7	2.2512e-7	2.2307e-7	2.9877e-6	2.9759e-7	2.3835e-7	2.2278e-7	2.2807e-7	0.0001959
1300.0	1.7818e-6	3.142e-7	2.686e-7	2.2593e-7	2.1694e-7	2.3349e-7	3.1473e-7	2.9675e-7	2.3496e-7	2.1793e-7	3.3574e-6	3.1209e-7	2.5132e-7	2.1912e-7	2.1733e-7	2.4739e-6	2.9141e-7	2.3295e-7	2.1702e-7	2.2235e-7	0.0003575
1400.0	3.4569e-6	3.1146e-7	2.6214e-7	2.2096e-7	2.1208e-7	2.261e-7	3.1208e-7	2.9148e-7	2.3036e-7	2.1302e-7	3.3175e-6	3.0902e-7	2.4755e-7	2.1428e-7	2.1242e-7	1.3742e-6	2.8556e-7	2.2862e-7	2.1212e-7	2.1746e-7	0.00033356
1500.0	5.4313e-6	3.0907e-7	2.5658e-7	2.1628e-7	2.078e-7	2.2071e-7	3.0978e-7	2.8646e-7	2.2681e-7	2.0872e-7	4.368e-6	3.0626e-7	2.4415e-7	2.0987e-7	2.0809e-7	9.8478e-7	2.8004e-7	2.2494e-7	2.0785e-7	2.1317e-7	0.00029342
1600.0	4.5093e-6	3.0695e-7	2.5203e-7	2.1188e-7	2.0396e-7	2.1638e-7	3.0777e-7	2.8167e-7	2.2391e-7	2.0496e-7	3.4362e-6	3.0375e-7	2.4104e-7	2.0581e-7	2.0438e-7	6.2953e-7	2.748e-7	2.2155e-7	2.0402e-7	2.0929e-7	0.00016568
1700.0	2.2345e-6	3.0508e-7	2.4835e-7	2.0803e-7	2.006e-7	2.1236e-7	3.06e-7	2.7712e-7	2.2117e-7	2.0145e-7	1.8956e-6	3.0146e-7	2.3789e-7	2.0219e-7	2.009e-7	6.0235e-7	2.6985e-7	2.1821e-7	2.0066e-7	2.0576e-7	0.00013633
1800.0	1.5699e-6	3.0339e-7	2.4539e-7	2.0511e-7	1.9758e-7	2.0865e-7	3.0443e-7	2.7276e-7	2.1838e-7	1.983e-7	1.543e-6	2.9934e-7	2.3481e-7	1.9929e-7	1.9781e-7	5.4183e-7	2.6517e-7	2.1499e-7	1.976e-7	2.025e-7	7.5837e-5
1900.0	2.5543e-6	3.0194e-7	2.4317e-7	2.0241e-7	1.9485e-7	2.0548e-7	3.0305e-7	2.6861e-7	2.1571e-7	1.9552e-7	2.2624e-6	2.9738e-7	2.3181e-7	1.9651e-7	1.9508e-7	3.6271e-7	2.6081e-7	2.1226e-7	1.9491e-7	1.995e-7	6.3327e-5
2000.0	2.7996e-6	3.0052e-7	2.4168e-7	1.9985e-7	1.9241e-7	2.0253e-7	3.0179e-7	2.6467e-7	2.1332e-7	1.9304e-7	1.8623e-6	2.9559e-7	2.2903e-7	1.9396e-7	1.9263e-7	3.6278e-7	2.568e-7	2.0965e-7	1.9246e-7	1.9677e-7	4.9564e-5
2100.0	1.5976e-6	2.9928e-7	2.4081e-7	1.9764e-7	1.9014e-7	1.9985e-7	3.0069e-7	2.6092e-7	2.1117e-7	1.9076e-7	7.4051e-7	2.9381e-7	2.2662e-7	1.916e-7	1.9036e-7	3.4738e-7	2.5312e-7	2.0691e-7	1.9018e-7	1.9424e-7	5.0973e-5
2200.0	7.1683e-7	2.9817e-7	2.4028e-7	1.9518e-7	1.8803e-7	1.9736e-7	2.9972e-7	2.5741e-7	2.0895e-7	1.8862e-7	7.1074e-7	2.9218e-7	2.2459e-7	1.8952e-7	1.8825e-7	2.9528e-7	2.498e-7	2.042e-7	1.8807e-7	1.9189e-7	5.8855e-5
2300.0	9.948e-7	2.9717e-7	2.4012e-7	1.9315e-7	1.8612e-7	1.9502e-7	2.9886e-7	2.5415e-7	2.0651e-7	1.8669e-7	1.2149e-6	2.9064e-7	2.2293e-7	1.8746e-7	1.863e-7	2.5615e-7	2.4686e-7	2.0158e-7	1.862e-7	1.8967e-7	7.5755e-5
2400.0	1.6962e-6	2.9626e-7	2.4026e-7	1.9127e-7	1.8442e-7	1.9281e-7	2.981e-7	2.5113e-7	2.0418e-7	1.8484e-7	9.9873e-7	2.8917e-7	2.2186e-7	1.8569e-7	1.8453e-7	2.312e-7	2.4429e-7	1.996e-7	1.8446e-7	1.8762e-7	8.2139e-5
2500.0	1.7356e-6	2.9543e-7	2.4054e-7	1.8907e-7	1.8284e-7	1.9071e-7	2.9742e-7	2.4837e-7	2.0207e-7	1.8321e-7	4.1417e-7	2.8776e-7	2.2132e-7	1.8407e-7	1.8295e-7	2.177e-7	2.4207e-7	1.9859e-7	1.8289e-7	1.857e-7	6.2275e-5
2600.0	1.0394e-6	2.9468e-7	2.409e-7	1.8746e-7	1.8137e-7	1.8872e-7	2.9682e-7	2.459e-7	2.0017e-7	1.8171e-7	3.6878e-7	2.864e-7	2.2123e-7	1.8252e-7	1.8146e-7	2.0935e-7	2.4024e-7	1.9748e-7	1.814e-7	1.8391e-7	3.8654e-5
2700.0	6.5745e-7	2.9398e-7	2.4129e-7	1.8587e-7	1.7998e-7	1.8689e-7	2.9629e-7	2.437e-7	1.987e-7	1.8033e-7	6.0535e-7	2.8509e-7	2.2134e-7	1.8118e-7	1.8007e-7	2.0522e-7	2.387e-7	1.9585e-7	1.8002e-7	1.8229e-7	2.7385e-5
2800.0	8.4876e-7	2.9333e-7	2.4159e-7	1.844e-7	1.7869e-7	1.8505e-7	2.9582e-7	2.4174e-7	1.977e-7	1.7902e-7	5.0599e-7	2.8382e-7	2.2147e-7	1.7984e-7	1.788e-7	2.0647e-7	2.3743e-7	1.9392e-7	1.7873e-7	1.8079e-7	3.4988e-5
2900.0	9.3743e-7	2.9273e-7	2.4175e-7	1.8338e-7	1.7747e-7	1.8338e-7	2.9539e-7	2.4006e-7	1.9665e-7	1.778e-7	2.7615e-7	2.8257e-7	2.2151e-7	1.7849e-7	1.7757e-7	2.0351e-7	2.3649e-7	1.9215e-7	1.7751e-7	1.7939e-7	3.9804e-5
3000.0	6.7584e-7	2.9217e-7	2.4174e-7	1.8207e-7	1.7634e-7	1.8176e-7	2.9501e-7	2.3862e-7	1.9531e-7	1.7663e-7	2.6581e-7	2.8135e-7	2.2155e-7	1.7729e-7	1.7642e-7	1.984e-7	2.3591e-7	1.9128e-7	1.7636e-7	1.7807e-7	4.2565e-5
3100.0	4.3305e-7	2.9164e-7	2.415e-7	1.8082e-7	1.7526e-7	1.8024e-7	2.9466e-7	2.3739e-7	1.9396e-7	1.7557e-7	3.539e-7	2.8015e-7	2.2155e-7	1.7624e-7	1.7535e-7	1.9274e-7	2.3564e-7	1.9022e-7	1.7529e-7	1.7684e-7	7.2263e-5
3200.0	4.9416e-7	2.9114e-7	2.4102e-7	1.798e-7	1.7426e-7	1.7881e-7	2.9434e-7	2.3638e-7	1.9238e-7	1.7455e-7	3.1944e-7	2.7896e-7	2.2147e-7	1.7521e-7	1.7435e-7	1.8804e-7	2.3572e-7	1.887e-7	1.743e-7	1.7577e-7	3.7012e-5
3300.0	6.9151e-7	2.9065e-7	2.4032e-7	1.7862e-7	1.7333e-7	1.7748e-7	2.9405e-7	2.3561e-7	1.9129e-7	1.736e-7	2.3479e-7	2.7778e-7	2.2138e-7	1.7423e-7	1.7342e-7	1.8568e-7	2.3617e-7	1.8727e-7	1.7334e-7	1.7477e-7	2.9496e-5
3400.0	6.9525e-7	2.9019e-7	2.3946e-7	1.7762e-7	1.7243e-7	1.7621e-7	2.9379e-7	2.3515e-7	1.9053e-7	1.727e-7	2.1379e-7	2.7662e-7	2.2124e-7	1.7332e-7	1.7252e-7	1.8389e-7	2.37e-7	1.8629e-7	1.7246e-7	1.7383e-7	1.8508e-5
3500.0	4.9747e-7	2.8974e-7	2.3849e-7	1.7677e-7	1.7159e-7	1.7511e-7	2.9354e-7	2.3498e-7	1.8949e-7	1.7184e-7	2.2482e-7	2.7546e-7	2.2109e-7	1.7237e-7	1.7166e-7	1.8236e-7	2.3811e-7	1.8532e-7	1.7162e-7	1.7295e-7	1.3283e-5
3600.0	3.5319e-7	2.893e-7	2.3737e-7	1.7568e-7	1.7079e-7	1.7404e-7	2.9332e-7	2.3514e-7	1.8823e-7	1.7102e-7	2.1487e-7	2.743e-7	2.2094e-7	1.7152e-7	1.7086e-7	1.8103e-7	2.3948e-7	1.841e-7	1.7081e-7	1.7211e-7	1.408e-5
3700.0	3.7485e-7	2.8887e-7	2.3622e-7	1.7467e-7	1.7001e-7	1.7306e-7	2.9311e-7	2.356e-7	1.869e-7	1.7024e-7	1.9654e-7	2.7315e-7	2.2077e-7	1.7072e-7	1.7008e-7	1.7928e-7	2.4116e-7	1.8315e-7	1.7003e-7	1.713e-7	1.6677e-5
3800.0	4.3654e-7	2.8844e-7	2.3513e-7	1.7394e-7	1.6928e-7	1.7213e-7	2.9292e-7	2.3634e-7	1.8595e-7	1.695e-7	1.9133e-7	2.72e-7	2.2065e-7	1.6999e-7	1.6935e-7	1.7759e-7	2.4294e-7	1.8252e-7	1.6929e-7	1.7053e-7	1.7821e-5
3900.0	4.1645e-7	2.8803e-7	2.3416e-7	1.73e-7	1.6859e-7	1.7128e-7	2.9274e-7	2.3731e-7	1.8524e-7	1.688e-7	1.9175e-7	2.7085e-7	2.2054e-7	1.6927e-7	1.6866e-7	1.7615e-7	2.4468e-7	1.8216e-7	1.686e-7	1.6978e-7	1.6675e-5
4000.0	3.6055e-7	2.8761e-7	2.3325e-7	1.7239e-7	1.6793e-7	1.7052e-7	2.9257e-7	2.3849e-7	1.8427e-7	1.6814e-7	1.8834e-7	2.6971e-7	2.204e-7	1.6863e-7	1.68e-7	1.7478e-7	2.464e-7	1.8135e-7	1.6795e-7	1.6909e-7	1.4006e-5
4100.0	3.693e-7	2.872e-7	2.3242e-7	1.718e-7	1.6729e-7	1.6978e-7	2.9241e-7	2.3988e-7	1.8322e-7	1.675e-7	1.8478e-7	2.6856e-7	2.2032e-7	1.6795e-7	1.6736e-7	1.735e-7	2.4807e-7	1.8008e-7	1.6731e-7	1.6841e-7	1.1701e-5
4200.0	4.2078e-7	2.8679e-7	2.3169e-7	1.7074e-7	1.6667e-7	1.6909e-7	2.9225e-7	2.4142e-7	1.8247e-7	1.6689e-7	1.8237e-7	2.6742e-7	2.2026e-7	1.6733e-7	1.6674e-7	1.7243e-7	2.4961e-7	1.791e-7	1.667e-7	1.6776e-7	9.9997e-6
4300.0	4.1892e-7	2.8639e-7	2.3106e-7	1.702e-7	1.6608e-7	1.6843e-7	2.921e-7	2.4312e-7	1.8201e-7	1.6629e-7	1.7781e-7	2.6628e-7	2.2008e-7	1.6671e-7	1.6614e-7	1.7145e-7	2.5102e-7	1.785e-7	1.6611e-7	1.6714e-7	9.9807e-6
4400.0	3.5663e-7	2.8598e-7	2.3052e-7	1.6969e-7	1.6552e-7	1.6779e-7	2.9196e-7	2.448e-7	1.8161e-7	1.6572e-7	1.7314e-7	2.6514e-7	2.199e-7	1.6608e-7	1.6558e-7	1.7046e-7	2.5229e-7	1.7789e-7	1.6555e-7	1.6654e-7	1.0076e-5
4500.0	3.1209e-7	2.8556e-7	2.3007e-7	1.6879e-7	1.6498e-7	1.6718e-7	2.9181e-7	2.4652e-7	1.8097e-7	1.6517e-7	1.7177e-7	2.64e-7	2.1967e-7	1.6552e-7	1.6504e-7	1.6945e-7	2.5338e-7	1.77e-7	1.6499e-7	1.6597e-7	9.4994e-6
4600.0	3.2266e-7	2.8515e-7	2.2975e-7	1.682e-7	1.6445e-7	1.6659e-7	2.9167e-7	2.4819e-7	1.7997e-7	1.6464e-7	1.7076e-7	2.6287e-7	2.1934e-7	1.6497e-7	1.6452e-7	1.6859e-7	2.5428e-7	1.7619e-7	1.6447e-7	1.6542e-7	7.9614e-6
4700.0	3.5072e-7	2.8473e-7	2.2958e-7	1.6772e-7	1.6394e-7	1.6602e-7	2.9153e-7	2.4981e-7	1.7909e-7	1.6412e-7	1.6829e-7	2.6174e-7	2.189e-7	1.644e-7	1.6401e-7	1.6781e-7	2.55e-7	1.7554e-7	1.6396e-7	1.6488e-7	6.5898e-6
4800.0	3.5883e-7	2.843e-7	2.295e-7	1.6709e-7	1.6346e-7	1.6547e-7	2.9139e-7	2.5128e-7	1.7868e-7	1.6364e-7	1.6584e-7	2.6061e-7	2.1837e-7	1.6392e-7	1.6352e-7	1.6704e-7	2.5552e-7	1.7511e-7	1.6348e-7	1.6437e-7	5.7869e-6
4900.0	3.5099e-7	2.8388e-7	2.2942e-7	1.6654e-7	1.63e-7	1.6494e-7	2.9125e-7	2.5266e-7	1.7822e-7	1.6316e-7	1.654e-7	2.5948e-7	2.1776e-7	1.6346e-7	1.6305e-7	1.6635e-7	2.5587e-7	1.7452e-7	1.6301e-7	1.6387e-7	5.9496e-6
5000.0	3.4811e-7	2.8344e-7	2.293e-7	1.6615e-7	1.6255e-7	1.6445e-7	2.9111e-7	2.5392e-7	1.774e-7	1.6271e-7	1.6582e-7	2.5836e-7	2.1708e-7	1.6297e-7	1.626e-7	1.6576e-7	2.5602e-7	1.7399e-7	1.6256e-7	1.634e-7	6.3256e-6
5100.0	3.5108e-7	2.83e-7	2.2915e-7	1.655e-7	1.6211e-7	1.6397e-7	2.9097e-7	2.5505e-7	1.7651e-7	1.6228e-7	1.6503e-7	2.5725e-7	2.1638e-7	1.6252e-7	1.6217e-7	1.6518e-7	2.56e-7	1.7339e-7	1.6212e-7	1.6296e-7	6.2696e-6
5200.0	3.439e-7	2.8255e-7	2.2891e-7	1.6494e-7	1.6169e-7	1.635e-7	2.9083e-7	2.5602e-7	1.7586e-7	1.6185e-7	1.6354e-7	2.5614e-7	2.1573e-7	1.6208e-7	1.6175e-7	1.6464e-7	2.5581e-7	1.729e-7	1.617e-7	1.6253e-7	6.1334e-6
5300.0	3.265e-7	2.821e-7	2.2856e-7	1.6446e-7	1.6128e-7	1.6306e-7	2.9068e-7	2.5685e-7	1.7545e-7	1.6143e-7	1.6256e-7	2.5505e-7	2.1513e-7	1.6166e-7	1.6134e-7	1.6412e-7	2.5546e-7	1.7239e-7	1.6129e-7	1.6211e-7	6.6089e-6
5400.0	3.1467e-7	2.8164e-7	2.2812e-7	1.6412e-7	1.6088e-7	1.6263e-7	2.9054e-7	2.5752e-7	1.7502e-7	1.6103e-7	1.6203e-7	2.5397e-7	2.1457e-7	1.6128e-7	1.6094e-7	1.6364e-7	2.5496e-7	1.718e-7	1.6089e-7	1.6171e-7	7.6396e-6
5500.0	3.1786e-7	2.8117e-7	2.276e-7	1.6378e-7	1.605e-7	1.6222e-7	2.9039e-7	2.5804e-7	1.7447e-7	1.6065e-7	1.6145e-7	2.5291e-7	2.1404e-7	1.6086e-7	1.6056e-7	1.6318e-7	2.5433e-7	1.7112e-7	1.6051e-7	1.6132e-7	8.5116e-6
5600.0	3.2781e-7	2.807e-7	2.2707e-7	1.632e-7	1.6013e-7	1.6182e-7	2.9024e-7	2.584e-7	1.7384e-7	1.6028e-7	1.6067e-7	2.5186e-7	2.1351e-7	1.6049e-7	1.6018e-7	1.6276e-7	2.5356e-7	1.7042e-7	1.6013e-7	1.6094e-7	8.0952e-6
5700.0	3.3054e-7	2.8022e-7	2.2651e-7	1.6291e-7	1.5977e-7	1.6144e-7	2.9008e-7	2.5862e-7	1.7353e-7	1.5992e-7	1.6011e-7	2.5083e-7	2.1303e-7	1.6013e-7	1.5982e-7	1.6233e-7	2.5268e-7	1.6983e-7	1.5977e-7	1.6057e-7	6.6449e-6
5800.0	3.2483e-7	2.7973e-7	2.26e-7	1.6239e-7	1.5941e-7	1.6108e-7	2.8993e-7	2.587e-7	1.7328e-7	1.5956e-7	1.5989e-7	2.4982e-7	2.126e-7	1.5973e-7	1.5947e-7	1.6192e-7	2.5173e-7	1.6947e-7	1.5942e-7	1.6021e-7	4.9663e-6
5900.0	3.1866e-7	2.7924e-7	2.2551e-7	1.6199e-7	1.5907e-7	1.6072e-7	2.8976e-7	2.5865e-7	1.7277e-7	1.5922e-7	1.5983e-7	2.4883e-7	2.1226e-7	1.5936e-7	1.5913e-7	1.6151e-7	2.5074e-7	1.6904e-7	1.5908e-7	1.5986e-7	3.7969e-6
6000.0	3.1529e-7	2.7874e-7	2.2502e-7	1.6167e-7	1.5873e-7	1.6038e-7	2.896e-7	2.5846e-7	1.722e-7	1.5888e-7	1.5959e-7	2.4786e-7	2.12e-7	1.5902e-7	1.5879e-7	1.6112e-7	2.4972e-7	1.6838e-7	1.5874e-7	1.5952e-7	3.6805e-6
6100.0	3.1161e-7	2.7823e-7	2.2455e-7	1.6115e-7	1.5841e-7	1.6005e-7	2.8943e-7	2.5814e-7	1.7147e-7	1.5855e-7	1.5905e-7	2.4691e-7	2.1174e-7	1.587e-7	1.5847e-7	1.6074e-7	2.4867e-7	1.6774e-7	1.5841e-7	1.5919e-7	3.9862e-6
6200.0	3.0673e-7	2.7772e-7	2.242e-7	1.609e-7	1.581e-7	1.5972e-7	2.8926e-7	2.577e-7	1.7088e-7	1.5824e-7	1.5839e-7	2.4598e-7	2.1138e-7	1.5838e-7	1.5815e-7	1.6038e-7	2.476e-7	1.6754e-7	1.581e-7	1.5887e-7	3.9311e-6
6300.0	3.0412e-7	2.772e-7	2.2409e-7	1.6045e-7	1.578e-7	1.5941e-7	2.8909e-7	2.5716e-7	1.7036e-7	1.5794e-7	1.5782e-7	2.4507e-7	2.1089e-7	1.5809e-7	1.5785e-7	1.6004e-7	2.4653e-7	1.677e-7	1.578e-7	1.5856e-7	3.1776e-6
6400.0	3.0573e-7	2.7667e-7	2.2411e-7	1.602e-7	1.575e-7	1.5911e-7	2.8891e-7	2.5653e-7	1.6985e-7	1.5764e-7	1.5741e-7	2.4418e-7	2.1031e-7	1.5777e-7	1.5755e-7	1.597e-7	2.4546e-7	1.6726e-7	1.5751e-7	1.5826e-7	2.1002e-6
6500.0	3.0854e-7	2.7614e-7	2.2423e-7	1.5996e-7	1.5721e-7	1.5881e-7	2.8872e-7	2.558e-7	1.6932e-7	1.5736e-7	1.5705e-7	2.4331e-7	2.0966e-7	1.5748e-7	1.5726e-7	1.5937e-7	2.4436e-7	1.6639e-7	1.5722e-7	1.5796e-7	1.5146e-6
6600.0	3.0811e-7	2.756e-7	2.2444e-7	1.5946e-7	1.5693e-7	1.5852e-7	2.8854e-7	2.5501e-7	1.6909e-7	1.5706e-7	1.5671e-7	2.4247e-7	2.0892e-7	1.5717e-7	1.5698e-7	1.5906e-7	2.4328e-7	1.657e-7	1.5693e-7	1.5768e-7	1.6765e-6
6700.0	3.0385e-7	2.7506e-7	2.2472e-7	1.5926e-7	1.5666e-7	1.5824e-7	2.8835e-7	2.5418e-7	1.689e-7	1.568e-7	1.5642e-7	2.4165e-7	2.0811e-7	1.5691e-7	1.5671e-7	1.5875e-7	2.4225e-7	1.6588e-7	1.5666e-7	1.574e-7	2.1712e-6
6800.0	2.9896e-7	2.7451e-7	2.2505e-7	1.5884e-7	1.5639e-7	1.5796e-7	2.8816e-7	2.5333e-7	1.6857e-7	1.5653e-7	1.562e-7	2.4085e-7	2.072e-7	1.5665e-7	1.5644e-7	1.5845e-7	2.4129e-7	1.6597e-7	1.564e-7	1.5712e-7	2.2804e-6
6900.0	2.9595e-7	2.7395e-7	2.2541e-7	1.5847e-7	1.5614e-7	1.5769e-7	2.8796e-7	2.5245e-7	1.68e-7	1.5627e-7	1.5598e-7	2.4008e-7	2.0628e-7	1.564e-7	1.5618e-7	1.5816e-7	2.4043e-7	1.6533e-7	1.5614e-7	1.5686e-7	1.8272e-6
7000.0	2.9457e-7	2.7339e-7	2.2578e-7	1.5834e-7	1.5588e-7	1.5743e-7	2.8776e-7	2.5155e-7	1.6752e-7	1.5602e-7	1.557e-7	2.3934e-7	2.0549e-7	1.5613e-7	1.5593e-7	1.5788e-7	2.3967e-7	1.6421e-7	1.5589e-7	1.566e-7	1.3136e-6
7100.0	2.9373e-7	2.7282e-7	2.2618e-7	1.5799e-7	1.5564e-7	1.5717e-7	2.8756e-7	2.5063e-7	1.675e-7	1.5577e-7	1.5538e-7	2.3863e-7	2.0472e-7	1.5586e-7	1.5568e-7	1.5761e-7	2.39e-7	1.639e-7	1.5564e-7	1.5634e-7	1.2658e-6
7200.0	2.9315e-7	2.7225e-7	2.266e-7	1.5774e-7	1.5539e-7	1.5692e-7	2.8736e-7	2.4971e-7	1.6754e-7	1.5552e-7	1.5508e-7	2.3797e-7	2.0408e-7	1.5561e-7	1.5544e-7	1.5734e-7	2.3844e-7	1.6425e-7	1.554e-7	1.5609e-7	1.6261e-6
7300.0	2.9293e-7	2.7168e-7	2.2705e-7	1.5747e-7	1.5516e-7	1.5668e-7	2.8715e-7	2.4879e-7	1.673e-7	1.5528e-7	1.5482e-7	2.3735e-7	2.035e-7	1.5537e-7	1.5521e-7	1.5708e-7	2.3798e-7	1.6433e-7	1.5517e-7	1.5585e-7	1.8516e-6
7400.0	2.9252e-7	2.7109e-7	2.2754e-7	1.5711e-7	1.5494e-7	1.5643e-7	2.8694e-7	2.479e-7	1.6645e-7	1.5505e-7	1.5459e-7	2.3676e-7	2.0287e-7	1.5516e-7	1.5498e-7	1.5682e-7	2.3763e-7	1.6354e-7	1.5494e-7	1.5561e-7	1.5377e-6
7500.0	2.9102e-7	2.7051e-7	2.2801e-7	1.5686e-7	1.5473e-7	1.5619e-7	2.8673e-7	2.4704e-7	1.656e-7	1.5483e-7	1.5437e-7	2.3622e-7	2.0227e-7	1.5495e-7	1.5476e-7	1.5657e-7	2.3737e-7	1.6269e-7	1.5473e-7	1.5538e-7	8.9315e-7
7600.0	2.8844e-7	2.6992e-7	2.2851e-7	1.5665e-7	1.5452e-7	1.5596e-7	2.8652e-7	2.4622e-7	1.6557e-7	1.5462e-7	1.5417e-7	2.3573e-7	2.0179e-7	1.5473e-7	1.5455e-7	1.5633e-7	2.3717e-7	1.6258e-7	1.5452e-7	1.5515e-7	5.0643e-7
7700.0	2.8583e-7	2.6933e-7	2.2897e-7	1.5644e-7	1.5432e-7	1.5573e-7	2.863e-7	2.4544e-7	1.66e-7	1.5442e-7	1.5399e-7	2.3528e-7	2.0132e-7	1.5452e-7	1.5435e-7	1.5609e-7	2.3704e-7	1.6272e-7	1.5432e-7	1.5492e-7	7.7842e-7
7800.0	2.8418e-7	2.6873e-7	2.2935e-7	1.5626e-7	1.5412e-7	1.5551e-7	2.8607e-7	2.4471e-7	1.6609e-7	1.5421e-7	1.5382e-7	2.3487e-7	2.0082e-7	1.543e-7	1.5415e-7	1.5585e-7	2.3697e-7	1.6238e-7	1.5412e-7	1.547e-7	1.4803e-6
7900.0	2.8343e-7	2.6813e-7	2.2968e-7	1.5603e-7	1.5393e-7	1.5529e-7	2.8585e-7	2.4403e-7	1.6539e-7	1.5402e-7	1.5362e-7	2.3451e-7	2.0029e-7	1.5411e-7	1.5396e-7	1.5562e-7	2.37e-7	1.6186e-7	1.5393e-7	1.5449e-7	2.0036e-6
8000.0	2.8302e-7	2.6753e-7	2.2992e-7	1.5583e-7	1.5374e-7	1.5507e-7	2.8562e-7	2.4342e-7	1.6442e-7	1.5383e-7	1.5341e-7	2.342e-7	1.9972e-7	1.5394e-7	1.5378e-7	1.5539e-7	2.3713e-7	1.6167e-7	1.5375e-7	1.5428e-7	1.9054e-6
8100.0	2.8266e-7	2.6693e-7	2.3006e-7	1.5556e-7	1.5356e-7	1.5486e-7	2.8539e-7	2.4287e-7	1.6386e-7	1.5364e-7	1.5319e-7	2.3395e-7	1.9917e-7	1.5375e-7	1.5359e-7	1.5517e-7	2.3737e-7	1.6163e-7	1.5356e-7	1.5407e-7	1.2768e-6
8200.0	2.8231e-7	2.6632e-7	2.3011e-7	1.5536e-7	1.5339e-7	1.5465e-7	2.8516e-7	2.4239e-7	1.6413e-7	1.5347e-7	1.53e-7	2.3374e-7	1.9865e-7	1.5357e-7	1.5342e-7	1.5495e-7	2.3766e-7	1.6128e-7	1.5339e-7	1.5387e-7	6.4333e-7
8300.0	2.8189e-7	2.6572e-7	2.3009e-7	1.5518e-7	1.5322e-7	1.5445e-7	2.8492e-7	2.4195e-7	1.6442e-7	1.5329e-7	1.5281e-7	2.3358e-7	1.9815e-7	1.5339e-7	1.5325e-7	1.5475e-7	2.3797e-7	1.6076e-7	1.5322e-7	1.5368e-7	3.7335e-7
8400.0	2.8136e-7	2.6511e-7	2.2999e-7	1.5494e-7	1.5305e-7	1.5424e-7	2.8469e-7	2.4158e-7	1.6408e-7	1.5313e-7	1.5264e-7	2.3347e-7	1.9779e-7	1.5323e-7	1.5308e-7	1.5453e-7	2.3829e-7	1.6065e-7	1.5305e-7	1.5349e-7	4.7603e-7
8500.0	2.8088e-7	2.645e-7	2.2983e-7	1.5479e-7	1.5289e-7	1.5405e-7	2.8444e-7	2.4128e-7	1.6349e-7	1.5296e-7	1.5247e-7	2.3342e-7	1.9756e-7	1.5306e-7	1.5291e-7	1.5433e-7	2.3862e-7	1.6058e-7	1.5289e-7	1.5332e-7	6.8263e-7
8600.0	2.8077e-7	2.639e-7	2.2961e-7	1.5463e-7	1.5273e-7	1.5385e-7	2.842e-7	2.4104e-7	1.6296e-7	1.528e-7	1.5233e-7	2.3343e-7	1.9739e-7	1.5289e-7	1.5275e-7	1.5413e-7	2.39e-7	1.6015e-7	1.5273e-7	1.5314e-7	7.0176e-7
8700.0	2.8116e-7	2.6329e-7	2.2941e-7	1.5441e-7	1.5258e-7	1.5366e-7	2.8395e-7	2.4087e-7	1.6268e-7	1.5264e-7	1.5219e-7	2.3348e-7	1.9728e-7	1.5274e-7	1.526e-7	1.5393e-7	2.3939e-7	1.597e-7	1.5258e-7	1.5298e-7	5.4107e-7
8800.0	2.818e-7	2.6268e-7	2.2926e-7	1.5431e-7	1.5243e-7	1.5347e-7	2.8371e-7	2.4079e-7	1.6257e-7	1.5249e-7	1.5204e-7	2.3357e-7	1.9712e-7	1.5258e-7	1.5245e-7	1.5375e-7	2.3978e-7	1.5977e-7	1.5243e-7	1.5282e-7	3.8717e-7
8900.0	2.8241e-7	2.6206e-7	2.2917e-7	1.5414e-7	1.5228e-7	1.5329e-7	2.8345e-7	2.4082e-7	1.6253e-7	1.5235e-7	1.519e-7	2.3371e-7	1.9691e-7	1.5243e-7	1.523e-7	1.5356e-7	2.4013e-7	1.5981e-7	1.5229e-7	1.5266e-7	4.226e-7
9000.0	2.8285e-7	2.6145e-7	2.2915e-7	1.5389e-7	1.5214e-7	1.5311e-7	2.832e-7	2.4093e-7	1.6257e-7	1.5221e-7	1.5175e-7	2.3388e-7	1.9663e-7	1.523e-7	1.5216e-7	1.5338e-7	2.4043e-7	1.5951e-7	1.5215e-7	1.5251e-7	5.529e-7
9100.0	2.8325e-7	2.6084e-7	2.292e-7	1.5375e-7	1.5201e-7	1.5294e-7	2.8294e-7	2.4109e-7	1.6253e-7	1.5207e-7	1.5161e-7	2.341e-7	1.9635e-7	1.5218e-7	1.5203e-7	1.532e-7	2.4066e-7	1.5903e-7	1.5201e-7	1.5236e-7	6.7107e-7
9200.0	2.8364e-7	2.6023e-7	2.2932e-7	1.5359e-7	1.5187e-7	1.5277e-7	2.8269e-7	2.4126e-7	1.6223e-7	1.5194e-7	1.5147e-7	2.3437e-7	1.9601e-7	1.5204e-7	1.5189e-7	1.5303e-7	2.4083e-7	1.5902e-7	1.5188e-7	1.5221e-7	6.5355e-7
9300.0	2.8404e-7	2.5962e-7	2.2951e-7	1.5341e-7	1.5174e-7	1.5261e-7	2.8243e-7	2.4151e-7	1.6166e-7	1.5181e-7	1.5135e-7	2.3468e-7	1.9559e-7	1.519e-7	1.5176e-7	1.5287e-7	2.4094e-7	1.592e-7	1.5175e-7	1.5207e-7	5.0596e-7
9400.0	2.845e-7	2.5901e-7	2.2978e-7	1.533e-7	1.5161e-7	1.5245e-7	2.8216e-7	2.4182e-7	1.6118e-7	1.5168e-7	1.5123e-7	2.3503e-7	1.9519e-7	1.5177e-7	1.5163e-7	1.5271e-7	2.41e-7	1.5897e-7	1.5162e-7	1.5194e-7	3.4434e-7
9500.0	2.8512e-7	2.584e-7	2.3011e-7	1.5319e-7	1.5149e-7	1.523e-7	2.819e-7	2.4214e-7	1.6114e-7	1.5155e-7	1.5111e-7	2.3541e-7	1.9482e-7	1.5163e-7	1.5151e-7	1.5256e-7	2.4101e-7	1.5848e-7	1.5149e-7	1.518e-7	2.6984e-7
9600.0	2.8596e-7	2.5779e-7	2.3046e-7	1.5303e-7	1.5136e-7	1.5216e-7	2.8163e-7	2.4246e-7	1.6128e-7	1.5142e-7	1.51e-7	2.3583e-7	1.945e-7	1.5153e-7	1.5138e-7	1.5242e-7	2.4102e-7	1.5816e-7	1.5137e-7	1.5168e-7	3.1414e-7
9700.0	2.8687e-7	2.5719e-7	2.308e-7	1.5284e-7	1.5124e-7	1.5202e-7	2.8136e-7	2.4281e-7	1.6129e-7	1.513e-7	1.5089e-7	2.3629e-7	1.9419e-7	1.514e-7	1.5126e-7	1.5228e-7	2.4108e-7	1.5823e-7	1.5124e-7	1.5155e-7	4.0787e-7
9800.0	2.8768e-7	2.5658e-7	2.3111e-7	1.5263e-7	1.5112e-7	1.5189e-7	2.8109e-7	2.432e-7	1.6087e-7	1.5118e-7	1.5078e-7	2.3679e-7	1.9386e-7	1.5127e-7	1.5114e-7	1.5214e-7	2.4114e-7	1.5816e-7	1.5112e-7	1.5143e-7	4.6459e-7
9900.0	2.884e-7	2.5598e-7	2.3138e-7	1.5253e-7	1.51e-7	1.5175e-7	2.8082e-7	2.436e-7	1.6019e-7	1.5106e-7	1.5067e-7	2.3733e-7	1.9355e-7	1.5115e-7	1.5102e-7	1.5201e-7	2.4119e-7	1.5779e-7	1.51e-7	1.5131e-7	4.2106e-7
10000.0	2.8913e-7	2.5538e-7	2.3163e-7	1.524e-7	1.5088e-7	1.5162e-7	2.8054e-7	2.4398e-7	1.5994e-7	1.5094e-7	1.5056e-7	2.379e-7	1.9334e-7	1.5103e-7	1.509e-7	1.5188e-7	2.4124e-7	1.5755e-7	1.5089e-7	1.5119e-7	3.4329e-7
11000.0	2.9441e-7	2.4954e-7	2.3382e-7	1.5118e-7	1.4982e-7	1.5048e-7	2.777e-7	2.4513e-7	1.5836e-7	1.4988e-7	1.4957e-7	2.4528e-7	1.8938e-7	1.4994e-7	1.4983e-7	1.5072e-7	2.397e-7	1.5604e-7	1.4982e-7	1.5011e-7	2.448e-7
12000.0	2.9018e-7	2.4415e-7	2.3436e-7	1.5011e-7	1.4894e-7	1.4956e-7	2.7471e-7	2.4439e-7	1.5743e-7	1.4899e-7	1.4873e-7	2.533e-7	1.8815e-7	1.4903e-7	1.4896e-7	1.4977e-7	2.3556e-7	1.5463e-7	1.4894e-7	1.4921e-7	1.7353e-7
13000.0	2.8461e-7	2.3942e-7	2.3323e-7	1.4922e-7	1.4822e-7	1.4877e-7	2.7161e-7	2.4088e-7	1.5593e-7	1.4826e-7	1.4809e-7	2.5975e-7	1.8803e-7	1.4831e-7	1.4824e-7	1.4895e-7	2.3549e-7	1.535e-7	1.4822e-7	1.4846e-7	2.0179e-7
14000.0	2.8496e-7	2.3544e-7	2.3035e-7	1.4858e-7	1.4766e-7	1.4812e-7	2.6843e-7	2.3714e-7	1.551e-7	1.477e-7	1.4758e-7	2.6364e-7	1.8885e-7	1.4775e-7	1.4767e-7	1.4827e-7	2.4032e-7	1.5298e-7	1.4766e-7	1.4785e-7	1.6866e-7
15000.0	2.9169e-7	2.3255e-7	2.2565e-7	1.4806e-7	1.4722e-7	1.4758e-7	2.6519e-7	2.3793e-7	1.5419e-7	1.4724e-7	1.4717e-7	2.6486e-7	1.8429e-7	1.4729e-7	1.4723e-7	1.4771e-7	2.4587e-7	1.5216e-7	1.4722e-7	1.4735e-7	1.526e-7


==> img/nlpdhgm_block/Capsule_NLPDPS_wktest_tau10_filt.txt <==
iter	type1	type2mult0.0001	type2mult0.01	type2mult1	type2mult100	type2mult10000	type3mult0.0001	type3mult0.01	type3mult1	type3mult100	type3mult10000	type4mult0.0001	type4mult0.01	type4mult1	type4mult100	type4mult10000	type5mult0.0001	type5mult0.01	type5mult1	type5mult100	type5mult10000
1.0	0.00014236	0.00014237	0.00014237	0.00014237	0.00014237	0.00014236	0.00014237	0.00014237	0.00014237	0.00014236	0.00014236	0.00014237	0.00014237	0.00014237	0.00014236	0.00014236	0.00014237	0.00014237	0.00014237	0.00014236	0.00014236
2.0	0.00013445	0.00012722	0.00012722	0.00012721	0.00012676	0.00013697	0.00012722	0.00012722	0.00012718	0.00012836	0.00014114	0.00012722	0.00012722	0.0001272	0.00012639	0.00014044	0.00012722	0.00012722	0.00012702	0.00013251	0.00014211
3.0	0.00013264	0.00013117	0.00013117	0.00013116	0.0001303	0.00013313	0.00013117	0.00013117	0.00013116	0.00013063	0.00014051	0.00013117	0.00013117	0.00013113	0.00012837	0.00013867	0.00013117	0.00013116	0.00013083	0.00012808	0.00014185
4.0	0.00013134	0.00013479	0.00013479	0.00013478	0.00013379	0.00013036	0.00013479	0.00013479	0.00013479	0.00013478	0.00014022	0.00013479	0.00013479	0.00013475	0.00013136	0.00013704	0.00013479	0.00013479	0.00013441	0.0001262	0.00014158
5.0	0.00012986	0.00013704	0.00013704	0.00013703	0.00013599	0.0001283	0.00013704	0.00013704	0.00013704	0.00013738	0.00014013	0.00013704	0.00013704	0.000137	0.00013334	0.00013553	0.00013704	0.00013704	0.00013665	0.00012536	0.00014131
6.0	0.00012853	0.00013785	0.00013785	0.00013784	0.00013681	0.0001267	0.00013785	0.00013785	0.00013785	0.00013809	0.0001401	0.00013785	0.00013785	0.00013781	0.00013413	0.00013414	0.00013785	0.00013785	0.00013747	0.00012478	0.00014102
7.0	0.00012706	0.00013741	0.00013741	0.0001374	0.00013644	0.00012536	0.00013741	0.00013741	0.0001374	0.00013733	0.00014006	0.00013741	0.00013741	0.00013738	0.00013387	0.00013285	0.00013741	0.00013741	0.00013706	0.0001241	0.00014073
8.0	0.00012569	0.00013592	0.00013592	0.00013591	0.00013512	0.00012414	0.00013592	0.00013592	0.00013591	0.00013557	0.00013996	0.00013592	0.00013592	0.0001359	0.00013275	0.00013166	0.00013592	0.00013592	0.00013564	0.00012316	0.00014043
9.0	0.00012421	0.00013343	0.00013343	0.00013343	0.00013276	0.00012294	0.00013343	0.00013343	0.00013342	0.00013307	0.00013977	0.00013343	0.00013343	0.00013343	0.00013085	0.00013055	0.00013343	0.00013343	0.00013321	0.00012195	0.00014012
10.0	0.00012279	0.00013049	0.00013049	0.00013049	0.00012995	0.00012172	0.00013049	0.00013049	0.00013049	0.00012998	0.00013947	0.00013049	0.00013049	0.0001305	0.00012833	0.00012952	0.00013049	0.00013049	0.00013032	0.00012048	0.00013981
20.0	0.00010781	0.00010038	0.00010038	0.00010041	0.00010055	0.00010543	0.00010038	0.00010038	0.0001004	0.00010091	0.00013084	0.00010038	0.00010038	0.00010043	0.00010078	0.00012073	0.00010038	0.00010039	0.00010048	0.00010044	0.00013645
21.0	0.00010629	9.8071e-5	9.8072e-5	9.8097e-5	9.8236e-5	0.00010361	9.8071e-5	9.8072e-5	9.8088e-5	9.8624e-5	0.00012962	9.8071e-5	9.8073e-5	9.8115e-5	9.8475e-5	0.00011983	9.8072e-5	9.8085e-5	9.8166e-5	9.8595e-5	0.0001361
22.0	0.0001048	9.5944e-5	9.5945e-5	9.5968e-5	9.6105e-5	0.00010171	9.5944e-5	9.5945e-5	9.596e-5	9.652e-5	0.00012836	9.5944e-5	9.5946e-5	9.5985e-5	9.6348e-5	0.00011891	9.5945e-5	9.5957e-5	9.6034e-5	9.6815e-5	0.00013576
23.0	0.00010329	9.3953e-5	9.3953e-5	9.3985e-5	9.4126e-5	9.9817e-5	9.3953e-5	9.3953e-5	9.3974e-5	9.4574e-5	0.00012708	9.3953e-5	9.3955e-5	9.4003e-5	9.4376e-5	0.00011796	9.3953e-5	9.3972e-5	9.4053e-5	9.5065e-5	0.00013541
24.0	0.0001018	9.2079e-5	9.2079e-5	9.2107e-5	9.224e-5	9.7965e-5	9.2079e-5	9.2079e-5	9.2099e-5	9.2726e-5	0.00012578	9.2079e-5	9.2081e-5	9.2125e-5	9.2495e-5	0.00011698	9.2079e-5	9.2096e-5	9.2171e-5	9.328e-5	0.00013506
25.0	0.00010032	9.0343e-5	9.0343e-5	9.0368e-5	9.0493e-5	9.6162e-5	9.0343e-5	9.0343e-5	9.0362e-5	9.0992e-5	0.00012447	9.0343e-5	9.0345e-5	9.0385e-5	9.0732e-5	0.00011597	9.0343e-5	9.0358e-5	9.0429e-5	9.1562e-5	0.00013472
26.0	9.8845e-5	8.8709e-5	8.871e-5	8.8741e-5	8.8857e-5	9.441e-5	8.8709e-5	8.8709e-5	8.8732e-5	8.9377e-5	0.00012316	8.8709e-5	8.8712e-5	8.8758e-5	8.9077e-5	0.00011493	8.8709e-5	8.8729e-5	8.8799e-5	8.9775e-5	0.00013438
27.0	9.7379e-5	8.7173e-5	8.7174e-5	8.7202e-5	8.731e-5	9.2714e-5	8.7173e-5	8.7174e-5	8.7195e-5	8.7837e-5	0.00012183	8.7173e-5	8.7176e-5	8.7218e-5	8.7513e-5	0.00011386	8.7174e-5	8.7192e-5	8.7256e-5	8.8107e-5	0.00013403
28.0	9.5931e-5	8.5784e-5	8.5784e-5	8.5805e-5	8.5882e-5	9.1073e-5	8.5784e-5	8.5784e-5	8.5801e-5	8.6391e-5	0.00012051	8.5784e-5	8.5786e-5	8.5818e-5	8.6047e-5	0.00011276	8.5784e-5	8.5797e-5	8.5845e-5	8.6545e-5	0.0001337
29.0	9.4492e-5	8.4486e-5	8.4486e-5	8.4504e-5	8.4577e-5	8.9489e-5	8.4486e-5	8.4486e-5	8.4502e-5	8.5076e-5	0.00011919	8.4486e-5	8.4488e-5	8.4517e-5	8.4695e-5	0.00011163	8.4486e-5	8.4498e-5	8.4543e-5	8.5081e-5	0.00013336
30.0	9.3072e-5	8.3302e-5	8.3302e-5	8.3314e-5	8.3366e-5	8.7962e-5	8.3302e-5	8.3302e-5	8.3314e-5	8.3852e-5	0.00011788	8.3302e-5	8.3303e-5	8.3325e-5	8.345e-5	0.00011047	8.3302e-5	8.3309e-5	8.3344e-5	8.3693e-5	0.00013303
31.0	9.1665e-5	8.2175e-5	8.2175e-5	8.2185e-5	8.2236e-5	8.6445e-5	8.2175e-5	8.2175e-5	8.2185e-5	8.2732e-5	0.00011657	8.2175e-5	8.2176e-5	8.2196e-5	8.2301e-5	0.00010929	8.2175e-5	8.218e-5	8.2214e-5	8.229e-5	0.00013269
32.0	9.028e-5	8.1074e-5	8.1074e-5	8.1084e-5	8.1142e-5	8.4981e-5	8.1074e-5	8.1074e-5	8.1084e-5	8.1648e-5	0.00011528	8.1074e-5	8.1075e-5	8.1096e-5	8.122e-5	0.00010808	8.1074e-5	8.1079e-5	8.1116e-5	8.0978e-5	0.00013237
33.0	8.8908e-5	7.9997e-5	7.9997e-5	8.0008e-5	8.0068e-5	8.3575e-5	7.9997e-5	7.9997e-5	8.0007e-5	8.0582e-5	0.00011399	7.9997e-5	7.9998e-5	8.0019e-5	8.0162e-5	0.00010685	7.9997e-5	8.0001e-5	8.004e-5	7.9747e-5	0.00013204
34.0	8.7559e-5	7.8942e-5	7.8942e-5	7.8953e-5	7.9017e-5	8.2138e-5	7.8942e-5	7.8942e-5	7.8951e-5	7.9536e-5	0.00011271	7.8942e-5	7.8943e-5	7.8965e-5	7.9124e-5	0.00010561	7.8942e-5	7.8946e-5	7.8987e-5	7.8589e-5	0.00013172
35.0	8.6227e-5	7.7909e-5	7.7909e-5	7.792e-5	7.7987e-5	8.0742e-5	7.7909e-5	7.7909e-5	7.7918e-5	7.8509e-5	0.00011145	7.7909e-5	7.791e-5	7.7932e-5	7.8106e-5	0.00010435	7.7909e-5	7.7913e-5	7.7955e-5	7.7495e-5	0.00013141
36.0	8.493e-5	7.6899e-5	7.6899e-5	7.691e-5	7.6977e-5	7.9328e-5	7.6899e-5	7.6899e-5	7.6907e-5	7.7498e-5	0.0001102	7.6899e-5	7.6899e-5	7.6922e-5	7.7107e-5	0.00010307	7.6899e-5	7.6902e-5	7.6945e-5	7.6459e-5	0.00013109
37.0	8.3657e-5	7.591e-5	7.591e-5	7.5922e-5	7.5989e-5	7.7968e-5	7.591e-5	7.591e-5	7.5918e-5	7.6506e-5	0.00010897	7.591e-5	7.5911e-5	7.5934e-5	7.6125e-5	0.00010179	7.591e-5	7.5913e-5	7.5956e-5	7.5474e-5	0.00013079
38.0	8.2406e-5	7.4946e-5	7.4946e-5	7.4957e-5	7.5023e-5	7.668e-5	7.4946e-5	7.4946e-5	7.4953e-5	7.5533e-5	0.00010775	7.4946e-5	7.4946e-5	7.4969e-5	7.5162e-5	0.0001005	7.4946e-5	7.4948e-5	7.4991e-5	7.4552e-5	0.00013048
39.0	8.1177e-5	7.4003e-5	7.4003e-5	7.4015e-5	7.408e-5	7.546e-5	7.4003e-5	7.4003e-5	7.401e-5	7.458e-5	0.00010648	7.4003e-5	7.4003e-5	7.4026e-5	7.4219e-5	9.9199e-5	7.4003e-5	7.4006e-5	7.4048e-5	7.3715e-5	0.00013018
40.0	7.9971e-5	7.3079e-5	7.3079e-5	7.309e-5	7.3153e-5	7.4278e-5	7.3079e-5	7.3079e-5	7.3085e-5	7.3645e-5	0.00010519	7.3079e-5	7.3079e-5	7.3101e-5	7.3292e-5	9.7899e-5	7.3079e-5	7.3081e-5	7.3122e-5	7.2937e-5	0.00012989
41.0	7.8788e-5	7.2142e-5	7.2142e-5	7.2152e-5	7.2212e-5	7.315e-5	7.2142e-5	7.2142e-5	7.2146e-5	7.2689e-5	0.00010394	7.2142e-5	7.2142e-5	7.2163e-5	7.2346e-5	9.6598e-5	7.2142e-5	7.2143e-5	7.2183e-5	7.2198e-5	0.00012959
42.0	7.763e-5	7.1224e-5	7.1224e-5	7.1236e-5	7.1295e-5	7.2046e-5	7.1224e-5	7.1224e-5	7.1229e-5	7.1761e-5	0.00010273	7.1224e-5	7.1225e-5	7.1246e-5	7.143e-5	9.53e-5	7.1224e-5	7.1226e-5	7.1266e-5	7.1468e-5	0.00012931
43.0	7.6495e-5	7.033e-5	7.033e-5	7.0342e-5	7.0402e-5	7.0982e-5	7.033e-5	7.033e-5	7.0335e-5	7.0853e-5	0.00010154	7.033e-5	7.033e-5	7.0353e-5	7.0538e-5	9.4006e-5	7.033e-5	7.0332e-5	7.0372e-5	7.0732e-5	0.00012902
44.0	7.5385e-5	6.9462e-5	6.9462e-5	6.9473e-5	6.9527e-5	6.9976e-5	6.9462e-5	6.9462e-5	6.9466e-5	6.9966e-5	0.00010039	6.9462e-5	6.9462e-5	6.9482e-5	6.9664e-5	9.2709e-5	6.9462e-5	6.9464e-5	6.9498e-5	6.9975e-5	0.00012874
45.0	7.43e-5	6.8636e-5	6.8636e-5	6.8649e-5	6.8694e-5	6.9024e-5	6.8636e-5	6.8636e-5	6.8642e-5	6.9081e-5	9.9263e-5	6.8636e-5	6.8637e-5	6.8659e-5	6.8793e-5	9.1395e-5	6.8636e-5	6.864e-5	6.8674e-5	6.9229e-5	0.00012847
46.0	7.324e-5	6.7834e-5	6.7834e-5	6.7842e-5	6.7885e-5	6.8123e-5	6.7834e-5	6.7834e-5	6.7836e-5	6.8263e-5	9.8163e-5	6.7834e-5	6.7834e-5	6.785e-5	6.7987e-5	9.0093e-5	6.7834e-5	6.7834e-5	6.7864e-5	6.8496e-5	0.0001282
47.0	7.2206e-5	6.7048e-5	6.7048e-5	6.7057e-5	6.7103e-5	6.7269e-5	6.7048e-5	6.7048e-5	6.7051e-5	6.7466e-5	9.7088e-5	6.7048e-5	6.7048e-5	6.7065e-5	6.7205e-5	8.8806e-5	6.7048e-5	6.7048e-5	6.708e-5	6.7778e-5	0.00012793
48.0	7.1201e-5	6.6271e-5	6.6271e-5	6.6282e-5	6.6331e-5	6.6459e-5	6.6271e-5	6.6271e-5	6.6275e-5	6.6686e-5	9.6037e-5	6.6271e-5	6.6271e-5	6.629e-5	6.6442e-5	8.7533e-5	6.6271e-5	6.6273e-5	6.6306e-5	6.7067e-5	0.00012767
49.0	7.0223e-5	6.5504e-5	6.5504e-5	6.5517e-5	6.5568e-5	6.5689e-5	6.5504e-5	6.5504e-5	6.5509e-5	6.5915e-5	9.5009e-5	6.5504e-5	6.5505e-5	6.5525e-5	6.5687e-5	8.6278e-5	6.5504e-5	6.5508e-5	6.5542e-5	6.6368e-5	0.00012741
50.0	6.9271e-5	6.4747e-5	6.4748e-5	6.4761e-5	6.4814e-5	6.4971e-5	6.4747e-5	6.4747e-5	6.4753e-5	6.5152e-5	9.4002e-5	6.4747e-5	6.4748e-5	6.477e-5	6.494e-5	8.504e-5	6.4747e-5	6.4752e-5	6.4787e-5	6.5685e-5	0.00012716
51.0	6.8344e-5	6.4001e-5	6.4001e-5	6.4017e-5	6.4072e-5	6.4305e-5	6.4001e-5	6.4001e-5	6.4008e-5	6.44e-5	9.3019e-5	6.4001e-5	6.4002e-5	6.4025e-5	6.4204e-5	8.382e-5	6.4001e-5	6.4007e-5	6.4043e-5	6.5013e-5	0.0001269
52.0	6.7443e-5	6.3265e-5	6.3265e-5	6.3281e-5	6.3338e-5	6.3664e-5	6.3265e-5	6.3265e-5	6.3273e-5	6.3656e-5	9.2056e-5	6.3265e-5	6.3266e-5	6.329e-5	6.3476e-5	8.2619e-5	6.3265e-5	6.3272e-5	6.3309e-5	6.4347e-5	0.00012665
53.0	6.6567e-5	6.2558e-5	6.2558e-5	6.2562e-5	6.2614e-5	6.3048e-5	6.2558e-5	6.2558e-5	6.2556e-5	6.2922e-5	9.1112e-5	6.2558e-5	6.2557e-5	6.2568e-5	6.2757e-5	8.1439e-5	6.2558e-5	6.2555e-5	6.2583e-5	6.3688e-5	0.00012641
54.0	6.5719e-5	6.1877e-5	6.1877e-5	6.1885e-5	6.1922e-5	6.2469e-5	6.1877e-5	6.1877e-5	6.1878e-5	6.2197e-5	9.0187e-5	6.1877e-5	6.1877e-5	6.1891e-5	6.2048e-5	8.028e-5	6.1877e-5	6.1877e-5	6.1904e-5	6.3036e-5	0.00012617
55.0	6.4896e-5	6.1199e-5	6.1199e-5	6.1209e-5	6.1252e-5	6.191e-5	6.1199e-5	6.1199e-5	6.1201e-5	6.1481e-5	8.928e-5	6.1199e-5	6.1199e-5	6.1215e-5	6.1348e-5	7.9142e-5	6.1199e-5	6.1201e-5	6.123e-5	6.2392e-5	0.00012593
56.0	6.4103e-5	6.0523e-5	6.0523e-5	6.0535e-5	6.0584e-5	6.1369e-5	6.0523e-5	6.0523e-5	6.0528e-5	6.0805e-5	8.8382e-5	6.0523e-5	6.0523e-5	6.0542e-5	6.0695e-5	7.8009e-5	6.0523e-5	6.0527e-5	6.0559e-5	6.1788e-5	0.00012569
57.0	6.3332e-5	5.9852e-5	5.9852e-5	5.9866e-5	5.9919e-5	6.0845e-5	5.9852e-5	5.9852e-5	5.9858e-5	6.0141e-5	8.7459e-5	5.9852e-5	5.9853e-5	5.9873e-5	6.0043e-5	7.6888e-5	5.9852e-5	5.9858e-5	5.9891e-5	6.1218e-5	0.00012545
58.0	6.2586e-5	5.9186e-5	5.9186e-5	5.9202e-5	5.9258e-5	6.0335e-5	5.9186e-5	5.9186e-5	5.9193e-5	5.9478e-5	8.6553e-5	5.9186e-5	5.9187e-5	5.9209e-5	5.9394e-5	7.5791e-5	5.9186e-5	5.9193e-5	5.9228e-5	6.0646e-5	0.00012522
59.0	6.1864e-5	5.8525e-5	5.8525e-5	5.8542e-5	5.8602e-5	5.9847e-5	5.8525e-5	5.8525e-5	5.8533e-5	5.8819e-5	8.5654e-5	5.8525e-5	5.8526e-5	5.8549e-5	5.8747e-5	7.4719e-5	5.8525e-5	5.8533e-5	5.8569e-5	6.0074e-5	0.00012498
60.0	6.117e-5	5.7869e-5	5.7869e-5	5.7887e-5	5.795e-5	5.9366e-5	5.7869e-5	5.7869e-5	5.7878e-5	5.8163e-5	8.4785e-5	5.7869e-5	5.787e-5	5.7895e-5	5.8105e-5	7.3673e-5	5.7869e-5	5.7878e-5	5.7916e-5	5.9502e-5	0.00012475
61.0	6.0499e-5	5.7219e-5	5.722e-5	5.7239e-5	5.7305e-5	5.8879e-5	5.7219e-5	5.7219e-5	5.7229e-5	5.7513e-5	8.3917e-5	5.7219e-5	5.722e-5	5.7247e-5	5.7468e-5	7.2651e-5	5.7219e-5	5.723e-5	5.7269e-5	5.8932e-5	0.00012452
62.0	5.985e-5	5.6575e-5	5.6575e-5	5.6596e-5	5.6664e-5	5.8392e-5	5.6575e-5	5.6575e-5	5.6586e-5	5.6867e-5	8.3057e-5	5.6575e-5	5.6576e-5	5.6604e-5	5.6835e-5	7.1635e-5	5.6575e-5	5.6587e-5	5.6626e-5	5.8361e-5	0.00012429
63.0	5.9225e-5	5.5937e-5	5.5937e-5	5.5958e-5	5.6029e-5	5.7916e-5	5.5937e-5	5.5937e-5	5.5948e-5	5.6227e-5	8.2183e-5	5.5937e-5	5.5938e-5	5.5966e-5	5.6207e-5	7.0619e-5	5.5937e-5	5.5949e-5	5.599e-5	5.7791e-5	0.00012406
64.0	5.8624e-5	5.5304e-5	5.5304e-5	5.5326e-5	5.5399e-5	5.7452e-5	5.5304e-5	5.5304e-5	5.5316e-5	5.5591e-5	8.1345e-5	5.5304e-5	5.5305e-5	5.5334e-5	5.5584e-5	6.9616e-5	5.5304e-5	5.5317e-5	5.5359e-5	5.7223e-5	0.00012383
65.0	5.8046e-5	5.4677e-5	5.4677e-5	5.47e-5	5.4775e-5	5.6999e-5	5.4677e-5	5.4677e-5	5.469e-5	5.4961e-5	8.0539e-5	5.4677e-5	5.4678e-5	5.4708e-5	5.4966e-5	6.863e-5	5.4677e-5	5.4691e-5	5.4733e-5	5.666e-5	0.00012361
66.0	5.7488e-5	5.4055e-5	5.4056e-5	5.4079e-5	5.4156e-5	5.6557e-5	5.4055e-5	5.4056e-5	5.4069e-5	5.4336e-5	7.9763e-5	5.4055e-5	5.4057e-5	5.4087e-5	5.4354e-5	6.7666e-5	5.4056e-5	5.407e-5	5.4113e-5	5.6101e-5	0.00012338
67.0	5.695e-5	5.3452e-5	5.3452e-5	5.3471e-5	5.3547e-5	5.6122e-5	5.3452e-5	5.3452e-5	5.3461e-5	5.3717e-5	7.9013e-5	5.3452e-5	5.3453e-5	5.3478e-5	5.3746e-5	6.6715e-5	5.3452e-5	5.3462e-5	5.3504e-5	5.5547e-5	0.00012314
68.0	5.6431e-5	5.2853e-5	5.2853e-5	5.2872e-5	5.2951e-5	5.5694e-5	5.2853e-5	5.2853e-5	5.2863e-5	5.311e-5	7.8288e-5	5.2853e-5	5.2854e-5	5.288e-5	5.3155e-5	6.5792e-5	5.2853e-5	5.2864e-5	5.2906e-5	5.4988e-5	0.00012291
69.0	5.5931e-5	5.2257e-5	5.2258e-5	5.2279e-5	5.2359e-5	5.5274e-5	5.2257e-5	5.2257e-5	5.2269e-5	5.2513e-5	7.7586e-5	5.2257e-5	5.2259e-5	5.2286e-5	5.2564e-5	6.4895e-5	5.2257e-5	5.2271e-5	5.2313e-5	5.4424e-5	0.00012268
70.0	5.5451e-5	5.1653e-5	5.1654e-5	5.1682e-5	5.1761e-5	5.4874e-5	5.1653e-5	5.1654e-5	5.1671e-5	5.1908e-5	7.6904e-5	5.1653e-5	5.1656e-5	5.169e-5	5.1968e-5	6.401e-5	5.1654e-5	5.1673e-5	5.1717e-5	5.3868e-5	0.00012245
71.0	5.4991e-5	5.1058e-5	5.1059e-5	5.1086e-5	5.1167e-5	5.4484e-5	5.1058e-5	5.1058e-5	5.1075e-5	5.1308e-5	7.6242e-5	5.1058e-5	5.1061e-5	5.1093e-5	5.1379e-5	6.3152e-5	5.1058e-5	5.1077e-5	5.112e-5	5.3319e-5	0.00012221
72.0	5.455e-5	5.0466e-5	5.0467e-5	5.0499e-5	5.0582e-5	5.4099e-5	5.0466e-5	5.0467e-5	5.0489e-5	5.0717e-5	7.5582e-5	5.0466e-5	5.047e-5	5.0507e-5	5.0795e-5	6.2322e-5	5.0467e-5	5.049e-5	5.0534e-5	5.2777e-5	0.00012197
73.0	5.4127e-5	4.988e-5	4.9881e-5	4.9915e-5	4.9999e-5	5.3718e-5	4.988e-5	4.9881e-5	4.9903e-5	5.0129e-5	7.4957e-5	4.988e-5	4.9884e-5	4.9924e-5	5.0217e-5	6.1519e-5	4.9881e-5	4.9905e-5	4.9952e-5	5.2247e-5	0.00012173
74.0	5.372e-5	4.93e-5	4.9301e-5	4.9334e-5	4.942e-5	5.3366e-5	4.93e-5	4.9301e-5	4.9322e-5	4.9545e-5	7.4335e-5	4.93e-5	4.9304e-5	4.9343e-5	4.9644e-5	6.0741e-5	4.9301e-5	4.9324e-5	4.9372e-5	5.1754e-5	0.00012148
75.0	5.333e-5	4.8727e-5	4.8728e-5	4.876e-5	4.8847e-5	5.3011e-5	4.8727e-5	4.8727e-5	4.8748e-5	4.8967e-5	7.373e-5	4.8727e-5	4.8731e-5	4.8769e-5	4.9075e-5	5.997e-5	4.8727e-5	4.875e-5	4.8798e-5	5.1269e-5	0.00012123
76.0	5.2955e-5	4.8178e-5	4.8178e-5	4.8196e-5	4.8285e-5	5.2651e-5	4.8178e-5	4.8178e-5	4.8185e-5	4.8397e-5	7.3144e-5	4.8178e-5	4.8178e-5	4.8205e-5	4.8517e-5	5.9215e-5	4.8178e-5	4.8187e-5	4.8234e-5	5.0792e-5	0.00012098
77.0	5.2593e-5	4.7638e-5	4.7638e-5	4.7645e-5	4.7727e-5	5.2291e-5	4.7638e-5	4.7638e-5	4.764e-5	4.7835e-5	7.2582e-5	4.7638e-5	4.7637e-5	4.765e-5	4.7963e-5	5.8486e-5	4.7638e-5	4.764e-5	4.7677e-5	5.032e-5	0.00012073
78.0	5.2247e-5	4.7106e-5	4.7106e-5	4.711e-5	4.7191e-5	5.193e-5	4.7106e-5	4.7106e-5	4.7107e-5	4.7278e-5	7.2048e-5	4.7106e-5	4.7106e-5	4.7114e-5	4.7416e-5	5.7781e-5	4.7106e-5	4.7107e-5	4.7142e-5	4.9847e-5	0.00012047
79.0	5.1913e-5	4.6574e-5	4.6575e-5	4.6583e-5	4.6666e-5	5.1567e-5	4.6574e-5	4.6575e-5	4.6579e-5	4.6743e-5	7.1521e-5	4.6574e-5	4.6575e-5	4.6588e-5	4.6897e-5	5.7101e-5	4.6575e-5	4.6579e-5	4.6616e-5	4.9372e-5	0.00012021
80.0	5.1592e-5	4.6044e-5	4.6044e-5	4.6056e-5	4.6142e-5	5.1204e-5	4.6044e-5	4.6044e-5	4.6051e-5	4.6219e-5	7.1e-5	4.6044e-5	4.6046e-5	4.6062e-5	4.6378e-5	5.6444e-5	4.6044e-5	4.6052e-5	4.6091e-5	4.8897e-5	0.00011994
81.0	5.1285e-5	4.5519e-5	4.5519e-5	4.5532e-5	4.562e-5	5.084e-5	4.5519e-5	4.5519e-5	4.5526e-5	4.5695e-5	7.0473e-5	4.5519e-5	4.552e-5	4.5538e-5	4.5859e-5	5.5811e-5	4.5519e-5	4.5527e-5	4.5567e-5	4.8422e-5	0.00011966
82.0	5.099e-5	4.4995e-5	4.4995e-5	4.5011e-5	4.5101e-5	5.0476e-5	4.4995e-5	4.4995e-5	4.5005e-5	4.5173e-5	6.9939e-5	4.4995e-5	4.4997e-5	4.5018e-5	4.5345e-5	5.5202e-5	4.4995e-5	4.5006e-5	4.5048e-5	4.7953e-5	0.00011939
83.0	5.0705e-5	4.4472e-5	4.4473e-5	4.4492e-5	4.4583e-5	5.0108e-5	4.4472e-5	4.4473e-5	4.4484e-5	4.4654e-5	6.9415e-5	4.4472e-5	4.4475e-5	4.4498e-5	4.4831e-5	5.4617e-5	4.4473e-5	4.4486e-5	4.4529e-5	4.7495e-5	0.0001191
84.0	5.0431e-5	4.3952e-5	4.3953e-5	4.3974e-5	4.4067e-5	4.9736e-5	4.3952e-5	4.3953e-5	4.3966e-5	4.4136e-5	6.89e-5	4.3953e-5	4.3955e-5	4.3981e-5	4.4318e-5	5.4053e-5	4.3953e-5	4.3968e-5	4.4012e-5	4.7034e-5	0.00011881
85.0	5.0168e-5	4.3435e-5	4.3436e-5	4.3459e-5	4.3553e-5	4.9366e-5	4.3435e-5	4.3436e-5	4.3451e-5	4.362e-5	6.8394e-5	4.3435e-5	4.3439e-5	4.3466e-5	4.3807e-5	5.3509e-5	4.3436e-5	4.3452e-5	4.3498e-5	4.6571e-5	0.00011852
86.0	4.9918e-5	4.2921e-5	4.2922e-5	4.2947e-5	4.3042e-5	4.8996e-5	4.2921e-5	4.2922e-5	4.2938e-5	4.3107e-5	6.7896e-5	4.2921e-5	4.2925e-5	4.2955e-5	4.3299e-5	5.2987e-5	4.2922e-5	4.294e-5	4.2987e-5	4.6106e-5	0.00011822
87.0	4.9676e-5	4.2411e-5	4.2412e-5	4.2438e-5	4.2534e-5	4.8627e-5	4.2411e-5	4.2411e-5	4.2429e-5	4.2596e-5	6.7406e-5	4.2411e-5	4.2415e-5	4.2446e-5	4.2793e-5	5.2484e-5	4.2411e-5	4.2431e-5	4.2478e-5	4.5643e-5	0.00011791
88.0	4.9444e-5	4.1904e-5	4.1906e-5	4.1933e-5	4.203e-5	4.8258e-5	4.1904e-5	4.1905e-5	4.1924e-5	4.2089e-5	6.6924e-5	4.1904e-5	4.1909e-5	4.1941e-5	4.229e-5	5.2005e-5	4.1905e-5	4.1926e-5	4.1973e-5	4.518e-5	0.0001176
89.0	4.9219e-5	4.1402e-5	4.1403e-5	4.1432e-5	4.1529e-5	4.7887e-5	4.1402e-5	4.1402e-5	4.1422e-5	4.1585e-5	6.645e-5	4.1402e-5	4.1407e-5	4.144e-5	4.1791e-5	5.1547e-5	4.1402e-5	4.1424e-5	4.1472e-5	4.4715e-5	0.00011728
90.0	4.9e-5	4.0905e-5	4.0907e-5	4.0936e-5	4.1034e-5	4.7521e-5	4.0905e-5	4.0906e-5	4.0927e-5	4.1086e-5	6.5991e-5	4.0905e-5	4.091e-5	4.0944e-5	4.1297e-5	5.1107e-5	4.0906e-5	4.0929e-5	4.0977e-5	4.4258e-5	0.00011696
91.0	4.8788e-5	4.0413e-5	4.0414e-5	4.0445e-5	4.0543e-5	4.7159e-5	4.0413e-5	4.0413e-5	4.0435e-5	4.0593e-5	6.5532e-5	4.0413e-5	4.0418e-5	4.0453e-5	4.0807e-5	5.0684e-5	4.0414e-5	4.0437e-5	4.0486e-5	4.3809e-5	0.00011662
92.0	4.8582e-5	3.9925e-5	3.9926e-5	3.9958e-5	4.0056e-5	4.6797e-5	3.9925e-5	3.9925e-5	3.9948e-5	4.0103e-5	6.5081e-5	3.9925e-5	3.9931e-5	3.9966e-5	4.032e-5	5.0273e-5	3.9926e-5	3.995e-5	3.9999e-5	4.3357e-5	0.00011628
93.0	4.8382e-5	3.9441e-5	3.9443e-5	3.9475e-5	3.9573e-5	4.6442e-5	3.9441e-5	3.9442e-5	3.9465e-5	3.9617e-5	6.4634e-5	3.9441e-5	3.9447e-5	3.9483e-5	3.9837e-5	4.988e-5	3.9442e-5	3.9467e-5	3.9516e-5	4.2907e-5	0.00011594
94.0	4.8188e-5	3.8962e-5	3.8964e-5	3.8997e-5	3.9094e-5	4.6082e-5	3.8962e-5	3.8962e-5	3.8986e-5	3.9135e-5	6.4197e-5	3.8962e-5	3.8968e-5	3.9005e-5	3.9359e-5	4.9513e-5	3.8963e-5	3.8989e-5	3.9037e-5	4.2457e-5	0.00011558
95.0	4.7998e-5	3.8487e-5	3.8489e-5	3.8523e-5	3.862e-5	4.5723e-5	3.8487e-5	3.8488e-5	3.8512e-5	3.8658e-5	6.3781e-5	3.8487e-5	3.8494e-5	3.8531e-5	3.8884e-5	4.9161e-5	3.8488e-5	3.8514e-5	3.8563e-5	4.2007e-5	0.00011522
96.0	4.7814e-5	3.8017e-5	3.8019e-5	3.8053e-5	3.8151e-5	4.5368e-5	3.8017e-5	3.8018e-5	3.8043e-5	3.8185e-5	6.3368e-5	3.8017e-5	3.8024e-5	3.8061e-5	3.8414e-5	4.8829e-5	3.8018e-5	3.8045e-5	3.8094e-5	4.1556e-5	0.00011486
97.0	4.7635e-5	3.7552e-5	3.7554e-5	3.7588e-5	3.7686e-5	4.5027e-5	3.7552e-5	3.7552e-5	3.7578e-5	3.7717e-5	6.2952e-5	3.7552e-5	3.7559e-5	3.7596e-5	3.7949e-5	4.8511e-5	3.7553e-5	3.758e-5	3.7629e-5	4.1106e-5	0.00011448
98.0	4.746e-5	3.7091e-5	3.7093e-5	3.7128e-5	3.7225e-5	4.4688e-5	3.7091e-5	3.7092e-5	3.7118e-5	3.7254e-5	6.2537e-5	3.7092e-5	3.7099e-5	3.7136e-5	3.7488e-5	4.8193e-5	3.7092e-5	3.712e-5	3.7169e-5	4.0658e-5	0.0001141
99.0	4.7288e-5	3.6636e-5	3.6638e-5	3.6673e-5	3.677e-5	4.4346e-5	3.6636e-5	3.6636e-5	3.6663e-5	3.6796e-5	6.2124e-5	3.6636e-5	3.6643e-5	3.6681e-5	3.7031e-5	4.7884e-5	3.6637e-5	3.6665e-5	3.6714e-5	4.021e-5	0.00011371
100.0	4.712e-5	3.6186e-5	3.6187e-5	3.6223e-5	3.6319e-5	4.4006e-5	3.6186e-5	3.6186e-5	3.6213e-5	3.6343e-5	6.1713e-5	3.6186e-5	3.6193e-5	3.6231e-5	3.658e-5	4.7586e-5	3.6186e-5	3.6215e-5	3.6263e-5	3.9764e-5	0.00011331
200.0	2.3471e-5	1.1978e-5	1.1984e-5	1.2012e-5	1.203e-5	1.4637e-5	1.1978e-5	1.1979e-5	1.2008e-5	1.2023e-5	2.3732e-5	1.1978e-5	1.1996e-5	1.2014e-5	1.2078e-5	3.3738e-5	1.198e-5	1.2009e-5	1.202e-5	1.2773e-5	6.1056e-5
300.0	8.4891e-6	7.2169e-6	7.2194e-6	7.2265e-6	7.2141e-6	6.6611e-6	7.2169e-6	7.2176e-6	7.2248e-6	7.2347e-6	1.2082e-5	7.217e-6	7.2231e-6	7.2275e-6	7.1719e-6	9.9738e-6	7.2179e-6	7.225e-6	7.2234e-6	6.7973e-6	3.8418e-5
400.0	4.1865e-6	5.248e-6	5.2477e-6	5.2525e-6	5.2512e-6	4.6233e-6	5.248e-6	5.2472e-6	5.2502e-6	5.2485e-6	7.3377e-6	5.2479e-6	5.2476e-6	5.2538e-6	5.2403e-6	6.9011e-6	5.247e-6	5.2508e-6	5.2534e-6	5.0441e-6	4.5489e-5
500.0	2.8232e-6	3.4724e-6	3.4713e-6	3.481e-6	3.4915e-6	3.6657e-6	3.4725e-6	3.4714e-6	3.4776e-6	3.4755e-6	5.0874e-6	3.4722e-6	3.4724e-6	3.4825e-6	3.515e-6	4.5874e-6	3.4712e-6	3.4787e-6	3.486e-6	3.6655e-6	6.3799e-5
600.0	2.0371e-6	2.2119e-6	2.2075e-6	2.2059e-6	2.2152e-6	2.7681e-6	2.212e-6	2.2097e-6	2.2048e-6	2.2019e-6	3.2859e-6	2.2117e-6	2.205e-6	2.2065e-6	2.2405e-6	2.7948e-6	2.2092e-6	2.2052e-6	2.2095e-6	2.4944e-6	6.5743e-5
700.0	1.5878e-6	1.505e-6	1.4987e-6	1.4931e-6	1.4977e-6	1.9926e-6	1.505e-6	1.5025e-6	1.493e-6	1.4912e-6	1.7797e-6	1.5047e-6	1.4944e-6	1.4931e-6	1.5118e-6	2.5135e-6	1.5019e-6	1.4931e-6	1.4947e-6	1.6872e-6	5.037e-5
800.0	1.2679e-6	1.1697e-6	1.1628e-6	1.1559e-6	1.1578e-6	1.4522e-6	1.1698e-6	1.1673e-6	1.1559e-6	1.1552e-6	1.2676e-6	1.1695e-6	1.1576e-6	1.156e-6	1.1633e-6	2.0984e-6	1.1665e-6	1.1559e-6	1.1566e-6	1.2454e-6	2.9429e-5
900.0	1.012e-6	9.9704e-7	9.8779e-7	9.8061e-7	9.8113e-7	1.1236e-6	9.9712e-7	9.938e-7	9.8078e-7	9.8021e-7	1.0852e-6	9.9673e-7	9.8235e-7	9.8061e-7	9.8269e-7	1.6891e-6	9.9256e-7	9.8072e-7	9.808e-7	1.0126e-6	1.5357e-5
1000.0	8.4338e-7	8.8835e-7	8.7709e-7	8.7065e-7	8.7092e-7	9.3415e-7	8.8846e-7	8.839e-7	8.708e-7	8.7035e-7	9.3357e-7	8.8792e-7	8.7217e-7	8.7065e-7	8.7168e-7	1.3456e-6	8.8251e-7	8.7074e-7	8.7075e-7	8.8372e-7	2.1727e-5
1100.0	7.5396e-7	8.0947e-7	7.9682e-7	7.9056e-7	7.9083e-7	8.2184e-7	8.0963e-7	8.0392e-7	7.9087e-7	7.9031e-7	8.0736e-7	8.0885e-7	7.9252e-7	7.905e-7	7.9146e-7	1.0944e-6	8.0239e-7	7.9076e-7	7.9066e-7	7.9874e-7	3.6126e-5
1200.0	7.055e-7	7.4855e-7	7.3431e-7	7.285e-7	7.2867e-7	7.4852e-7	7.4875e-7	7.4183e-7	7.2878e-7	7.2829e-7	7.2132e-7	7.4776e-7	7.3068e-7	7.2845e-7	7.2921e-7	9.2172e-7	7.4011e-7	7.2867e-7	7.2855e-7	7.3546e-7	4.3375e-5
1300.0	6.6995e-7	7.0073e-7	6.8507e-7	6.7944e-7	6.7951e-7	6.9496e-7	7.0098e-7	6.9276e-7	6.797e-7	6.7924e-7	6.696e-7	6.9973e-7	6.8186e-7	6.794e-7	6.7992e-7	8.0148e-7	6.9092e-7	6.7961e-7	6.7942e-7	6.8509e-7	4.5552e-5
1400.0	6.3788e-7	6.6276e-7	6.4589e-7	6.4028e-7	6.4023e-7	6.5285e-7	6.6308e-7	6.5356e-7	6.4059e-7	6.4004e-7	6.3529e-7	6.6151e-7	6.4306e-7	6.4016e-7	6.4051e-7	7.1782e-7	6.5169e-7	6.4047e-7	6.4016e-7	6.4448e-7	5.4572e-5
1500.0	6.0959e-7	6.3232e-7	6.1416e-7	6.0872e-7	6.0866e-7	6.1876e-7	6.3271e-7	6.2171e-7	6.0901e-7	6.0853e-7	6.0691e-7	6.3079e-7	6.1156e-7	6.086e-7	6.0885e-7	6.6096e-7	6.1972e-7	6.0891e-7	6.0861e-7	6.1175e-7	4.3789e-5
1600.0	5.8551e-7	6.0694e-7	5.8759e-7	5.8213e-7	5.8206e-7	5.9008e-7	6.074e-7	5.9504e-7	5.8247e-7	5.8198e-7	5.8109e-7	6.0507e-7	5.8511e-7	5.8203e-7	5.822e-7	6.2038e-7	5.93e-7	5.8237e-7	5.8202e-7	5.8445e-7	2.512e-5
1700.0	5.6476e-7	5.8513e-7	5.6461e-7	5.5915e-7	5.591e-7	5.6592e-7	5.8568e-7	5.7197e-7	5.5951e-7	5.5904e-7	5.5842e-7	5.8298e-7	5.6218e-7	5.5906e-7	5.5922e-7	5.8919e-7	5.6989e-7	5.5939e-7	5.5907e-7	5.6105e-7	1.7852e-5
1800.0	5.4638e-7	5.6605e-7	5.4453e-7	5.3904e-7	5.3898e-7	5.4475e-7	5.6669e-7	5.5168e-7	5.3938e-7	5.3893e-7	5.3851e-7	5.6356e-7	5.4203e-7	5.3895e-7	5.3909e-7	5.6406e-7	5.4953e-7	5.3927e-7	5.3895e-7	5.4065e-7	1.2267e-5
1900.0	5.2981e-7	5.492e-7	5.2675e-7	5.2115e-7	5.2108e-7	5.2615e-7	5.4994e-7	5.3362e-7	5.2148e-7	5.2105e-7	5.2075e-7	5.4636e-7	5.2409e-7	5.2106e-7	5.2118e-7	5.4222e-7	5.315e-7	5.2137e-7	5.2106e-7	5.2259e-7	9.0466e-6
2000.0	5.1469e-7	5.3418e-7	5.108e-7	5.051e-7	5.0504e-7	5.0966e-7	5.3502e-7	5.1742e-7	5.0543e-7	5.0502e-7	5.0484e-7	5.3095e-7	5.0794e-7	5.0501e-7	5.0514e-7	5.2343e-7	5.1526e-7	5.0533e-7	5.0502e-7	5.0643e-7	5.33e-6
2100.0	5.0083e-7	5.2064e-7	4.9643e-7	4.9058e-7	4.9051e-7	4.9472e-7	5.2158e-7	5.0272e-7	4.9094e-7	4.905e-7	4.9043e-7	5.1704e-7	4.9333e-7	4.9049e-7	4.906e-7	5.07e-7	5.0057e-7	4.9082e-7	4.9049e-7	4.9181e-7	3.9607e-6
2200.0	4.8809e-7	5.0836e-7	4.834e-7	4.7735e-7	4.7729e-7	4.8114e-7	5.0942e-7	4.8933e-7	4.7775e-7	4.7728e-7	4.7726e-7	5.0437e-7	4.8001e-7	4.7727e-7	4.7737e-7	4.9241e-7	4.8717e-7	4.7761e-7	4.7728e-7	4.7847e-7	4.4051e-6
2300.0	4.7632e-7	4.9717e-7	4.7152e-7	4.6529e-7	4.6523e-7	4.6872e-7	4.9832e-7	4.7709e-7	4.6568e-7	4.6522e-7	4.6523e-7	4.9277e-7	4.6788e-7	4.6522e-7	4.653e-7	4.7922e-7	4.7496e-7	4.6555e-7	4.6522e-7	4.6625e-7	5.2176e-6
2400.0	4.6543e-7	4.8688e-7	4.6062e-7	4.5425e-7	4.5418e-7	4.5729e-7	4.8815e-7	4.6583e-7	4.5461e-7	4.5417e-7	4.542e-7	4.8211e-7	4.5675e-7	4.5418e-7	4.5423e-7	4.6702e-7	4.6373e-7	4.5448e-7	4.5417e-7	4.5505e-7	5.1602e-6
2500.0	4.5529e-7	4.7743e-7	4.5051e-7	4.4402e-7	4.4394e-7	4.4673e-7	4.7884e-7	4.5537e-7	4.4435e-7	4.4394e-7	4.4402e-7	4.7223e-7	4.4645e-7	4.4394e-7	4.4399e-7	4.5587e-7	4.5332e-7	4.4424e-7	4.4394e-7	4.4471e-7	3.9905e-6
2600.0	4.4585e-7	4.6871e-7	4.4111e-7	4.3451e-7	4.3442e-7	4.3694e-7	4.7024e-7	4.4564e-7	4.3483e-7	4.3442e-7	4.3457e-7	4.6307e-7	4.369e-7	4.3443e-7	4.3446e-7	4.4543e-7	4.4365e-7	4.3474e-7	4.3442e-7	4.3511e-7	2.9545e-6
2700.0	4.3703e-7	4.6057e-7	4.3234e-7	4.2563e-7	4.2554e-7	4.2788e-7	4.6224e-7	4.3656e-7	4.2597e-7	4.2554e-7	4.2577e-7	4.5448e-7	4.2804e-7	4.2554e-7	4.2557e-7	4.359e-7	4.3466e-7	4.2587e-7	4.2553e-7	4.2615e-7	2.8242e-6
2800.0	4.2877e-7	4.5297e-7	4.2413e-7	4.1732e-7	4.1722e-7	4.1936e-7	4.5477e-7	4.2807e-7	4.177e-7	4.1723e-7	4.1755e-7	4.4643e-7	4.1978e-7	4.1723e-7	4.1725e-7	4.2713e-7	4.2628e-7	4.1756e-7	4.1722e-7	4.1777e-7	3.4281e-6
2900.0	4.2104e-7	4.4585e-7	4.1641e-7	4.0952e-7	4.0941e-7	4.1135e-7	4.4778e-7	4.2011e-7	4.0991e-7	4.0942e-7	4.098e-7	4.3885e-7	4.1202e-7	4.0943e-7	4.0943e-7	4.1855e-7	4.1844e-7	4.0973e-7	4.0941e-7	4.0989e-7	4.1294e-6
3000.0	4.1377e-7	4.3913e-7	4.0914e-7	4.0216e-7	4.0204e-7	4.038e-7	4.4122e-7	4.1265e-7	4.0253e-7	4.0205e-7	4.0247e-7	4.3169e-7	4.0471e-7	4.0205e-7	4.0206e-7	4.1065e-7	4.111e-7	4.0236e-7	4.0204e-7	4.0247e-7	3.9232e-6
3100.0	4.0693e-7	4.328e-7	4.0226e-7	3.9519e-7	3.9508e-7	3.9669e-7	4.3503e-7	4.0564e-7	3.9555e-7	3.9509e-7	3.9554e-7	4.2491e-7	3.9781e-7	3.951e-7	3.9509e-7	4.033e-7	4.0422e-7	3.9541e-7	3.9508e-7	3.9546e-7	3.1193e-6
3200.0	4.0047e-7	4.2681e-7	3.9574e-7	3.8862e-7	3.8849e-7	3.8996e-7	4.292e-7	3.9905e-7	3.8895e-7	3.8851e-7	3.8899e-7	4.1847e-7	3.9127e-7	3.8852e-7	3.8851e-7	3.9623e-7	3.9775e-7	3.8884e-7	3.8849e-7	3.8884e-7	2.0709e-6
3300.0	3.9437e-7	4.2115e-7	3.8955e-7	3.8238e-7	3.8225e-7	3.8358e-7	4.2369e-7	3.9284e-7	3.8272e-7	3.8226e-7	3.8277e-7	4.1235e-7	3.8507e-7	3.8227e-7	3.8226e-7	3.8952e-7	3.9166e-7	3.826e-7	3.8225e-7	3.8255e-7	1.3615e-6
3400.0	3.8859e-7	4.1578e-7	3.8365e-7	3.7644e-7	3.7631e-7	3.7752e-7	4.1849e-7	3.8696e-7	3.7681e-7	3.7632e-7	3.7686e-7	4.0653e-7	3.7918e-7	3.7633e-7	3.7632e-7	3.8312e-7	3.8589e-7	3.7667e-7	3.7631e-7	3.7658e-7	1.1727e-6
3500.0	3.831e-7	4.1069e-7	3.7802e-7	3.7079e-7	3.7065e-7	3.7176e-7	4.1357e-7	3.8139e-7	3.7117e-7	3.7066e-7	3.7123e-7	4.0098e-7	3.7356e-7	3.7068e-7	3.7066e-7	3.7702e-7	3.8043e-7	3.7103e-7	3.7065e-7	3.7091e-7	1.4336e-6
3600.0	3.7787e-7	4.0585e-7	3.7264e-7	3.654e-7	3.6526e-7	3.6628e-7	4.0891e-7	3.7612e-7	3.6577e-7	3.6527e-7	3.6587e-7	3.9568e-7	3.682e-7	3.6529e-7	3.6527e-7	3.7119e-7	3.7523e-7	3.6565e-7	3.6526e-7	3.6549e-7	1.6063e-6
3700.0	3.7289e-7	4.0126e-7	3.675e-7	3.6026e-7	3.6011e-7	3.6105e-7	4.0449e-7	3.711e-7	3.6062e-7	3.6013e-7	3.6074e-7	3.9062e-7	3.6308e-7	3.6014e-7	3.6012e-7	3.6561e-7	3.7029e-7	3.6052e-7	3.6012e-7	3.6033e-7	1.4465e-6
3800.0	3.6814e-7	3.9689e-7	3.626e-7	3.5535e-7	3.5519e-7	3.5606e-7	4.003e-7	3.6633e-7	3.5571e-7	3.5521e-7	3.5584e-7	3.8579e-7	3.5819e-7	3.5523e-7	3.552e-7	3.6025e-7	3.6558e-7	3.5561e-7	3.5519e-7	3.554e-7	1.0868e-6
3900.0	3.6361e-7	3.9272e-7	3.5791e-7	3.5064e-7	3.5048e-7	3.5129e-7	3.9633e-7	3.6179e-7	3.5102e-7	3.505e-7	3.5115e-7	3.8117e-7	3.5352e-7	3.5052e-7	3.5049e-7	3.5512e-7	3.611e-7	3.509e-7	3.5048e-7	3.5068e-7	7.4678e-7
4000.0	3.5928e-7	3.8874e-7	3.534e-7	3.4612e-7	3.4597e-7	3.4673e-7	3.9255e-7	3.5745e-7	3.4653e-7	3.4599e-7	3.4666e-7	3.7675e-7	3.4905e-7	3.4601e-7	3.4598e-7	3.5021e-7	3.5682e-7	3.4639e-7	3.4598e-7	3.4615e-7	6.0623e-7
4100.0	3.5515e-7	3.8495e-7	3.4907e-7	3.418e-7	3.4166e-7	3.4236e-7	3.8895e-7	3.5331e-7	3.4221e-7	3.4167e-7	3.4235e-7	3.725e-7	3.4475e-7	3.417e-7	3.4166e-7	3.4551e-7	3.5273e-7	3.4207e-7	3.4166e-7	3.4182e-7	6.3822e-7
4200.0	3.5119e-7	3.8132e-7	3.4491e-7	3.3767e-7	3.3752e-7	3.3818e-7	3.8553e-7	3.4935e-7	3.3807e-7	3.3753e-7	3.3821e-7	3.6843e-7	3.4062e-7	3.3756e-7	3.3752e-7	3.4101e-7	3.4881e-7	3.3793e-7	3.3752e-7	3.3767e-7	6.6594e-7
4300.0	3.474e-7	3.7784e-7	3.4091e-7	3.3371e-7	3.3354e-7	3.3416e-7	3.8226e-7	3.4557e-7	3.341e-7	3.3356e-7	3.3423e-7	3.6451e-7	3.3666e-7	3.3358e-7	3.3355e-7	3.3671e-7	3.4504e-7	3.3395e-7	3.3354e-7	3.3369e-7	6.1157e-7
4400.0	3.4376e-7	3.7452e-7	3.3708e-7	3.299e-7	3.2972e-7	3.3032e-7	3.7915e-7	3.4196e-7	3.3029e-7	3.2974e-7	3.3041e-7	3.6075e-7	3.3287e-7	3.2977e-7	3.2973e-7	3.326e-7	3.4142e-7	3.3014e-7	3.2973e-7	3.2987e-7	5.0682e-7
4500.0	3.4027e-7	3.7133e-7	3.334e-7	3.2623e-7	3.2606e-7	3.2664e-7	3.7618e-7	3.385e-7	3.2664e-7	3.2607e-7	3.2675e-7	3.5712e-7	3.2923e-7	3.2611e-7	3.2606e-7	3.2868e-7	3.3793e-7	3.2649e-7	3.2606e-7	3.262e-7	4.4108e-7
4600.0	3.369e-7	3.6826e-7	3.2986e-7	3.2272e-7	3.2254e-7	3.2309e-7	3.7334e-7	3.3517e-7	3.2312e-7	3.2255e-7	3.2322e-7	3.5363e-7	3.2575e-7	3.2259e-7	3.2254e-7	3.2492e-7	3.3456e-7	3.2296e-7	3.2254e-7	3.2267e-7	4.5703e-7
4700.0	3.3366e-7	3.6532e-7	3.2646e-7	3.1934e-7	3.1915e-7	3.1968e-7	3.7062e-7	3.3196e-7	3.1974e-7	3.1917e-7	3.1983e-7	3.5027e-7	3.2241e-7	3.192e-7	3.1916e-7	3.2133e-7	3.3132e-7	3.1957e-7	3.1916e-7	3.1928e-7	5.0565e-7
4800.0	3.3052e-7	3.6249e-7	3.232e-7	3.1609e-7	3.159e-7	3.1641e-7	3.6803e-7	3.2888e-7	3.1648e-7	3.1592e-7	3.1657e-7	3.4702e-7	3.1922e-7	3.1595e-7	3.159e-7	3.1788e-7	3.2818e-7	3.1632e-7	3.159e-7	3.1602e-7	5.1825e-7
4900.0	3.2749e-7	3.5977e-7	3.2007e-7	3.1295e-7	3.1277e-7	3.1325e-7	3.6555e-7	3.2591e-7	3.1333e-7	3.1278e-7	3.1343e-7	3.4389e-7	3.1616e-7	3.1281e-7	3.1277e-7	3.1458e-7	3.2515e-7	3.1321e-7	3.1277e-7	3.1289e-7	4.7528e-7
5000.0	3.2455e-7	3.5715e-7	3.1709e-7	3.0992e-7	3.0974e-7	3.1022e-7	3.6317e-7	3.2304e-7	3.103e-7	3.0976e-7	3.1042e-7	3.4087e-7	3.1321e-7	3.0979e-7	3.0974e-7	3.1141e-7	3.2222e-7	3.1022e-7	3.0974e-7	3.0986e-7	4.1215e-7
5100.0	3.2171e-7	3.5462e-7	3.1425e-7	3.0699e-7	3.0681e-7	3.0729e-7	3.6088e-7	3.2028e-7	3.074e-7	3.0683e-7	3.0751e-7	3.3794e-7	3.1035e-7	3.0687e-7	3.0682e-7	3.0838e-7	3.1939e-7	3.0731e-7	3.0682e-7	3.0693e-7	3.7632e-7
5200.0	3.1896e-7	3.5218e-7	3.1152e-7	3.0417e-7	3.0399e-7	3.0447e-7	3.587e-7	3.1762e-7	3.0459e-7	3.0401e-7	3.047e-7	3.3512e-7	3.0758e-7	3.0404e-7	3.0399e-7	3.0547e-7	3.1665e-7	3.0447e-7	3.0399e-7	3.0411e-7	3.7972e-7
5300.0	3.1629e-7	3.4983e-7	3.0888e-7	3.0145e-7	3.0126e-7	3.0173e-7	3.5659e-7	3.1505e-7	3.0189e-7	3.0128e-7	3.0198e-7	3.3238e-7	3.0489e-7	3.0132e-7	3.0127e-7	3.0269e-7	3.14e-7	3.0174e-7	3.0127e-7	3.0138e-7	3.9797e-7
5400.0	3.1372e-7	3.4755e-7	3.0633e-7	2.9882e-7	2.9862e-7	2.9909e-7	3.5457e-7	3.1255e-7	2.9925e-7	2.9864e-7	2.9936e-7	3.2973e-7	3.0227e-7	2.9869e-7	2.9863e-7	3.0001e-7	3.1142e-7	2.9909e-7	2.9863e-7	2.9874e-7	3.996e-7
5500.0	3.1122e-7	3.4535e-7	3.0388e-7	2.9627e-7	2.9607e-7	2.9654e-7	3.5263e-7	3.1014e-7	2.9669e-7	2.9609e-7	2.9682e-7	3.2717e-7	2.9971e-7	2.9613e-7	2.9607e-7	2.9744e-7	3.0892e-7	2.9654e-7	2.9608e-7	2.9619e-7	3.7707e-7
5600.0	3.088e-7	3.4321e-7	3.0151e-7	2.938e-7	2.936e-7	2.9406e-7	3.5076e-7	3.078e-7	2.9422e-7	2.9362e-7	2.9437e-7	3.2468e-7	2.9724e-7	2.9366e-7	2.936e-7	2.9495e-7	3.0648e-7	2.9407e-7	2.936e-7	2.9371e-7	3.4841e-7
5700.0	3.0645e-7	3.4115e-7	2.9921e-7	2.914e-7	2.912e-7	2.9167e-7	3.4897e-7	3.0553e-7	2.9183e-7	2.9122e-7	2.9199e-7	3.2226e-7	2.9483e-7	2.9126e-7	2.912e-7	2.9255e-7	3.0412e-7	2.9168e-7	2.9121e-7	2.9131e-7	3.3327e-7
5800.0	3.0415e-7	3.3915e-7	2.9699e-7	2.8909e-7	2.8887e-7	2.8934e-7	3.4723e-7	3.0331e-7	2.8953e-7	2.8889e-7	2.8968e-7	3.1992e-7	2.9249e-7	2.8893e-7	2.8888e-7	2.9022e-7	3.0182e-7	2.8936e-7	2.8888e-7	2.8899e-7	3.3524e-7
5900.0	3.0192e-7	3.3721e-7	2.9483e-7	2.8684e-7	2.8662e-7	2.8709e-7	3.4556e-7	3.0116e-7	2.8729e-7	2.8664e-7	2.8745e-7	3.1765e-7	2.9024e-7	2.8669e-7	2.8662e-7	2.8796e-7	2.9958e-7	2.8713e-7	2.8663e-7	2.8674e-7	3.4227e-7
6000.0	2.9974e-7	3.3532e-7	2.9274e-7	2.8466e-7	2.8444e-7	2.849e-7	3.4395e-7	2.9907e-7	2.8511e-7	2.8445e-7	2.8528e-7	3.1544e-7	2.8806e-7	2.8451e-7	2.8444e-7	2.8577e-7	2.9739e-7	2.8495e-7	2.8444e-7	2.8456e-7	3.4114e-7
6100.0	2.9762e-7	3.3349e-7	2.9071e-7	2.8253e-7	2.8232e-7	2.8278e-7	3.4239e-7	2.9703e-7	2.8299e-7	2.8234e-7	2.8317e-7	3.133e-7	2.8595e-7	2.8238e-7	2.8232e-7	2.8365e-7	2.9527e-7	2.8283e-7	2.8232e-7	2.8244e-7	3.2957e-7
6200.0	2.9556e-7	3.3171e-7	2.8874e-7	2.8047e-7	2.8026e-7	2.8072e-7	3.4089e-7	2.9503e-7	2.8093e-7	2.8027e-7	2.8113e-7	3.1121e-7	2.8391e-7	2.8032e-7	2.8026e-7	2.8159e-7	2.932e-7	2.8076e-7	2.8026e-7	2.8038e-7	3.1529e-7
6300.0	2.9354e-7	3.2997e-7	2.8682e-7	2.7847e-7	2.7826e-7	2.7871e-7	3.3944e-7	2.9309e-7	2.7894e-7	2.7827e-7	2.7915e-7	3.0919e-7	2.8192e-7	2.7832e-7	2.7826e-7	2.7958e-7	2.9119e-7	2.7876e-7	2.7826e-7	2.7838e-7	3.0672e-7
6400.0	2.9158e-7	3.2829e-7	2.8496e-7	2.7653e-7	2.7631e-7	2.7677e-7	3.3803e-7	2.9119e-7	2.7699e-7	2.7633e-7	2.7722e-7	3.0721e-7	2.7999e-7	2.7638e-7	2.7632e-7	2.7764e-7	2.8924e-7	2.7681e-7	2.7632e-7	2.7643e-7	3.0509e-7
6500.0	2.8968e-7	3.2664e-7	2.8315e-7	2.7464e-7	2.7442e-7	2.7487e-7	3.3667e-7	2.8933e-7	2.7508e-7	2.7444e-7	2.7535e-7	3.053e-7	2.7811e-7	2.7449e-7	2.7442e-7	2.7575e-7	2.8734e-7	2.7492e-7	2.7443e-7	2.7454e-7	3.05e-7
6600.0	2.8783e-7	3.2504e-7	2.8138e-7	2.728e-7	2.7258e-7	2.7303e-7	3.3535e-7	2.8751e-7	2.7322e-7	2.726e-7	2.7353e-7	3.0343e-7	2.7627e-7	2.7265e-7	2.7258e-7	2.7391e-7	2.855e-7	2.7309e-7	2.7259e-7	2.727e-7	3.0135e-7
6700.0	2.8604e-7	3.2347e-7	2.7966e-7	2.71e-7	2.7079e-7	2.7124e-7	3.3407e-7	2.8574e-7	2.7142e-7	2.7081e-7	2.7176e-7	3.0161e-7	2.7447e-7	2.7086e-7	2.7079e-7	2.7211e-7	2.8371e-7	2.713e-7	2.708e-7	2.7091e-7	2.947e-7
6800.0	2.843e-7	3.2195e-7	2.7798e-7	2.6926e-7	2.6905e-7	2.6949e-7	3.3283e-7	2.8401e-7	2.6969e-7	2.6906e-7	2.7003e-7	2.9985e-7	2.7271e-7	2.6911e-7	2.6905e-7	2.7037e-7	2.8198e-7	2.6956e-7	2.6905e-7	2.6916e-7	2.8911e-7
6900.0	2.826e-7	3.2045e-7	2.7634e-7	2.6756e-7	2.6735e-7	2.6779e-7	3.3163e-7	2.8232e-7	2.68e-7	2.6737e-7	2.6835e-7	2.9812e-7	2.7098e-7	2.6741e-7	2.6735e-7	2.6867e-7	2.8031e-7	2.6786e-7	2.6735e-7	2.6746e-7	2.8754e-7
7000.0	2.8096e-7	3.1899e-7	2.7474e-7	2.6591e-7	2.657e-7	2.6613e-7	3.3046e-7	2.8068e-7	2.6635e-7	2.6572e-7	2.6672e-7	2.9645e-7	2.6929e-7	2.6577e-7	2.657e-7	2.6702e-7	2.7868e-7	2.662e-7	2.6571e-7	2.6581e-7	2.8943e-7
7100.0	2.7936e-7	3.1757e-7	2.7318e-7	2.643e-7	2.6409e-7	2.6452e-7	3.2932e-7	2.7908e-7	2.6473e-7	2.6411e-7	2.6513e-7	2.9481e-7	2.6765e-7	2.6416e-7	2.641e-7	2.6541e-7	2.771e-7	2.6458e-7	2.641e-7	2.642e-7	2.9087e-7
7200.0	2.7781e-7	3.1617e-7	2.7165e-7	2.6274e-7	2.6253e-7	2.6295e-7	3.2821e-7	2.7752e-7	2.6317e-7	2.6255e-7	2.6359e-7	2.9322e-7	2.6604e-7	2.626e-7	2.6253e-7	2.6385e-7	2.7556e-7	2.6302e-7	2.6254e-7	2.6264e-7	2.8921e-7
7300.0	2.763e-7	3.148e-7	2.7016e-7	2.6122e-7	2.6101e-7	2.6142e-7	3.2714e-7	2.7601e-7	2.6165e-7	2.6103e-7	2.6208e-7	2.9167e-7	2.6447e-7	2.6108e-7	2.6101e-7	2.6233e-7	2.7407e-7	2.6149e-7	2.6102e-7	2.6112e-7	2.8511e-7
7400.0	2.7486e-7	3.1346e-7	2.687e-7	2.5974e-7	2.5953e-7	2.5994e-7	3.2609e-7	2.7453e-7	2.6018e-7	2.5955e-7	2.6062e-7	2.9017e-7	2.6295e-7	2.596e-7	2.5953e-7	2.6084e-7	2.7264e-7	2.6001e-7	2.5954e-7	2.5964e-7	2.8122e-7
7500.0	2.7347e-7	3.1215e-7	2.6728e-7	2.583e-7	2.581e-7	2.585e-7	3.2507e-7	2.7309e-7	2.5872e-7	2.5811e-7	2.5919e-7	2.887e-7	2.6147e-7	2.5816e-7	2.581e-7	2.5939e-7	2.7126e-7	2.5856e-7	2.581e-7	2.5821e-7	2.7936e-7
7600.0	2.7213e-7	3.1086e-7	2.6588e-7	2.569e-7	2.567e-7	2.571e-7	3.2408e-7	2.7168e-7	2.5729e-7	2.5671e-7	2.578e-7	2.8727e-7	2.6004e-7	2.5676e-7	2.567e-7	2.5798e-7	2.6992e-7	2.5715e-7	2.567e-7	2.568e-7	2.7905e-7
7700.0	2.7084e-7	3.0959e-7	2.6452e-7	2.5553e-7	2.5533e-7	2.5573e-7	3.2311e-7	2.703e-7	2.5591e-7	2.5535e-7	2.5643e-7	2.8588e-7	2.5864e-7	2.5539e-7	2.5533e-7	2.5661e-7	2.6862e-7	2.5576e-7	2.5533e-7	2.5544e-7	2.7836e-7
7800.0	2.6957e-7	3.0835e-7	2.6319e-7	2.5419e-7	2.5399e-7	2.5439e-7	3.2216e-7	2.6896e-7	2.5457e-7	2.5401e-7	2.551e-7	2.8453e-7	2.5728e-7	2.5405e-7	2.5399e-7	2.5526e-7	2.6736e-7	2.5442e-7	2.5399e-7	2.541e-7	2.7603e-7
7900.0	2.6834e-7	3.0713e-7	2.6189e-7	2.5288e-7	2.5268e-7	2.5308e-7	3.2123e-7	2.6765e-7	2.5326e-7	2.527e-7	2.538e-7	2.8321e-7	2.5597e-7	2.5274e-7	2.5268e-7	2.5395e-7	2.6614e-7	2.5311e-7	2.5268e-7	2.5279e-7	2.7254e-7
8000.0	2.6714e-7	3.0594e-7	2.6061e-7	2.5159e-7	2.514e-7	2.518e-7	3.2032e-7	2.6638e-7	2.5196e-7	2.5141e-7	2.5252e-7	2.8193e-7	2.5469e-7	2.5146e-7	2.514e-7	2.5266e-7	2.6495e-7	2.5182e-7	2.514e-7	2.5151e-7	2.6939e-7
8100.0	2.6598e-7	3.0476e-7	2.5936e-7	2.5034e-7	2.5014e-7	2.5054e-7	3.1944e-7	2.6515e-7	2.5069e-7	2.5016e-7	2.5127e-7	2.8068e-7	2.5343e-7	2.502e-7	2.5015e-7	2.5141e-7	2.6381e-7	2.5058e-7	2.5015e-7	2.5025e-7	2.6762e-7
8200.0	2.6486e-7	3.036e-7	2.5815e-7	2.4911e-7	2.4891e-7	2.4931e-7	3.1857e-7	2.6394e-7	2.4945e-7	2.4893e-7	2.5005e-7	2.7947e-7	2.5221e-7	2.4898e-7	2.4892e-7	2.5017e-7	2.627e-7	2.4936e-7	2.4892e-7	2.4902e-7	2.6712e-7
8300.0	2.6378e-7	3.0246e-7	2.5697e-7	2.479e-7	2.4771e-7	2.4811e-7	3.1772e-7	2.6277e-7	2.4826e-7	2.4773e-7	2.4885e-7	2.7828e-7	2.5099e-7	2.4777e-7	2.4771e-7	2.4896e-7	2.6162e-7	2.4817e-7	2.4772e-7	2.4782e-7	2.6693e-7
8400.0	2.6273e-7	3.0134e-7	2.5581e-7	2.4672e-7	2.4653e-7	2.4693e-7	3.1689e-7	2.6165e-7	2.471e-7	2.4655e-7	2.4767e-7	2.7712e-7	2.498e-7	2.4659e-7	2.4654e-7	2.4778e-7	2.6056e-7	2.47e-7	2.4654e-7	2.4664e-7	2.662e-7
8500.0	2.6169e-7	3.0023e-7	2.5468e-7	2.4556e-7	2.4538e-7	2.4577e-7	3.1607e-7	2.6057e-7	2.4596e-7	2.4539e-7	2.4652e-7	2.76e-7	2.4862e-7	2.4544e-7	2.4538e-7	2.4662e-7	2.5953e-7	2.4585e-7	2.4538e-7	2.4549e-7	2.6488e-7
8600.0	2.6069e-7	2.9914e-7	2.5358e-7	2.4444e-7	2.4425e-7	2.4464e-7	3.1527e-7	2.5952e-7	2.4484e-7	2.4427e-7	2.4539e-7	2.749e-7	2.4745e-7	2.4431e-7	2.4425e-7	2.4549e-7	2.5852e-7	2.4471e-7	2.4426e-7	2.4436e-7	2.6341e-7
8700.0	2.597e-7	2.9807e-7	2.5248e-7	2.4334e-7	2.4315e-7	2.4354e-7	3.1448e-7	2.5851e-7	2.4373e-7	2.4317e-7	2.443e-7	2.7383e-7	2.4632e-7	2.4321e-7	2.4315e-7	2.4439e-7	2.5753e-7	2.436e-7	2.4315e-7	2.4326e-7	2.6215e-7
8800.0	2.5875e-7	2.9701e-7	2.5141e-7	2.4226e-7	2.4207e-7	2.4246e-7	3.1371e-7	2.5753e-7	2.4265e-7	2.4209e-7	2.4323e-7	2.7278e-7	2.4522e-7	2.4213e-7	2.4207e-7	2.4331e-7	2.5657e-7	2.425e-7	2.4208e-7	2.4218e-7	2.6108e-7
8900.0	2.5781e-7	2.9597e-7	2.5035e-7	2.4121e-7	2.4102e-7	2.414e-7	3.1295e-7	2.5657e-7	2.416e-7	2.4103e-7	2.4218e-7	2.7176e-7	2.4415e-7	2.4107e-7	2.4102e-7	2.4225e-7	2.5563e-7	2.4143e-7	2.4102e-7	2.4112e-7	2.5998e-7
9000.0	2.5689e-7	2.9494e-7	2.4932e-7	2.4017e-7	2.3999e-7	2.4037e-7	3.122e-7	2.5565e-7	2.4056e-7	2.4e-7	2.4115e-7	2.7076e-7	2.4311e-7	2.4004e-7	2.3999e-7	2.4122e-7	2.5471e-7	2.404e-7	2.3999e-7	2.4009e-7	2.5854e-7
9100.0	2.5599e-7	2.9392e-7	2.4832e-7	2.3915e-7	2.3897e-7	2.3936e-7	3.1147e-7	2.5475e-7	2.3954e-7	2.3899e-7	2.4014e-7	2.6979e-7	2.421e-7	2.3903e-7	2.3898e-7	2.402e-7	2.538e-7	2.3939e-7	2.3898e-7	2.3908e-7	2.569e-7
9200.0	2.551e-7	2.9292e-7	2.4734e-7	2.3816e-7	2.3798e-7	2.3836e-7	3.1074e-7	2.5387e-7	2.3852e-7	2.38e-7	2.3914e-7	2.6883e-7	2.411e-7	2.3804e-7	2.3798e-7	2.392e-7	2.5291e-7	2.384e-7	2.3799e-7	2.3809e-7	2.5536e-7
9300.0	2.5423e-7	2.9194e-7	2.4638e-7	2.3719e-7	2.3701e-7	2.3739e-7	3.1003e-7	2.5302e-7	2.3754e-7	2.3703e-7	2.3817e-7	2.679e-7	2.4011e-7	2.3706e-7	2.3701e-7	2.3823e-7	2.5203e-7	2.3742e-7	2.3701e-7	2.3711e-7	2.5412e-7
9400.0	2.5337e-7	2.9096e-7	2.4543e-7	2.3624e-7	2.3606e-7	2.3643e-7	3.0933e-7	2.5218e-7	2.3659e-7	2.3607e-7	2.3722e-7	2.6699e-7	2.3915e-7	2.3611e-7	2.3606e-7	2.3727e-7	2.5117e-7	2.3647e-7	2.3606e-7	2.3616e-7	2.5315e-7
9500.0	2.5252e-7	2.9e-7	2.445e-7	2.3531e-7	2.3513e-7	2.3549e-7	3.0863e-7	2.5136e-7	2.3566e-7	2.3514e-7	2.3628e-7	2.661e-7	2.3822e-7	2.3518e-7	2.3513e-7	2.3633e-7	2.5032e-7	2.3554e-7	2.3513e-7	2.3522e-7	2.523e-7
9600.0	2.5168e-7	2.8905e-7	2.4359e-7	2.344e-7	2.3422e-7	2.3458e-7	3.0795e-7	2.5055e-7	2.3476e-7	2.3423e-7	2.3537e-7	2.6524e-7	2.3732e-7	2.3428e-7	2.3422e-7	2.3542e-7	2.4948e-7	2.3464e-7	2.3422e-7	2.3432e-7	2.5141e-7
9700.0	2.5086e-7	2.8811e-7	2.4269e-7	2.3351e-7	2.3333e-7	2.3368e-7	3.0728e-7	2.4976e-7	2.3387e-7	2.3335e-7	2.3447e-7	2.6439e-7	2.3645e-7	2.3339e-7	2.3333e-7	2.3452e-7	2.4865e-7	2.3375e-7	2.3333e-7	2.3343e-7	2.5047e-7
9800.0	2.5006e-7	2.8718e-7	2.4182e-7	2.3264e-7	2.3246e-7	2.3281e-7	3.0661e-7	2.4899e-7	2.3299e-7	2.3247e-7	2.336e-7	2.6357e-7	2.3559e-7	2.3251e-7	2.3246e-7	2.3364e-7	2.4784e-7	2.3287e-7	2.3246e-7	2.3255e-7	2.4956e-7
9900.0	2.4927e-7	2.8626e-7	2.4096e-7	2.3178e-7	2.316e-7	2.3195e-7	3.0596e-7	2.4823e-7	2.3214e-7	2.3161e-7	2.3274e-7	2.6276e-7	2.3474e-7	2.3166e-7	2.316e-7	2.3279e-7	2.4705e-7	2.3201e-7	2.316e-7	2.3169e-7	2.4872e-7
10000.0	2.485e-7	2.8536e-7	2.4012e-7	2.3094e-7	2.3076e-7	2.311e-7	3.0531e-7	2.4749e-7	2.313e-7	2.3077e-7	2.319e-7	2.6198e-7	2.3389e-7	2.3082e-7	2.3076e-7	2.3194e-7	2.4626e-7	2.3116e-7	2.3076e-7	2.3085e-7	2.4792e-7
11000.0	2.4125e-7	2.7683e-7	2.3261e-7	2.2341e-7	2.2325e-7	2.2355e-7	2.9919e-7	2.4071e-7	2.2379e-7	2.2326e-7	2.2439e-7	2.5511e-7	2.262e-7	2.233e-7	2.2325e-7	2.2438e-7	2.3901e-7	2.2367e-7	2.2325e-7	2.2333e-7	2.392e-7
12000.0	2.3489e-7	2.6919e-7	2.2602e-7	2.1713e-7	2.1697e-7	2.1726e-7	2.9362e-7	2.348e-7	2.1744e-7	2.1698e-7	2.1805e-7	2.4979e-7	2.1981e-7	2.1702e-7	2.1697e-7	2.1804e-7	2.3283e-7	2.1732e-7	2.1697e-7	2.1705e-7	2.3242e-7
13000.0	2.2971e-7	2.6238e-7	2.2071e-7	2.1183e-7	2.117e-7	2.1196e-7	2.8842e-7	2.2972e-7	2.1213e-7	2.1172e-7	2.1265e-7	2.4549e-7	2.1425e-7	2.1174e-7	2.1171e-7	2.1265e-7	2.2784e-7	2.1204e-7	2.1171e-7	2.1178e-7	2.265e-7
14000.0	2.2574e-7	2.5642e-7	2.164e-7	2.0741e-7	2.0727e-7	2.0751e-7	2.8349e-7	2.2564e-7	2.0767e-7	2.0728e-7	2.0814e-7	2.4196e-7	2.0992e-7	2.0731e-7	2.0727e-7	2.0816e-7	2.2394e-7	2.0757e-7	2.0727e-7	2.0733e-7	2.2129e-7
15000.0	2.2274e-7	2.5132e-7	2.1222e-7	2.0356e-7	2.0344e-7	2.0366e-7	2.7878e-7	2.2244e-7	2.0382e-7	2.0345e-7	2.0427e-7	2.3898e-7	2.0595e-7	2.0348e-7	2.0344e-7	2.0427e-7	2.2081e-7	2.0372e-7	2.0344e-7	2.035e-7	2.1669e-7


==> img/nlpdhgm_block/Capsule_NLPDPS_wktest_tau1_filt.txt <==
iter	type1	type2mult0.0001	type2mult0.01	type2mult1	type2mult100	type2mult10000	type3mult0.0001	type3mult0.01	type3mult1	type3mult100	type3mult10000	type4mult0.0001	type4mult0.01	type4mult1	type4mult100	type4mult10000	type5mult0.0001	type5mult0.01	type5mult1	type5mult100	type5mult10000
1.0	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236
2.0	0.00013434	0.00013597	0.00013597	0.00013597	0.00013599	0.00013859	0.00013597	0.00013597	0.00013598	0.00013644	0.00014118	0.00013597	0.00013597	0.00013597	0.00013607	0.00014063	0.00013597	0.00013597	0.00013598	0.00013717	0.00014211
3.0	0.00013269	0.00013755	0.00013755	0.00013755	0.00013745	0.00013671	0.00013755	0.00013755	0.00013755	0.00013751	0.00014054	0.00013755	0.00013755	0.00013755	0.00013719	0.0001392	0.00013755	0.00013755	0.00013751	0.00013614	0.00014185
4.0	0.00013142	0.00013897	0.00013897	0.00013897	0.00013885	0.00013581	0.00013897	0.00013897	0.00013897	0.00013885	0.00014019	0.00013897	0.00013897	0.00013897	0.00013853	0.00013799	0.00013897	0.00013897	0.00013893	0.00013636	0.00014158
5.0	0.00013026	0.00013965	0.00013965	0.00013965	0.00013955	0.00013541	0.00013965	0.00013965	0.00013965	0.00013955	0.00013996	0.00013965	0.00013965	0.00013964	0.00013927	0.00013698	0.00013965	0.00013965	0.00013961	0.00013683	0.00014131
6.0	0.00012916	0.00013976	0.00013976	0.00013975	0.00013968	0.00013526	0.00013976	0.00013976	0.00013976	0.0001397	0.00013975	0.00013976	0.00013976	0.00013975	0.00013946	0.00013612	0.00013976	0.00013976	0.00013973	0.00013718	0.00014104
7.0	0.00012811	0.00013951	0.00013951	0.0001395	0.00013945	0.0001352	0.00013951	0.00013951	0.0001395	0.00013948	0.00013949	0.00013951	0.00013951	0.0001395	0.00013928	0.00013539	0.00013951	0.0001395	0.00013948	0.00013733	0.00014076
8.0	0.00012708	0.00013904	0.00013904	0.00013903	0.00013899	0.00013513	0.00013904	0.00013904	0.00013904	0.00013903	0.00013916	0.00013904	0.00013904	0.00013903	0.00013886	0.00013477	0.00013904	0.00013904	0.00013902	0.00013726	0.00014047
9.0	0.0001261	0.00013843	0.00013843	0.00013843	0.00013839	0.00013503	0.00013843	0.00013843	0.00013843	0.00013843	0.00013874	0.00013843	0.00013843	0.00013843	0.00013828	0.00013423	0.00013843	0.00013843	0.00013842	0.000137	0.00014018
10.0	0.00012514	0.00013773	0.00013773	0.00013773	0.0001377	0.00013486	0.00013773	0.00013773	0.00013773	0.00013773	0.00013823	0.00013773	0.00013773	0.00013773	0.00013761	0.00013376	0.00013773	0.00013773	0.00013772	0.00013659	0.00013989
20.0	0.00011655	0.00012833	0.00012833	0.00012833	0.00012836	0.00012977	0.00012833	0.00012833	0.00012833	0.00012834	0.00013023	0.00012833	0.00012833	0.00012834	0.00012841	0.00013051	0.00012833	0.00012833	0.00012834	0.00012896	0.0001369
21.0	0.00011577	0.00012731	0.00012731	0.00012731	0.00012734	0.00012906	0.00012731	0.00012731	0.00012731	0.00012733	0.00012933	0.00012731	0.00012731	0.00012732	0.00012741	0.0001302	0.00012731	0.00012731	0.00012732	0.00012808	0.0001366
22.0	0.000115	0.00012629	0.00012629	0.0001263	0.00012633	0.00012834	0.00012629	0.00012629	0.00012629	0.00012631	0.00012842	0.00012629	0.00012629	0.0001263	0.00012641	0.00012987	0.00012629	0.0001263	0.00012631	0.0001272	0.00013631
23.0	0.00011425	0.00012529	0.00012529	0.00012529	0.00012533	0.00012761	0.00012529	0.00012529	0.00012529	0.00012531	0.00012753	0.00012529	0.00012529	0.0001253	0.00012542	0.00012953	0.00012529	0.00012529	0.00012531	0.00012633	0.00013602
24.0	0.00011351	0.0001243	0.0001243	0.0001243	0.00012434	0.00012687	0.0001243	0.0001243	0.0001243	0.00012432	0.00012664	0.0001243	0.0001243	0.0001243	0.00012445	0.00012918	0.0001243	0.0001243	0.00012432	0.00012545	0.00013573
25.0	0.00011277	0.00012332	0.00012332	0.00012332	0.00012337	0.00012612	0.00012332	0.00012332	0.00012332	0.00012334	0.00012576	0.00012332	0.00012332	0.00012333	0.00012348	0.00012881	0.00012332	0.00012332	0.00012334	0.00012458	0.00013544
26.0	0.00011205	0.00012236	0.00012236	0.00012236	0.00012241	0.00012538	0.00012236	0.00012236	0.00012236	0.00012239	0.00012489	0.00012236	0.00012236	0.00012237	0.00012253	0.00012843	0.00012236	0.00012236	0.00012238	0.00012371	0.00013516
27.0	0.00011134	0.00012141	0.00012141	0.00012142	0.00012147	0.00012463	0.00012141	0.00012141	0.00012142	0.00012144	0.00012403	0.00012141	0.00012141	0.00012142	0.0001216	0.00012804	0.00012141	0.00012142	0.00012144	0.00012286	0.00013488
28.0	0.00011064	0.00012049	0.00012049	0.00012049	0.00012054	0.00012388	0.00012049	0.00012049	0.00012049	0.00012052	0.00012319	0.00012049	0.00012049	0.0001205	0.00012068	0.00012763	0.00012049	0.00012049	0.00012051	0.00012201	0.0001346
29.0	0.00010995	0.00011958	0.00011958	0.00011959	0.00011964	0.00012314	0.00011958	0.00011958	0.00011958	0.00011961	0.00012235	0.00011958	0.00011958	0.00011959	0.00011978	0.00012721	0.00011958	0.00011958	0.00011961	0.00012117	0.00013433
30.0	0.00010927	0.00011869	0.00011869	0.0001187	0.00011875	0.0001224	0.00011869	0.00011869	0.0001187	0.00011873	0.00012153	0.00011869	0.00011869	0.0001187	0.0001189	0.00012678	0.00011869	0.0001187	0.00011872	0.00012034	0.00013406
31.0	0.0001086	0.00011782	0.00011782	0.00011783	0.00011789	0.00012166	0.00011782	0.00011782	0.00011783	0.00011786	0.00012073	0.00011782	0.00011782	0.00011783	0.00011804	0.00012634	0.00011782	0.00011783	0.00011785	0.00011953	0.0001338
32.0	0.00010794	0.00011697	0.00011697	0.00011698	0.00011704	0.00012093	0.00011697	0.00011697	0.00011698	0.00011701	0.00011993	0.00011697	0.00011697	0.00011698	0.00011719	0.00012588	0.00011697	0.00011698	0.000117	0.00011872	0.00013354
33.0	0.00010729	0.00011614	0.00011614	0.00011615	0.0001162	0.0001202	0.00011614	0.00011614	0.00011614	0.00011618	0.00011915	0.00011614	0.00011614	0.00011615	0.00011636	0.00012542	0.00011614	0.00011614	0.00011617	0.00011793	0.00013328
34.0	0.00010665	0.00011532	0.00011532	0.00011533	0.00011539	0.00011948	0.00011532	0.00011532	0.00011533	0.00011536	0.00011838	0.00011532	0.00011532	0.00011533	0.00011555	0.00012495	0.00011532	0.00011533	0.00011535	0.00011715	0.00013303
35.0	0.00010601	0.00011452	0.00011452	0.00011453	0.00011459	0.00011877	0.00011452	0.00011452	0.00011453	0.00011456	0.00011762	0.00011452	0.00011452	0.00011454	0.00011475	0.00012447	0.00011452	0.00011453	0.00011456	0.00011639	0.00013279
36.0	0.00010539	0.00011374	0.00011374	0.00011375	0.00011381	0.00011806	0.00011374	0.00011374	0.00011375	0.00011378	0.00011687	0.00011374	0.00011374	0.00011376	0.00011397	0.00012398	0.00011374	0.00011375	0.00011378	0.00011563	0.00013254
37.0	0.00010477	0.00011298	0.00011298	0.00011299	0.00011305	0.00011736	0.00011298	0.00011298	0.00011298	0.00011302	0.00011614	0.00011298	0.00011298	0.00011299	0.00011321	0.00012348	0.00011298	0.00011298	0.00011301	0.00011489	0.0001323
38.0	0.00010416	0.00011223	0.00011223	0.00011224	0.0001123	0.00011667	0.00011223	0.00011223	0.00011223	0.00011227	0.00011542	0.00011223	0.00011223	0.00011224	0.00011246	0.00012298	0.00011223	0.00011223	0.00011226	0.00011416	0.00013207
39.0	0.00010356	0.00011149	0.00011149	0.0001115	0.00011156	0.00011599	0.00011149	0.00011149	0.0001115	0.00011153	0.0001147	0.00011149	0.00011149	0.00011151	0.00011173	0.00012248	0.00011149	0.0001115	0.00011153	0.00011344	0.00013184
40.0	0.00010297	0.00011077	0.00011077	0.00011078	0.00011084	0.00011531	0.00011077	0.00011077	0.00011078	0.00011081	0.000114	0.00011077	0.00011077	0.00011078	0.00011101	0.00012197	0.00011077	0.00011078	0.00011081	0.00011274	0.00013162
41.0	0.00010238	0.00011006	0.00011006	0.00011007	0.00011014	0.00011464	0.00011006	0.00011006	0.00011007	0.00011011	0.00011331	0.00011006	0.00011006	0.00011008	0.0001103	0.00012145	0.00011006	0.00011007	0.0001101	0.00011204	0.0001314
42.0	0.0001018	0.00010937	0.00010937	0.00010938	0.00010944	0.00011399	0.00010937	0.00010937	0.00010938	0.00010941	0.00011263	0.00010937	0.00010937	0.00010938	0.00010961	0.00012094	0.00010937	0.00010938	0.0001094	0.00011136	0.00013118
43.0	0.00010123	0.00010869	0.00010869	0.0001087	0.00010876	0.00011334	0.00010869	0.00010869	0.0001087	0.00010873	0.00011196	0.00010869	0.00010869	0.0001087	0.00010893	0.00012042	0.00010869	0.0001087	0.00010872	0.00011069	0.00013097
44.0	0.00010067	0.00010802	0.00010802	0.00010803	0.00010809	0.00011269	0.00010802	0.00010802	0.00010803	0.00010806	0.00011129	0.00010802	0.00010802	0.00010803	0.00010826	0.0001199	0.00010802	0.00010803	0.00010805	0.00011003	0.00013076
45.0	0.00010011	0.00010736	0.00010736	0.00010737	0.00010744	0.00011206	0.00010736	0.00010736	0.00010737	0.00010741	0.00011064	0.00010736	0.00010736	0.00010738	0.00010761	0.00011938	0.00010736	0.00010737	0.0001074	0.00010938	0.00013056
46.0	9.9566e-5	0.00010672	0.00010672	0.00010673	0.00010679	0.00011144	0.00010672	0.00010672	0.00010672	0.00010676	0.00011	0.00010672	0.00010672	0.00010673	0.00010696	0.00011885	0.00010672	0.00010672	0.00010675	0.00010874	0.00013036
47.0	9.9025e-5	0.00010608	0.00010608	0.00010609	0.00010615	0.00011082	0.00010608	0.00010608	0.00010609	0.00010612	0.00010936	0.00010608	0.00010608	0.0001061	0.00010633	0.00011833	0.00010608	0.00010609	0.00010612	0.00010811	0.00013017
48.0	9.849e-5	0.00010545	0.00010546	0.00010547	0.00010553	0.00011021	0.00010545	0.00010545	0.00010546	0.0001055	0.00010873	0.00010545	0.00010546	0.00010547	0.0001057	0.0001178	0.00010545	0.00010546	0.00010549	0.00010749	0.00012997
49.0	9.7962e-5	0.00010484	0.00010484	0.00010485	0.00010492	0.00010961	0.00010484	0.00010484	0.00010485	0.00010489	0.00010812	0.00010484	0.00010484	0.00010486	0.00010509	0.00011728	0.00010484	0.00010485	0.00010488	0.00010688	0.00012979
50.0	9.7441e-5	0.00010423	0.00010424	0.00010425	0.00010431	0.00010901	0.00010423	0.00010423	0.00010424	0.00010428	0.0001075	0.00010423	0.00010424	0.00010425	0.00010448	0.00011676	0.00010423	0.00010425	0.00010427	0.00010628	0.0001296
51.0	9.6926e-5	0.00010364	0.00010364	0.00010365	0.00010371	0.00010843	0.00010364	0.00010364	0.00010365	0.00010368	0.0001069	0.00010364	0.00010364	0.00010366	0.00010389	0.00011624	0.00010364	0.00010365	0.00010368	0.00010568	0.00012942
52.0	9.6417e-5	0.00010305	0.00010305	0.00010307	0.00010313	0.00010785	0.00010305	0.00010305	0.00010306	0.0001031	0.0001063	0.00010305	0.00010305	0.00010307	0.0001033	0.00011572	0.00010305	0.00010306	0.00010309	0.0001051	0.00012924
53.0	9.5915e-5	0.00010247	0.00010247	0.00010249	0.00010255	0.00010728	0.00010247	0.00010247	0.00010248	0.00010252	0.00010572	0.00010247	0.00010248	0.00010249	0.00010272	0.0001152	0.00010247	0.00010248	0.00010251	0.00010452	0.00012907
54.0	9.5418e-5	0.0001019	0.0001019	0.00010192	0.00010198	0.00010671	0.0001019	0.0001019	0.00010191	0.00010195	0.00010513	0.0001019	0.00010191	0.00010192	0.00010215	0.00011468	0.0001019	0.00010191	0.00010194	0.00010395	0.00012889
55.0	9.4928e-5	0.00010134	0.00010134	0.00010136	0.00010142	0.00010616	0.00010134	0.00010134	0.00010135	0.00010139	0.00010456	0.00010134	0.00010134	0.00010136	0.00010159	0.00011416	0.00010134	0.00010135	0.00010138	0.00010339	0.00012872
56.0	9.4444e-5	0.00010079	0.00010079	0.0001008	0.00010086	0.00010561	0.00010079	0.00010079	0.0001008	0.00010083	0.00010399	0.00010079	0.00010079	0.0001008	0.00010103	0.00011365	0.00010079	0.0001008	0.00010082	0.00010283	0.00012855
57.0	9.3965e-5	0.00010024	0.00010024	0.00010025	0.00010032	0.00010506	0.00010024	0.00010024	0.00010025	0.00010029	0.00010343	0.00010024	0.00010024	0.00010026	0.00010049	0.00011314	0.00010024	0.00010025	0.00010028	0.00010228	0.00012839
58.0	9.3493e-5	9.97e-5	9.9701e-5	9.9715e-5	9.9776e-5	0.00010452	9.97e-5	9.97e-5	9.9712e-5	9.9747e-5	0.00010288	9.97e-5	9.9704e-5	9.9719e-5	9.9947e-5	0.00011263	9.97e-5	9.9713e-5	9.9739e-5	0.00010174	0.00012822
59.0	9.3026e-5	9.9168e-5	9.9169e-5	9.9183e-5	9.9244e-5	0.00010399	9.9168e-5	9.9168e-5	9.918e-5	9.9214e-5	0.00010233	9.9168e-5	9.9171e-5	9.9186e-5	9.9414e-5	0.00011213	9.9168e-5	9.9181e-5	9.9207e-5	0.00010121	0.00012806
60.0	9.2564e-5	9.8642e-5	9.8643e-5	9.8658e-5	9.8719e-5	0.00010347	9.8642e-5	9.8643e-5	9.8654e-5	9.8689e-5	0.00010179	9.8642e-5	9.8646e-5	9.8661e-5	9.8888e-5	0.00011162	9.8643e-5	9.8655e-5	9.8682e-5	0.00010068	0.00012789
61.0	9.2108e-5	9.8124e-5	9.8125e-5	9.814e-5	9.82e-5	0.00010295	9.8124e-5	9.8124e-5	9.8136e-5	9.817e-5	0.00010125	9.8124e-5	9.8128e-5	9.8143e-5	9.8369e-5	0.00011112	9.8124e-5	9.8137e-5	9.8163e-5	0.00010016	0.00012773
62.0	9.1657e-5	9.7612e-5	9.7613e-5	9.7628e-5	9.7688e-5	0.00010243	9.7612e-5	9.7612e-5	9.7624e-5	9.7658e-5	0.00010072	9.7612e-5	9.7616e-5	9.7631e-5	9.7856e-5	0.00011063	9.7612e-5	9.7625e-5	9.7651e-5	9.964e-5	0.00012757
63.0	9.1212e-5	9.7106e-5	9.7107e-5	9.7122e-5	9.7182e-5	0.00010192	9.7106e-5	9.7106e-5	9.7119e-5	9.7152e-5	0.00010019	9.7106e-5	9.711e-5	9.7125e-5	9.7349e-5	0.00011013	9.7106e-5	9.7119e-5	9.7145e-5	9.913e-5	0.00012741
64.0	9.0772e-5	9.6606e-5	9.6607e-5	9.6623e-5	9.6682e-5	0.00010142	9.6606e-5	9.6607e-5	9.6619e-5	9.6653e-5	9.9676e-5	9.6606e-5	9.6611e-5	9.6626e-5	9.6849e-5	0.00010964	9.6607e-5	9.662e-5	9.6646e-5	9.8626e-5	0.00012725
65.0	9.0336e-5	9.6113e-5	9.6114e-5	9.6129e-5	9.6189e-5	0.00010092	9.6113e-5	9.6113e-5	9.6126e-5	9.6159e-5	9.9162e-5	9.6113e-5	9.6117e-5	9.6132e-5	9.6355e-5	0.00010916	9.6113e-5	9.6127e-5	9.6152e-5	9.8127e-5	0.0001271
66.0	8.9906e-5	9.5625e-5	9.5626e-5	9.5642e-5	9.5701e-5	0.00010043	9.5625e-5	9.5626e-5	9.5638e-5	9.5672e-5	9.8654e-5	9.5625e-5	9.563e-5	9.5645e-5	9.5866e-5	0.00010867	9.5626e-5	9.5639e-5	9.5665e-5	9.7634e-5	0.00012694
67.0	8.9481e-5	9.5143e-5	9.5145e-5	9.516e-5	9.5219e-5	9.9941e-5	9.5143e-5	9.5144e-5	9.5157e-5	9.519e-5	9.8152e-5	9.5143e-5	9.5148e-5	9.5163e-5	9.5383e-5	0.00010819	9.5144e-5	9.5158e-5	9.5183e-5	9.7146e-5	0.00012678
68.0	8.9061e-5	9.4667e-5	9.4668e-5	9.4684e-5	9.4742e-5	9.9458e-5	9.4667e-5	9.4667e-5	9.4681e-5	9.4713e-5	9.7655e-5	9.4667e-5	9.4672e-5	9.4687e-5	9.4906e-5	0.00010771	9.4668e-5	9.4682e-5	9.4707e-5	9.6663e-5	0.00012662
69.0	8.8646e-5	9.4196e-5	9.4198e-5	9.4213e-5	9.4271e-5	9.898e-5	9.4196e-5	9.4197e-5	9.421e-5	9.4243e-5	9.7163e-5	9.4196e-5	9.4201e-5	9.4216e-5	9.4434e-5	0.00010724	9.4197e-5	9.4211e-5	9.4236e-5	9.6186e-5	0.00012646
70.0	8.8235e-5	9.3731e-5	9.3732e-5	9.3748e-5	9.3806e-5	9.8506e-5	9.3731e-5	9.3731e-5	9.3745e-5	9.3777e-5	9.6676e-5	9.3731e-5	9.3736e-5	9.3751e-5	9.3968e-5	0.00010677	9.3731e-5	9.3746e-5	9.3771e-5	9.5713e-5	0.00012629
71.0	8.7829e-5	9.3271e-5	9.3272e-5	9.3288e-5	9.3346e-5	9.8037e-5	9.3271e-5	9.3271e-5	9.3285e-5	9.3317e-5	9.6194e-5	9.3271e-5	9.3276e-5	9.3291e-5	9.3507e-5	0.0001063	9.3271e-5	9.3286e-5	9.331e-5	9.5245e-5	0.00012613
72.0	8.7428e-5	9.2816e-5	9.2817e-5	9.2833e-5	9.289e-5	9.7572e-5	9.2816e-5	9.2816e-5	9.283e-5	9.2862e-5	9.5717e-5	9.2816e-5	9.2821e-5	9.2836e-5	9.3051e-5	0.00010584	9.2816e-5	9.2831e-5	9.2855e-5	9.4783e-5	0.00012597
73.0	8.7031e-5	9.2366e-5	9.2368e-5	9.2384e-5	9.244e-5	9.7111e-5	9.2366e-5	9.2366e-5	9.238e-5	9.2412e-5	9.5244e-5	9.2366e-5	9.2372e-5	9.2387e-5	9.26e-5	0.00010538	9.2367e-5	9.2381e-5	9.2406e-5	9.4325e-5	0.0001258
74.0	8.6638e-5	9.1921e-5	9.1923e-5	9.1939e-5	9.1995e-5	9.6655e-5	9.1921e-5	9.1921e-5	9.1936e-5	9.1967e-5	9.4777e-5	9.1921e-5	9.1927e-5	9.1942e-5	9.2154e-5	0.00010492	9.1922e-5	9.1936e-5	9.1961e-5	9.3871e-5	0.00012564
75.0	8.625e-5	9.1481e-5	9.1483e-5	9.1499e-5	9.1555e-5	9.6203e-5	9.1481e-5	9.1481e-5	9.1496e-5	9.1527e-5	9.4314e-5	9.1481e-5	9.1487e-5	9.1502e-5	9.1712e-5	0.00010447	9.1481e-5	9.1496e-5	9.152e-5	9.3422e-5	0.00012547
76.0	8.5866e-5	9.1046e-5	9.1047e-5	9.1064e-5	9.1119e-5	9.5755e-5	9.1046e-5	9.1046e-5	9.106e-5	9.1091e-5	9.3856e-5	9.1046e-5	9.1052e-5	9.1066e-5	9.1276e-5	0.00010402	9.1046e-5	9.1061e-5	9.1085e-5	9.2978e-5	0.0001253
77.0	8.5489e-5	9.0615e-5	9.0617e-5	9.0633e-5	9.0688e-5	9.5311e-5	9.0615e-5	9.0615e-5	9.063e-5	9.066e-5	9.3402e-5	9.0615e-5	9.0621e-5	9.0636e-5	9.0844e-5	0.00010358	9.0615e-5	9.0631e-5	9.0654e-5	9.2538e-5	0.00012512
78.0	8.5118e-5	9.0189e-5	9.0191e-5	9.0207e-5	9.0262e-5	9.4871e-5	9.0189e-5	9.0189e-5	9.0204e-5	9.0234e-5	9.2953e-5	9.0189e-5	9.0195e-5	9.021e-5	9.0416e-5	0.00010314	9.0189e-5	9.0205e-5	9.0228e-5	9.2102e-5	0.00012495
79.0	8.4751e-5	8.9767e-5	8.9769e-5	8.9786e-5	8.984e-5	9.4434e-5	8.9767e-5	8.9768e-5	8.9782e-5	8.9812e-5	9.2508e-5	8.9767e-5	8.9774e-5	8.9788e-5	8.9994e-5	0.0001027	8.9768e-5	8.9783e-5	8.9807e-5	9.1671e-5	0.00012477
80.0	8.4388e-5	8.935e-5	8.9352e-5	8.9369e-5	8.9423e-5	9.4002e-5	8.935e-5	8.9351e-5	8.9365e-5	8.9395e-5	9.2068e-5	8.935e-5	8.9357e-5	8.9371e-5	8.9575e-5	0.00010226	8.9351e-5	8.9366e-5	8.9389e-5	9.1244e-5	0.00012459
81.0	8.4029e-5	8.8937e-5	8.8939e-5	8.8956e-5	8.901e-5	9.3573e-5	8.8937e-5	8.8938e-5	8.8953e-5	8.8982e-5	9.1632e-5	8.8937e-5	8.8944e-5	8.8959e-5	8.9161e-5	0.00010183	8.8938e-5	8.8954e-5	8.8977e-5	9.0821e-5	0.00012441
82.0	8.3674e-5	8.8529e-5	8.8531e-5	8.8547e-5	8.8601e-5	9.3148e-5	8.8529e-5	8.8529e-5	8.8544e-5	8.8574e-5	9.12e-5	8.8529e-5	8.8535e-5	8.855e-5	8.8751e-5	0.0001014	8.8529e-5	8.8545e-5	8.8568e-5	9.0402e-5	0.00012422
83.0	8.3323e-5	8.8124e-5	8.8126e-5	8.8143e-5	8.8196e-5	9.2727e-5	8.8124e-5	8.8125e-5	8.814e-5	8.8169e-5	9.0772e-5	8.8124e-5	8.8131e-5	8.8146e-5	8.8345e-5	0.00010098	8.8125e-5	8.8141e-5	8.8164e-5	8.9987e-5	0.00012404
84.0	8.2975e-5	8.7724e-5	8.7726e-5	8.7743e-5	8.7796e-5	9.2309e-5	8.7724e-5	8.7725e-5	8.774e-5	8.7769e-5	9.0349e-5	8.7724e-5	8.7731e-5	8.7746e-5	8.7944e-5	0.00010056	8.7725e-5	8.7741e-5	8.7763e-5	8.9576e-5	0.00012384
85.0	8.2631e-5	8.7327e-5	8.7329e-5	8.7346e-5	8.7398e-5	9.1894e-5	8.7327e-5	8.7327e-5	8.7343e-5	8.7372e-5	8.9929e-5	8.7327e-5	8.7334e-5	8.7349e-5	8.7546e-5	0.00010014	8.7328e-5	8.7344e-5	8.7366e-5	8.9169e-5	0.00012365
86.0	8.2291e-5	8.6933e-5	8.6935e-5	8.6952e-5	8.7004e-5	9.1483e-5	8.6933e-5	8.6933e-5	8.6949e-5	8.6977e-5	8.9514e-5	8.6933e-5	8.694e-5	8.6955e-5	8.715e-5	9.9729e-5	8.6934e-5	8.695e-5	8.6972e-5	8.8765e-5	0.00012345
87.0	8.1955e-5	8.6544e-5	8.6547e-5	8.6563e-5	8.6615e-5	9.1076e-5	8.6544e-5	8.6545e-5	8.6561e-5	8.6588e-5	8.9103e-5	8.6544e-5	8.6552e-5	8.6566e-5	8.6759e-5	9.9318e-5	8.6545e-5	8.6561e-5	8.6583e-5	8.8366e-5	0.00012325
88.0	8.1622e-5	8.6161e-5	8.6163e-5	8.618e-5	8.6231e-5	9.0672e-5	8.6161e-5	8.6161e-5	8.6177e-5	8.6205e-5	8.8695e-5	8.6161e-5	8.6168e-5	8.6183e-5	8.6374e-5	9.8911e-5	8.6162e-5	8.6178e-5	8.62e-5	8.7969e-5	0.00012305
89.0	8.1293e-5	8.5782e-5	8.5784e-5	8.5801e-5	8.5851e-5	9.0271e-5	8.5782e-5	8.5783e-5	8.5798e-5	8.5826e-5	8.8292e-5	8.5782e-5	8.579e-5	8.5804e-5	8.5993e-5	9.8507e-5	8.5783e-5	8.5799e-5	8.5821e-5	8.7573e-5	0.00012284
90.0	8.0967e-5	8.5408e-5	8.541e-5	8.5427e-5	8.5477e-5	8.9874e-5	8.5408e-5	8.5408e-5	8.5424e-5	8.5451e-5	8.7892e-5	8.5408e-5	8.5415e-5	8.5429e-5	8.5617e-5	9.8107e-5	8.5408e-5	8.5425e-5	8.5446e-5	8.7182e-5	0.00012263
91.0	8.0644e-5	8.5037e-5	8.504e-5	8.5057e-5	8.5106e-5	8.948e-5	8.5037e-5	8.5038e-5	8.5054e-5	8.5081e-5	8.7493e-5	8.5038e-5	8.5045e-5	8.5059e-5	8.5245e-5	9.771e-5	8.5038e-5	8.5055e-5	8.5076e-5	8.6796e-5	0.00012241
92.0	8.0325e-5	8.4671e-5	8.4674e-5	8.4691e-5	8.474e-5	8.9089e-5	8.4671e-5	8.4672e-5	8.4688e-5	8.4714e-5	8.7099e-5	8.4671e-5	8.4679e-5	8.4693e-5	8.4877e-5	9.7316e-5	8.4672e-5	8.4689e-5	8.471e-5	8.6415e-5	0.0001222
93.0	8.0009e-5	8.4309e-5	8.4312e-5	8.4329e-5	8.4377e-5	8.8695e-5	8.4309e-5	8.431e-5	8.4326e-5	8.4352e-5	8.671e-5	8.4309e-5	8.4317e-5	8.4331e-5	8.4514e-5	9.6925e-5	8.431e-5	8.4327e-5	8.4347e-5	8.6039e-5	0.00012197
94.0	7.9696e-5	8.3951e-5	8.3953e-5	8.397e-5	8.4018e-5	8.8305e-5	8.3951e-5	8.3951e-5	8.3968e-5	8.3993e-5	8.6326e-5	8.3951e-5	8.3959e-5	8.3973e-5	8.4154e-5	9.6537e-5	8.3952e-5	8.3968e-5	8.3989e-5	8.5667e-5	0.00012175
95.0	7.9387e-5	8.3596e-5	8.3599e-5	8.3616e-5	8.3663e-5	8.792e-5	8.3596e-5	8.3597e-5	8.3613e-5	8.3638e-5	8.5946e-5	8.3596e-5	8.3604e-5	8.3618e-5	8.3797e-5	9.6152e-5	8.3597e-5	8.3614e-5	8.3634e-5	8.5298e-5	0.00012152
96.0	7.9081e-5	8.3245e-5	8.3247e-5	8.3264e-5	8.3311e-5	8.7539e-5	8.3245e-5	8.3245e-5	8.3262e-5	8.3287e-5	8.5571e-5	8.3245e-5	8.3253e-5	8.3267e-5	8.3444e-5	9.577e-5	8.3246e-5	8.3262e-5	8.3283e-5	8.4934e-5	0.00012129
97.0	7.8778e-5	8.2897e-5	8.29e-5	8.2917e-5	8.2963e-5	8.7163e-5	8.2897e-5	8.2898e-5	8.2914e-5	8.2939e-5	8.5199e-5	8.2897e-5	8.2905e-5	8.2919e-5	8.3095e-5	9.5391e-5	8.2898e-5	8.2915e-5	8.2935e-5	8.4573e-5	0.00012105
98.0	7.8478e-5	8.2552e-5	8.2555e-5	8.2572e-5	8.2619e-5	8.679e-5	8.2552e-5	8.2553e-5	8.257e-5	8.2594e-5	8.4832e-5	8.2552e-5	8.2561e-5	8.2575e-5	8.2749e-5	9.5015e-5	8.2553e-5	8.257e-5	8.259e-5	8.4216e-5	0.00012082
99.0	7.8181e-5	8.2211e-5	8.2214e-5	8.2231e-5	8.2277e-5	8.6422e-5	8.2211e-5	8.2212e-5	8.2229e-5	8.2253e-5	8.4468e-5	8.2211e-5	8.222e-5	8.2234e-5	8.2407e-5	9.4641e-5	8.2212e-5	8.2229e-5	8.2249e-5	8.3863e-5	0.00012057
100.0	7.7887e-5	8.1873e-5	8.1876e-5	8.1893e-5	8.1939e-5	8.6057e-5	8.1873e-5	8.1874e-5	8.1891e-5	8.1915e-5	8.4108e-5	8.1873e-5	8.1882e-5	8.1896e-5	8.2068e-5	9.4271e-5	8.1874e-5	8.1891e-5	8.1911e-5	8.3513e-5	0.00012033
200.0	5.878e-5	5.964e-5	5.9647e-5	5.966e-5	5.9677e-5	6.1439e-5	5.964e-5	5.9642e-5	5.9659e-5	5.9669e-5	6.0499e-5	5.964e-5	5.9654e-5	5.9662e-5	5.9722e-5	6.7133e-5	5.9643e-5	5.9659e-5	5.9667e-5	6.0276e-5	9.3372e-5
300.0	4.9465e-5	4.9341e-5	4.935e-5	4.936e-5	4.9365e-5	4.9963e-5	4.934e-5	4.9344e-5	4.9359e-5	4.9365e-5	4.9793e-5	4.9341e-5	4.9356e-5	4.9361e-5	4.9378e-5	5.2752e-5	4.9345e-5	4.9359e-5	4.9362e-5	4.9547e-5	7.2863e-5
400.0	4.3435e-5	4.3137e-5	4.3148e-5	4.3157e-5	4.3159e-5	4.339e-5	4.3137e-5	4.3142e-5	4.3156e-5	4.316e-5	4.3481e-5	4.3138e-5	4.3153e-5	4.3157e-5	4.3163e-5	4.4701e-5	4.3143e-5	4.3156e-5	4.3158e-5	4.3224e-5	6.1018e-5
500.0	3.8812e-5	3.8528e-5	3.8541e-5	3.8549e-5	3.855e-5	3.8687e-5	3.8528e-5	3.8534e-5	3.8548e-5	3.8552e-5	3.8826e-5	3.8529e-5	3.8545e-5	3.8549e-5	3.8553e-5	3.9505e-5	3.8536e-5	3.8548e-5	3.855e-5	3.859e-5	5.3888e-5
600.0	3.4946e-5	3.4701e-5	3.4715e-5	3.4722e-5	3.4724e-5	3.483e-5	3.4701e-5	3.4709e-5	3.4722e-5	3.4725e-5	3.4961e-5	3.4702e-5	3.4719e-5	3.4723e-5	3.4726e-5	3.548e-5	3.471e-5	3.4722e-5	3.4723e-5	3.4757e-5	4.7612e-5
700.0	3.1608e-5	3.1396e-5	3.1411e-5	3.1418e-5	3.1419e-5	3.1502e-5	3.1396e-5	3.1405e-5	3.1417e-5	3.142e-5	3.1618e-5	3.1397e-5	3.1415e-5	3.1418e-5	3.1421e-5	3.2004e-5	3.1407e-5	3.1417e-5	3.1418e-5	3.1447e-5	4.1661e-5
800.0	2.8662e-5	2.8478e-5	2.8495e-5	2.8501e-5	2.8502e-5	2.8567e-5	2.8478e-5	2.8489e-5	2.85e-5	2.8503e-5	2.8668e-5	2.848e-5	2.8498e-5	2.8501e-5	2.8503e-5	2.8928e-5	2.8491e-5	2.85e-5	2.8501e-5	2.8524e-5	3.6235e-5
900.0	2.6035e-5	2.5875e-5	2.5893e-5	2.5899e-5	2.5899e-5	2.5949e-5	2.5875e-5	2.5887e-5	2.5898e-5	2.59e-5	2.6036e-5	2.5878e-5	2.5896e-5	2.5899e-5	2.5901e-5	2.6188e-5	2.5889e-5	2.5898e-5	2.5899e-5	2.5916e-5	3.1517e-5
1000.0	2.3691e-5	2.3553e-5	2.3571e-5	2.3576e-5	2.3577e-5	2.3613e-5	2.3552e-5	2.3566e-5	2.3576e-5	2.3578e-5	2.3689e-5	2.3556e-5	2.3574e-5	2.3577e-5	2.3578e-5	2.3764e-5	2.3567e-5	2.3576e-5	2.3577e-5	2.359e-5	2.7828e-5
1100.0	2.1611e-5	2.1492e-5	2.1511e-5	2.1516e-5	2.1516e-5	2.1543e-5	2.1491e-5	2.1506e-5	2.1515e-5	2.1517e-5	2.1607e-5	2.1496e-5	2.1514e-5	2.1516e-5	2.1517e-5	2.1638e-5	2.1507e-5	2.1515e-5	2.1516e-5	2.1526e-5	2.5079e-5
1200.0	1.9747e-5	1.9645e-5	1.9663e-5	1.9668e-5	1.9668e-5	1.9688e-5	1.9644e-5	1.9659e-5	1.9668e-5	1.9669e-5	1.9741e-5	1.9649e-5	1.9666e-5	1.9668e-5	1.9669e-5	1.9755e-5	1.966e-5	1.9668e-5	1.9668e-5	1.9675e-5	2.2993e-5
1300.0	1.8073e-5	1.7986e-5	1.8004e-5	1.8009e-5	1.8009e-5	1.8023e-5	1.7984e-5	1.8e-5	1.8008e-5	1.801e-5	1.8067e-5	1.799e-5	1.8007e-5	1.8009e-5	1.801e-5	1.8071e-5	1.8001e-5	1.8009e-5	1.8009e-5	1.8014e-5	2.1245e-5
1400.0	1.6565e-5	1.6491e-5	1.651e-5	1.6514e-5	1.6515e-5	1.6524e-5	1.649e-5	1.6506e-5	1.6514e-5	1.6515e-5	1.656e-5	1.6496e-5	1.6512e-5	1.6514e-5	1.6515e-5	1.6557e-5	1.6507e-5	1.6514e-5	1.6514e-5	1.6518e-5	1.9655e-5
1500.0	1.521e-5	1.5147e-5	1.5165e-5	1.5169e-5	1.5169e-5	1.5175e-5	1.5145e-5	1.5161e-5	1.5169e-5	1.517e-5	1.5205e-5	1.5152e-5	1.5167e-5	1.5169e-5	1.517e-5	1.5198e-5	1.5162e-5	1.5169e-5	1.5169e-5	1.5171e-5	1.8041e-5
1600.0	1.3993e-5	1.394e-5	1.3958e-5	1.3962e-5	1.3962e-5	1.3965e-5	1.3938e-5	1.3954e-5	1.3961e-5	1.3962e-5	1.3989e-5	1.3946e-5	1.396e-5	1.3962e-5	1.3962e-5	1.3978e-5	1.3955e-5	1.3962e-5	1.3962e-5	1.3963e-5	1.6442e-5
1700.0	1.2897e-5	1.2852e-5	1.287e-5	1.2873e-5	1.2874e-5	1.2874e-5	1.285e-5	1.2867e-5	1.2873e-5	1.2874e-5	1.2893e-5	1.2858e-5	1.2872e-5	1.2874e-5	1.2874e-5	1.288e-5	1.2867e-5	1.2873e-5	1.2874e-5	1.2874e-5	1.4907e-5
1800.0	1.1909e-5	1.187e-5	1.1887e-5	1.189e-5	1.1891e-5	1.1889e-5	1.1867e-5	1.1884e-5	1.189e-5	1.1891e-5	1.1905e-5	1.1876e-5	1.1889e-5	1.1891e-5	1.1891e-5	1.1887e-5	1.1885e-5	1.189e-5	1.1891e-5	1.189e-5	1.3537e-5
1900.0	1.1014e-5	1.0982e-5	1.0998e-5	1.1001e-5	1.1001e-5	1.0999e-5	1.0979e-5	1.0995e-5	1.1001e-5	1.1002e-5	1.1011e-5	1.0987e-5	1.1e-5	1.1001e-5	1.1001e-5	1.0993e-5	1.0996e-5	1.1001e-5	1.1001e-5	1.1e-5	1.2289e-5
2000.0	1.0202e-5	1.0175e-5	1.019e-5	1.0194e-5	1.0194e-5	1.019e-5	1.0172e-5	1.0188e-5	1.0194e-5	1.0194e-5	1.0199e-5	1.0181e-5	1.0192e-5	1.0194e-5	1.0194e-5	1.018e-5	1.0188e-5	1.0194e-5	1.0194e-5	1.0192e-5	1.1195e-5
2100.0	9.4652e-6	9.4429e-6	9.458e-6	9.4613e-6	9.4614e-6	9.4567e-6	9.4394e-6	9.4554e-6	9.4611e-6	9.4614e-6	9.4636e-6	9.4488e-6	9.4599e-6	9.4614e-6	9.4612e-6	9.4448e-6	9.456e-6	9.4611e-6	9.4614e-6	9.4596e-6	1.0207e-5
2200.0	8.7985e-6	8.7804e-6	8.7948e-6	8.798e-6	8.798e-6	8.7928e-6	8.7769e-6	8.7922e-6	8.7978e-6	8.7981e-6	8.7976e-6	8.7861e-6	8.7967e-6	8.7981e-6	8.7979e-6	8.7791e-6	8.7928e-6	8.7978e-6	8.7981e-6	8.7961e-6	9.3565e-6
2300.0	8.191e-6	8.1766e-6	8.1903e-6	8.1934e-6	8.1934e-6	8.1879e-6	8.1728e-6	8.1879e-6	8.1932e-6	8.1934e-6	8.1908e-6	8.1824e-6	8.1921e-6	8.1935e-6	8.1933e-6	8.1731e-6	8.1884e-6	8.1932e-6	8.1935e-6	8.1914e-6	8.6038e-6
2400.0	7.6392e-6	7.6279e-6	7.6404e-6	7.6433e-6	7.6433e-6	7.6383e-6	7.624e-6	7.6381e-6	7.6431e-6	7.6433e-6	7.6399e-6	7.6333e-6	7.6421e-6	7.6433e-6	7.6432e-6	7.6243e-6	7.6386e-6	7.6431e-6	7.6434e-6	7.6415e-6	7.9443e-6
2500.0	7.1364e-6	7.1278e-6	7.1397e-6	7.1425e-6	7.1425e-6	7.1376e-6	7.1238e-6	7.1375e-6	7.1423e-6	7.1425e-6	7.1378e-6	7.1331e-6	7.1414e-6	7.1426e-6	7.1424e-6	7.1231e-6	7.138e-6	7.1424e-6	7.1426e-6	7.1407e-6	7.3768e-6
2600.0	6.6755e-6	6.6692e-6	6.6806e-6	6.6832e-6	6.6832e-6	6.6783e-6	6.6651e-6	6.6784e-6	6.6831e-6	6.6832e-6	6.6775e-6	6.6744e-6	6.6822e-6	6.6833e-6	6.6831e-6	6.6639e-6	6.6789e-6	6.6831e-6	6.6833e-6	6.6814e-6	6.8788e-6
2700.0	6.2526e-6	6.2483e-6	6.259e-6	6.2616e-6	6.2616e-6	6.2567e-6	6.244e-6	6.2569e-6	6.2614e-6	6.2616e-6	6.255e-6	6.2533e-6	6.2606e-6	6.2616e-6	6.2614e-6	6.2424e-6	6.2574e-6	6.2615e-6	6.2616e-6	6.2598e-6	6.3901e-6
2800.0	5.8648e-6	5.8621e-6	5.8723e-6	5.8747e-6	5.8747e-6	5.8699e-6	5.8578e-6	5.8702e-6	5.8746e-6	5.8747e-6	5.8675e-6	5.8669e-6	5.8738e-6	5.8747e-6	5.8746e-6	5.8559e-6	5.8707e-6	5.8746e-6	5.8747e-6	5.873e-6	5.9459e-6
2900.0	5.5085e-6	5.5073e-6	5.5169e-6	5.5191e-6	5.5191e-6	5.5145e-6	5.5028e-6	5.5148e-6	5.519e-6	5.5191e-6	5.5114e-6	5.5119e-6	5.5183e-6	5.5192e-6	5.519e-6	5.5008e-6	5.5153e-6	5.519e-6	5.5192e-6	5.5174e-6	5.5566e-6
3000.0	5.1808e-6	5.1809e-6	5.1898e-6	5.1919e-6	5.1919e-6	5.1874e-6	5.1764e-6	5.1878e-6	5.1918e-6	5.1919e-6	5.1839e-6	5.1852e-6	5.1912e-6	5.192e-6	5.1918e-6	5.1742e-6	5.1883e-6	5.1918e-6	5.1919e-6	5.1903e-6	5.2046e-6
3100.0	4.8794e-6	4.8807e-6	4.8889e-6	4.8909e-6	4.8909e-6	4.8865e-6	4.8762e-6	4.887e-6	4.8908e-6	4.8908e-6	4.8827e-6	4.8847e-6	4.8902e-6	4.8909e-6	4.8907e-6	4.8737e-6	4.8874e-6	4.8908e-6	4.8909e-6	4.8893e-6	4.8767e-6
3200.0	4.6019e-6	4.6042e-6	4.6118e-6	4.6136e-6	4.6136e-6	4.6094e-6	4.5997e-6	4.6099e-6	4.6135e-6	4.6135e-6	4.6053e-6	4.6079e-6	4.613e-6	4.6136e-6	4.6135e-6	4.5971e-6	4.6103e-6	4.6135e-6	4.6136e-6	4.6121e-6	4.5775e-6
3300.0	4.3462e-6	4.3491e-6	4.3562e-6	4.3579e-6	4.3579e-6	4.3539e-6	4.3447e-6	4.3543e-6	4.3578e-6	4.3578e-6	4.3496e-6	4.3526e-6	4.3573e-6	4.3579e-6	4.3577e-6	4.3421e-6	4.3548e-6	4.3578e-6	4.3579e-6	4.3564e-6	4.3053e-6
3400.0	4.1117e-6	4.1153e-6	4.1216e-6	4.1232e-6	4.1231e-6	4.1194e-6	4.1111e-6	4.1198e-6	4.1231e-6	4.1231e-6	4.115e-6	4.1183e-6	4.1226e-6	4.1232e-6	4.123e-6	4.1083e-6	4.1203e-6	4.1231e-6	4.1232e-6	4.1218e-6	4.0658e-6
3500.0	3.8957e-6	3.8998e-6	3.9055e-6	3.907e-6	3.907e-6	3.9034e-6	3.8957e-6	3.9038e-6	3.9069e-6	3.9069e-6	3.8989e-6	3.9025e-6	3.9065e-6	3.907e-6	3.9069e-6	3.8928e-6	3.9042e-6	3.9069e-6	3.907e-6	3.9056e-6	3.8452e-6
3600.0	3.6962e-6	3.7009e-6	3.7059e-6	3.7072e-6	3.7072e-6	3.7038e-6	3.6969e-6	3.7043e-6	3.7072e-6	3.7071e-6	3.6993e-6	3.7032e-6	3.7068e-6	3.7072e-6	3.7071e-6	3.6938e-6	3.7047e-6	3.7072e-6	3.7072e-6	3.7059e-6	3.6408e-6
3700.0	3.5117e-6	3.517e-6	3.5213e-6	3.5225e-6	3.5225e-6	3.5192e-6	3.513e-6	3.5198e-6	3.5224e-6	3.5224e-6	3.5148e-6	3.5189e-6	3.5221e-6	3.5225e-6	3.5224e-6	3.5097e-6	3.5201e-6	3.5225e-6	3.5225e-6	3.5213e-6	3.4521e-6
3800.0	3.3422e-6	3.348e-6	3.3515e-6	3.3526e-6	3.3526e-6	3.3493e-6	3.3441e-6	3.3501e-6	3.3526e-6	3.3525e-6	3.345e-6	3.3496e-6	3.3522e-6	3.3526e-6	3.3525e-6	3.3398e-6	3.3504e-6	3.3526e-6	3.3526e-6	3.3514e-6	3.28e-6
3900.0	3.1854e-6	3.1916e-6	3.1944e-6	3.1955e-6	3.1954e-6	3.1924e-6	3.1878e-6	3.1931e-6	3.1954e-6	3.1954e-6	3.1882e-6	3.1929e-6	3.1952e-6	3.1955e-6	3.1954e-6	3.1833e-6	3.1935e-6	3.1954e-6	3.1955e-6	3.1943e-6	3.1213e-6
4000.0	3.0403e-6	3.0468e-6	3.049e-6	3.0499e-6	3.0499e-6	3.047e-6	3.0431e-6	3.0478e-6	3.0499e-6	3.0499e-6	3.0429e-6	3.0476e-6	3.0497e-6	3.0499e-6	3.0498e-6	3.0385e-6	3.0481e-6	3.0499e-6	3.0499e-6	3.0488e-6	2.9757e-6
4100.0	2.9056e-6	2.9123e-6	2.914e-6	2.9148e-6	2.9148e-6	2.9121e-6	2.9088e-6	2.9128e-6	2.9148e-6	2.9148e-6	2.9081e-6	2.9128e-6	2.9146e-6	2.9148e-6	2.9147e-6	2.904e-6	2.9132e-6	2.9148e-6	2.9148e-6	2.9138e-6	2.8409e-6
4200.0	2.7806e-6	2.7875e-6	2.7886e-6	2.7893e-6	2.7893e-6	2.7867e-6	2.7842e-6	2.7875e-6	2.7893e-6	2.7892e-6	2.7829e-6	2.7876e-6	2.7891e-6	2.7893e-6	2.7892e-6	2.7791e-6	2.7878e-6	2.7893e-6	2.7893e-6	2.7883e-6	2.7173e-6
4300.0	2.6649e-6	2.6719e-6	2.6723e-6	2.673e-6	2.6729e-6	2.6706e-6	2.6688e-6	2.6713e-6	2.673e-6	2.6729e-6	2.667e-6	2.6717e-6	2.6728e-6	2.673e-6	2.6729e-6	2.6636e-6	2.6716e-6	2.673e-6	2.673e-6	2.6721e-6	2.6057e-6
4400.0	2.5572e-6	2.5643e-6	2.5643e-6	2.5649e-6	2.5649e-6	2.5627e-6	2.5614e-6	2.5634e-6	2.5649e-6	2.5648e-6	2.5592e-6	2.5639e-6	2.5647e-6	2.5649e-6	2.5648e-6	2.556e-6	2.5637e-6	2.5649e-6	2.5649e-6	2.5641e-6	2.5009e-6
4500.0	2.4568e-6	2.4641e-6	2.4636e-6	2.4641e-6	2.4641e-6	2.462e-6	2.4614e-6	2.4628e-6	2.4641e-6	2.4641e-6	2.4587e-6	2.4633e-6	2.464e-6	2.4641e-6	2.4641e-6	2.4558e-6	2.463e-6	2.4641e-6	2.4641e-6	2.4634e-6	2.4013e-6
4600.0	2.3633e-6	2.3707e-6	2.3697e-6	2.3702e-6	2.3702e-6	2.3682e-6	2.3682e-6	2.369e-6	2.3702e-6	2.3701e-6	2.365e-6	2.3696e-6	2.3701e-6	2.3702e-6	2.3701e-6	2.3623e-6	2.3692e-6	2.3702e-6	2.3702e-6	2.3694e-6	2.3116e-6
4700.0	2.2761e-6	2.2836e-6	2.2822e-6	2.2826e-6	2.2826e-6	2.2807e-6	2.2813e-6	2.2815e-6	2.2826e-6	2.2825e-6	2.2777e-6	2.2822e-6	2.2825e-6	2.2826e-6	2.2825e-6	2.2752e-6	2.2817e-6	2.2826e-6	2.2826e-6	2.2819e-6	2.2295e-6
4800.0	2.1946e-6	2.2021e-6	2.2003e-6	2.2007e-6	2.2006e-6	2.1989e-6	2.2e-6	2.1997e-6	2.2007e-6	2.2006e-6	2.196e-6	2.2004e-6	2.2006e-6	2.2006e-6	2.2006e-6	2.1937e-6	2.1999e-6	2.2007e-6	2.2006e-6	2.2e-6	2.151e-6
4900.0	2.1182e-6	2.1257e-6	2.1237e-6	2.1239e-6	2.1239e-6	2.1223e-6	2.1238e-6	2.1231e-6	2.1239e-6	2.1239e-6	2.1195e-6	2.1239e-6	2.1239e-6	2.1239e-6	2.1238e-6	2.1174e-6	2.1233e-6	2.1239e-6	2.1239e-6	2.1233e-6	2.0756e-6
5000.0	2.0466e-6	2.0542e-6	2.0518e-6	2.052e-6	2.052e-6	2.0505e-6	2.0525e-6	2.0513e-6	2.052e-6	2.0519e-6	2.0478e-6	2.0521e-6	2.052e-6	2.052e-6	2.0519e-6	2.0459e-6	2.0514e-6	2.052e-6	2.052e-6	2.0514e-6	2.0061e-6
5100.0	1.9796e-6	1.9872e-6	1.9845e-6	1.9846e-6	1.9846e-6	1.9832e-6	1.9859e-6	1.984e-6	1.9847e-6	1.9846e-6	1.9807e-6	1.9849e-6	1.9846e-6	1.9846e-6	1.9846e-6	1.9788e-6	1.9841e-6	1.9847e-6	1.9846e-6	1.9841e-6	1.9418e-6
5200.0	1.9168e-6	1.9245e-6	1.9214e-6	1.9215e-6	1.9215e-6	1.9201e-6	1.9234e-6	1.9209e-6	1.9215e-6	1.9214e-6	1.9177e-6	1.922e-6	1.9215e-6	1.9215e-6	1.9214e-6	1.916e-6	1.9211e-6	1.9215e-6	1.9215e-6	1.921e-6	1.8809e-6
5300.0	1.8578e-6	1.8655e-6	1.8621e-6	1.8621e-6	1.8621e-6	1.8609e-6	1.8647e-6	1.8617e-6	1.8622e-6	1.8621e-6	1.8586e-6	1.8628e-6	1.8622e-6	1.8621e-6	1.8621e-6	1.8571e-6	1.8618e-6	1.8622e-6	1.8621e-6	1.8617e-6	1.8234e-6
5400.0	1.8023e-6	1.8101e-6	1.8063e-6	1.8063e-6	1.8063e-6	1.8051e-6	1.8094e-6	1.806e-6	1.8064e-6	1.8063e-6	1.803e-6	1.8071e-6	1.8064e-6	1.8063e-6	1.8063e-6	1.8016e-6	1.8061e-6	1.8064e-6	1.8063e-6	1.8059e-6	1.7703e-6
5500.0	1.75e-6	1.7578e-6	1.7538e-6	1.7538e-6	1.7538e-6	1.7527e-6	1.7574e-6	1.7535e-6	1.7538e-6	1.7537e-6	1.7506e-6	1.7547e-6	1.7538e-6	1.7538e-6	1.7537e-6	1.7493e-6	1.7536e-6	1.7538e-6	1.7538e-6	1.7534e-6	1.7202e-6
5600.0	1.7008e-6	1.7088e-6	1.7043e-6	1.7043e-6	1.7043e-6	1.7032e-6	1.7086e-6	1.7041e-6	1.7044e-6	1.7043e-6	1.7013e-6	1.7053e-6	1.7044e-6	1.7043e-6	1.7043e-6	1.7001e-6	1.7042e-6	1.7044e-6	1.7043e-6	1.7039e-6	1.6726e-6
5700.0	1.6544e-6	1.6625e-6	1.6578e-6	1.6578e-6	1.6577e-6	1.6567e-6	1.6626e-6	1.6576e-6	1.6578e-6	1.6577e-6	1.6549e-6	1.6589e-6	1.6578e-6	1.6578e-6	1.6577e-6	1.6537e-6	1.6577e-6	1.6578e-6	1.6578e-6	1.6574e-6	1.6274e-6
5800.0	1.6107e-6	1.6188e-6	1.6139e-6	1.6138e-6	1.6138e-6	1.6128e-6	1.6191e-6	1.6137e-6	1.6138e-6	1.6138e-6	1.6111e-6	1.6151e-6	1.6139e-6	1.6138e-6	1.6138e-6	1.61e-6	1.6138e-6	1.6138e-6	1.6138e-6	1.6134e-6	1.5848e-6
5900.0	1.5695e-6	1.5777e-6	1.5724e-6	1.5723e-6	1.5723e-6	1.5714e-6	1.5782e-6	1.5724e-6	1.5724e-6	1.5723e-6	1.5698e-6	1.5739e-6	1.5724e-6	1.5723e-6	1.5723e-6	1.5688e-6	1.5724e-6	1.5724e-6	1.5723e-6	1.572e-6	1.5449e-6
6000.0	1.5307e-6	1.5389e-6	1.5334e-6	1.5333e-6	1.5333e-6	1.5325e-6	1.5396e-6	1.5334e-6	1.5333e-6	1.5333e-6	1.5309e-6	1.535e-6	1.5334e-6	1.5333e-6	1.5333e-6	1.53e-6	1.5334e-6	1.5333e-6	1.5333e-6	1.533e-6	1.5077e-6
6100.0	1.4941e-6	1.5022e-6	1.4966e-6	1.4965e-6	1.4965e-6	1.4957e-6	1.5032e-6	1.4966e-6	1.4965e-6	1.4964e-6	1.4942e-6	1.4982e-6	1.4965e-6	1.4965e-6	1.4964e-6	1.4934e-6	1.4966e-6	1.4965e-6	1.4965e-6	1.4962e-6	1.4719e-6
6200.0	1.4594e-6	1.4675e-6	1.4617e-6	1.4616e-6	1.4616e-6	1.4608e-6	1.4686e-6	1.4617e-6	1.4616e-6	1.4616e-6	1.4595e-6	1.4633e-6	1.4616e-6	1.4616e-6	1.4615e-6	1.4587e-6	1.4617e-6	1.4616e-6	1.4616e-6	1.4613e-6	1.4385e-6
6300.0	1.4264e-6	1.4345e-6	1.4286e-6	1.4285e-6	1.4284e-6	1.4278e-6	1.4358e-6	1.4286e-6	1.4285e-6	1.4284e-6	1.4265e-6	1.4302e-6	1.4285e-6	1.4285e-6	1.4284e-6	1.4257e-6	1.4286e-6	1.4285e-6	1.4284e-6	1.4282e-6	1.4066e-6
6400.0	1.3951e-6	1.4031e-6	1.3971e-6	1.397e-6	1.397e-6	1.3963e-6	1.4047e-6	1.3972e-6	1.397e-6	1.397e-6	1.3951e-6	1.3987e-6	1.3971e-6	1.397e-6	1.397e-6	1.3944e-6	1.3971e-6	1.397e-6	1.397e-6	1.3967e-6	1.3761e-6
6500.0	1.3653e-6	1.3733e-6	1.3672e-6	1.3671e-6	1.367e-6	1.3664e-6	1.3751e-6	1.3672e-6	1.3671e-6	1.367e-6	1.3653e-6	1.3688e-6	1.3671e-6	1.367e-6	1.367e-6	1.3646e-6	1.3672e-6	1.3671e-6	1.367e-6	1.3668e-6	1.3472e-6
6600.0	1.3369e-6	1.3449e-6	1.3387e-6	1.3386e-6	1.3385e-6	1.338e-6	1.3469e-6	1.3387e-6	1.3386e-6	1.3385e-6	1.3369e-6	1.3403e-6	1.3386e-6	1.3385e-6	1.3385e-6	1.3363e-6	1.3387e-6	1.3386e-6	1.3385e-6	1.3383e-6	1.3198e-6
6700.0	1.3098e-6	1.3178e-6	1.3115e-6	1.3114e-6	1.3114e-6	1.3109e-6	1.32e-6	1.3116e-6	1.3114e-6	1.3114e-6	1.3098e-6	1.3131e-6	1.3115e-6	1.3114e-6	1.3114e-6	1.3093e-6	1.3116e-6	1.3114e-6	1.3114e-6	1.3112e-6	1.2935e-6
6800.0	1.2841e-6	1.2921e-6	1.2856e-6	1.2855e-6	1.2855e-6	1.285e-6	1.2944e-6	1.2857e-6	1.2855e-6	1.2855e-6	1.284e-6	1.2873e-6	1.2856e-6	1.2855e-6	1.2855e-6	1.2835e-6	1.2857e-6	1.2855e-6	1.2855e-6	1.2853e-6	1.2684e-6
6900.0	1.2595e-6	1.2675e-6	1.2609e-6	1.2608e-6	1.2608e-6	1.2604e-6	1.27e-6	1.261e-6	1.2608e-6	1.2608e-6	1.2594e-6	1.2626e-6	1.2609e-6	1.2608e-6	1.2608e-6	1.259e-6	1.261e-6	1.2608e-6	1.2608e-6	1.2607e-6	1.2446e-6
7000.0	1.2361e-6	1.244e-6	1.2374e-6	1.2373e-6	1.2373e-6	1.2368e-6	1.2467e-6	1.2375e-6	1.2373e-6	1.2373e-6	1.236e-6	1.2391e-6	1.2373e-6	1.2373e-6	1.2373e-6	1.2355e-6	1.2375e-6	1.2373e-6	1.2373e-6	1.2371e-6	1.2218e-6
7100.0	1.2137e-6	1.2215e-6	1.2149e-6	1.2148e-6	1.2148e-6	1.2144e-6	1.2245e-6	1.215e-6	1.2148e-6	1.2148e-6	1.2135e-6	1.2166e-6	1.2148e-6	1.2148e-6	1.2148e-6	1.2131e-6	1.215e-6	1.2148e-6	1.2148e-6	1.2146e-6	1.1999e-6
7200.0	1.1922e-6	1.2001e-6	1.1934e-6	1.1933e-6	1.1933e-6	1.1929e-6	1.2032e-6	1.1935e-6	1.1933e-6	1.1933e-6	1.1921e-6	1.1951e-6	1.1933e-6	1.1933e-6	1.1932e-6	1.1917e-6	1.1935e-6	1.1933e-6	1.1933e-6	1.1931e-6	1.179e-6
7300.0	1.1717e-6	1.1795e-6	1.1728e-6	1.1727e-6	1.1727e-6	1.1723e-6	1.1828e-6	1.1729e-6	1.1727e-6	1.1726e-6	1.1716e-6	1.1744e-6	1.1727e-6	1.1727e-6	1.1726e-6	1.1712e-6	1.1729e-6	1.1727e-6	1.1727e-6	1.1725e-6	1.159e-6
7400.0	1.152e-6	1.1599e-6	1.153e-6	1.1529e-6	1.1529e-6	1.1526e-6	1.1633e-6	1.1532e-6	1.1529e-6	1.1529e-6	1.1519e-6	1.1547e-6	1.153e-6	1.1529e-6	1.1529e-6	1.1515e-6	1.1531e-6	1.1529e-6	1.1529e-6	1.1528e-6	1.1398e-6
7500.0	1.1332e-6	1.141e-6	1.1342e-6	1.134e-6	1.134e-6	1.1337e-6	1.1446e-6	1.1343e-6	1.134e-6	1.134e-6	1.1331e-6	1.1359e-6	1.1341e-6	1.134e-6	1.134e-6	1.1327e-6	1.1343e-6	1.134e-6	1.134e-6	1.1339e-6	1.1215e-6
7600.0	1.1152e-6	1.1229e-6	1.1161e-6	1.1159e-6	1.1159e-6	1.1156e-6	1.1267e-6	1.1162e-6	1.1159e-6	1.1159e-6	1.115e-6	1.1177e-6	1.116e-6	1.1159e-6	1.1159e-6	1.1147e-6	1.1162e-6	1.1159e-6	1.1159e-6	1.1158e-6	1.1038e-6
7700.0	1.0979e-6	1.1055e-6	1.0987e-6	1.0986e-6	1.0985e-6	1.0983e-6	1.1094e-6	1.0988e-6	1.0986e-6	1.0985e-6	1.0977e-6	1.1003e-6	1.0986e-6	1.0986e-6	1.0985e-6	1.0974e-6	1.0988e-6	1.0986e-6	1.0986e-6	1.0984e-6	1.0868e-6
7800.0	1.0812e-6	1.0888e-6	1.082e-6	1.0819e-6	1.0818e-6	1.0816e-6	1.0929e-6	1.0821e-6	1.0819e-6	1.0818e-6	1.081e-6	1.0836e-6	1.0819e-6	1.0818e-6	1.0818e-6	1.0807e-6	1.0821e-6	1.0819e-6	1.0818e-6	1.0817e-6	1.0706e-6
7900.0	1.0652e-6	1.0727e-6	1.0659e-6	1.0658e-6	1.0658e-6	1.0655e-6	1.0769e-6	1.0661e-6	1.0658e-6	1.0658e-6	1.065e-6	1.0675e-6	1.0658e-6	1.0658e-6	1.0658e-6	1.0647e-6	1.066e-6	1.0658e-6	1.0658e-6	1.0657e-6	1.0549e-6
8000.0	1.0498e-6	1.0573e-6	1.0505e-6	1.0504e-6	1.0503e-6	1.0501e-6	1.0616e-6	1.0506e-6	1.0504e-6	1.0503e-6	1.0496e-6	1.0521e-6	1.0504e-6	1.0503e-6	1.0503e-6	1.0493e-6	1.0506e-6	1.0504e-6	1.0503e-6	1.0502e-6	1.0397e-6
8100.0	1.035e-6	1.0424e-6	1.0356e-6	1.0355e-6	1.0355e-6	1.0352e-6	1.0469e-6	1.0358e-6	1.0355e-6	1.0355e-6	1.0348e-6	1.0372e-6	1.0355e-6	1.0355e-6	1.0355e-6	1.0345e-6	1.0357e-6	1.0355e-6	1.0355e-6	1.0354e-6	1.0251e-6
8200.0	1.0208e-6	1.0281e-6	1.0213e-6	1.0212e-6	1.0212e-6	1.021e-6	1.0327e-6	1.0215e-6	1.0212e-6	1.0212e-6	1.0205e-6	1.0229e-6	1.0213e-6	1.0212e-6	1.0212e-6	1.0202e-6	1.0214e-6	1.0212e-6	1.0212e-6	1.0211e-6	1.0111e-6
8300.0	1.0071e-6	1.0143e-6	1.0076e-6	1.0074e-6	1.0074e-6	1.0072e-6	1.019e-6	1.0078e-6	1.0075e-6	1.0074e-6	1.0068e-6	1.0091e-6	1.0075e-6	1.0074e-6	1.0074e-6	1.0065e-6	1.0077e-6	1.0075e-6	1.0074e-6	1.0074e-6	9.9768e-7
8400.0	9.9386e-7	1.0009e-6	9.943e-7	9.9418e-7	9.9418e-7	9.9396e-7	1.0058e-6	9.9449e-7	9.9419e-7	9.9417e-7	9.9356e-7	9.9583e-7	9.9423e-7	9.9418e-7	9.9417e-7	9.933e-7	9.9443e-7	9.9419e-7	9.9418e-7	9.9409e-7	9.8462e-7
8500.0	9.811e-7	9.8808e-7	9.8151e-7	9.8139e-7	9.8138e-7	9.8117e-7	9.9304e-7	9.817e-7	9.8139e-7	9.8137e-7	9.808e-7	9.8302e-7	9.8143e-7	9.8138e-7	9.8137e-7	9.8054e-7	9.8164e-7	9.8139e-7	9.8138e-7	9.813e-7	9.7202e-7
8600.0	9.6879e-7	9.7568e-7	9.6915e-7	9.6903e-7	9.6903e-7	9.6883e-7	9.8075e-7	9.6935e-7	9.6904e-7	9.6902e-7	9.6847e-7	9.7064e-7	9.6908e-7	9.6903e-7	9.6902e-7	9.6822e-7	9.6929e-7	9.6904e-7	9.6903e-7	9.6895e-7	9.5989e-7
8700.0	9.5691e-7	9.637e-7	9.5723e-7	9.5711e-7	9.5711e-7	9.5691e-7	9.6889e-7	9.5744e-7	9.5712e-7	9.571e-7	9.5658e-7	9.5871e-7	9.5716e-7	9.5711e-7	9.571e-7	9.5634e-7	9.5737e-7	9.5712e-7	9.5711e-7	9.5703e-7	9.4819e-7
8800.0	9.4543e-7	9.5215e-7	9.4572e-7	9.456e-7	9.4559e-7	9.4541e-7	9.5742e-7	9.4593e-7	9.4561e-7	9.4559e-7	9.4509e-7	9.4719e-7	9.4564e-7	9.456e-7	9.4559e-7	9.4485e-7	9.4586e-7	9.456e-7	9.4559e-7	9.4552e-7	9.3688e-7
8900.0	9.3433e-7	9.4097e-7	9.3458e-7	9.3447e-7	9.3446e-7	9.3428e-7	9.4634e-7	9.348e-7	9.3447e-7	9.3446e-7	9.3398e-7	9.3604e-7	9.3451e-7	9.3446e-7	9.3446e-7	9.3375e-7	9.3473e-7	9.3447e-7	9.3446e-7	9.3439e-7	9.2592e-7
9000.0	9.2359e-7	9.3016e-7	9.2381e-7	9.2369e-7	9.2369e-7	9.2352e-7	9.3562e-7	9.2403e-7	9.237e-7	9.2369e-7	9.2323e-7	9.2526e-7	9.2373e-7	9.2369e-7	9.2368e-7	9.23e-7	9.2396e-7	9.237e-7	9.2369e-7	9.2362e-7	9.1534e-7
9100.0	9.1319e-7	9.1969e-7	9.1338e-7	9.1327e-7	9.1326e-7	9.131e-7	9.2525e-7	9.1361e-7	9.1327e-7	9.1326e-7	9.1283e-7	9.1483e-7	9.133e-7	9.1326e-7	9.1326e-7	9.126e-7	9.1354e-7	9.1327e-7	9.1326e-7	9.132e-7	9.051e-7
9200.0	9.0311e-7	9.0956e-7	9.0328e-7	9.0317e-7	9.0316e-7	9.03e-7	9.152e-7	9.0351e-7	9.0317e-7	9.0316e-7	9.0275e-7	9.0473e-7	9.032e-7	9.0316e-7	9.0316e-7	9.0252e-7	9.0344e-7	9.0317e-7	9.0316e-7	9.031e-7	8.9518e-7
9300.0	8.9336e-7	8.9974e-7	8.935e-7	8.9338e-7	8.9338e-7	8.9322e-7	9.0548e-7	8.9374e-7	8.9339e-7	8.9338e-7	8.9298e-7	8.9495e-7	8.9342e-7	8.9338e-7	8.9337e-7	8.9275e-7	8.9366e-7	8.9339e-7	8.9338e-7	8.9332e-7	8.8555e-7
9400.0	8.8392e-7	8.9023e-7	8.8404e-7	8.8392e-7	8.8391e-7	8.8375e-7	8.9607e-7	8.8427e-7	8.8392e-7	8.8391e-7	8.8353e-7	8.8549e-7	8.8396e-7	8.8391e-7	8.8391e-7	8.8329e-7	8.842e-7	8.8392e-7	8.8391e-7	8.8385e-7	8.7622e-7
9500.0	8.7477e-7	8.8102e-7	8.7487e-7	8.7475e-7	8.7474e-7	8.7458e-7	8.8697e-7	8.7511e-7	8.7476e-7	8.7474e-7	8.7437e-7	8.7634e-7	8.7479e-7	8.7475e-7	8.7474e-7	8.7413e-7	8.7503e-7	8.7475e-7	8.7475e-7	8.7468e-7	8.6716e-7
9600.0	8.6592e-7	8.7209e-7	8.6599e-7	8.6586e-7	8.6586e-7	8.657e-7	8.7814e-7	8.6624e-7	8.6587e-7	8.6585e-7	8.655e-7	8.6747e-7	8.6591e-7	8.6586e-7	8.6585e-7	8.6524e-7	8.6616e-7	8.6587e-7	8.6586e-7	8.658e-7	8.5841e-7
9700.0	8.5732e-7	8.6345e-7	8.5738e-7	8.5724e-7	8.5724e-7	8.5708e-7	8.6957e-7	8.5763e-7	8.5725e-7	8.5723e-7	8.569e-7	8.5886e-7	8.5729e-7	8.5724e-7	8.5723e-7	8.5663e-7	8.5754e-7	8.5724e-7	8.5724e-7	8.5718e-7	8.4993e-7
9800.0	8.4898e-7	8.5506e-7	8.4901e-7	8.4887e-7	8.4886e-7	8.4872e-7	8.6124e-7	8.4927e-7	8.4887e-7	8.4886e-7	8.4854e-7	8.5051e-7	8.4891e-7	8.4886e-7	8.4886e-7	8.4828e-7	8.4918e-7	8.4887e-7	8.4886e-7	8.4881e-7	8.417e-7
9900.0	8.4088e-7	8.4691e-7	8.4088e-7	8.4073e-7	8.4073e-7	8.4059e-7	8.5317e-7	8.4116e-7	8.4074e-7	8.4073e-7	8.4042e-7	8.424e-7	8.4078e-7	8.4073e-7	8.4072e-7	8.4016e-7	8.4106e-7	8.4074e-7	8.4073e-7	8.4067e-7	8.3368e-7
10000.0	8.3301e-7	8.3899e-7	8.33e-7	8.3285e-7	8.3285e-7	8.3271e-7	8.4533e-7	8.3328e-7	8.3286e-7	8.3284e-7	8.3255e-7	8.3453e-7	8.329e-7	8.3285e-7	8.3284e-7	8.323e-7	8.3318e-7	8.3286e-7	8.3285e-7	8.3279e-7	8.2592e-7
11000.0	7.6529e-7	7.7072e-7	7.6509e-7	7.6492e-7	7.6492e-7	7.6483e-7	7.7763e-7	7.6545e-7	7.6493e-7	7.6492e-7	7.6474e-7	7.6684e-7	7.6498e-7	7.6492e-7	7.6492e-7	7.6453e-7	7.6534e-7	7.6493e-7	7.6492e-7	7.6488e-7	7.5911e-7
12000.0	7.1239e-7	7.1748e-7	7.1214e-7	7.1201e-7	7.1201e-7	7.1194e-7	7.2479e-7	7.1248e-7	7.1201e-7	7.1201e-7	7.119e-7	7.1412e-7	7.1205e-7	7.1201e-7	7.1201e-7	7.1173e-7	7.1236e-7	7.1201e-7	7.1201e-7	7.1198e-7	7.0706e-7
13000.0	6.6993e-7	6.7474e-7	6.6965e-7	6.6952e-7	6.6952e-7	6.6947e-7	6.8223e-7	6.6997e-7	6.6952e-7	6.6952e-7	6.6947e-7	6.7185e-7	6.6956e-7	6.6952e-7	6.6952e-7	6.6932e-7	6.6986e-7	6.6952e-7	6.6952e-7	6.695e-7	6.6539e-7
14000.0	6.3514e-7	6.3976e-7	6.3487e-7	6.3473e-7	6.3473e-7	6.347e-7	6.4724e-7	6.3516e-7	6.3473e-7	6.3473e-7	6.3471e-7	6.3724e-7	6.3475e-7	6.3473e-7	6.3473e-7	6.3459e-7	6.3504e-7	6.3473e-7	6.3473e-7	6.3472e-7	6.313e-7
15000.0	6.0596e-7	6.1038e-7	6.0568e-7	6.0557e-7	6.0558e-7	6.0556e-7	6.1785e-7	6.0595e-7	6.0557e-7	6.0558e-7	6.0558e-7	6.0815e-7	6.0559e-7	6.0558e-7	6.0558e-7	6.0549e-7	6.0585e-7	6.0557e-7	6.0558e-7	6.0557e-7	6.0272e-7


==> img/nlpdhgm_block/Capsule_NLPDPS_wktest_tau250_filt.txt <==
iter	type1	type2mult0.0001	type2mult0.01	type2mult1	type2mult100	type2mult10000	type3mult0.0001	type3mult0.01	type3mult1	type3mult100	type3mult10000	type4mult0.0001	type4mult0.01	type4mult1	type4mult100	type4mult10000	type5mult0.0001	type5mult0.01	type5mult1	type5mult100	type5mult10000
1.0	0.00014236	0.00014238	0.00014238	0.00014238	0.00014238	0.00014236	0.00014238	0.00014238	0.00014238	0.00014236	0.00014236	0.00014238	0.00014238	0.00014238	0.00014237	0.00014236	0.00014238	0.00014238	0.00014238	0.00014236	0.00014236
2.0	0.00013446	0.00020251	0.0002025	0.00020207	0.00017039	0.00013671	0.00020251	0.00020244	0.00019607	0.00012691	0.00014112	0.00020251	0.00020249	0.0002008	0.00013719	0.00014044	0.00020251	0.00020235	0.00018805	0.00013131	0.00014211
3.0	0.00013264	0.00031939	0.00031938	0.00031871	0.00026287	0.00013245	0.00031938	0.00031928	0.00030952	0.00013769	0.00014043	0.00031939	0.00031936	0.00031675	0.00018151	0.00013867	0.00031938	0.00031913	0.00029571	0.00012609	0.00014186
4.0	0.00013133	0.00037049	0.00037048	0.00036988	0.00031734	0.00012923	0.00037049	0.0003704	0.00036189	0.00015469	0.00014006	0.00037049	0.00037046	0.00036813	0.00022386	0.00013701	0.00037049	0.00037026	0.0003492	0.00012425	0.0001416
5.0	0.00012982	0.00037281	0.00037281	0.00037238	0.00033085	0.00012676	0.00037281	0.00037275	0.00036676	0.0001684	0.0001399	0.00037281	0.00037279	0.00037111	0.00024662	0.00013546	0.00037281	0.00037265	0.00035654	0.00012406	0.00014134
6.0	0.00012846	0.00034736	0.00034735	0.00034712	0.00032159	0.0001248	0.00034736	0.00034733	0.00034424	0.00017532	0.00013984	0.00034736	0.00034735	0.00034644	0.00025185	0.00013402	0.00034736	0.00034727	0.00033831	0.00012437	0.00014107
7.0	0.00012694	0.00030302	0.00030302	0.00030294	0.00029206	0.00012315	0.00030302	0.00030301	0.00030217	0.00017664	0.0001398	0.00030302	0.00030301	0.00030272	0.00024574	0.00013267	0.00030302	0.00030299	0.00029974	0.00012444	0.0001408
8.0	0.00012552	0.00025495	0.00025496	0.00025499	0.00025489	0.00012167	0.00025495	0.00025496	0.00025565	0.00017169	0.00013973	0.00025495	0.00025496	0.00025511	0.00022856	0.0001314	0.00025495	0.00025497	0.00025608	0.00012384	0.00014052
9.0	0.00012397	0.00021074	0.00021074	0.00021082	0.00021621	0.00012022	0.00021074	0.00021076	0.00021194	0.00016196	0.00013961	0.00021074	0.00021075	0.00021103	0.00020705	0.00013023	0.00021074	0.00021077	0.00021367	0.00012236	0.00014023
10.0	0.0001225	0.00017505	0.00017505	0.00017516	0.0001831	0.00011872	0.00017505	0.00017507	0.00017661	0.00015043	0.00013941	0.00017505	0.00017505	0.00017546	0.00018321	0.00012913	0.00017505	0.00017509	0.0001789	0.00011994	0.00013993
20.0	0.00010652	8.4113e-5	8.4111e-5	8.3974e-5	7.6468e-5	9.3975e-5	8.4112e-5	8.4109e-5	8.3775e-5	6.5319e-5	0.00013238	8.4112e-5	8.4107e-5	8.3578e-5	6.5216e-5	0.0001201	8.4112e-5	8.4061e-5	8.0639e-5	7.2452e-5	0.00013684
21.0	0.00010488	8.8976e-5	8.8974e-5	8.8796e-5	8.0397e-5	9.0751e-5	8.8976e-5	8.8972e-5	8.8562e-5	6.4248e-5	0.00013126	8.8976e-5	8.8969e-5	8.8285e-5	6.5917e-5	0.00011918	8.8975e-5	8.8909e-5	8.4915e-5	6.7971e-5	0.00013653
22.0	0.00010326	9.4797e-5	9.4795e-5	9.4573e-5	8.4954e-5	8.747e-5	9.4797e-5	9.4793e-5	9.4373e-5	6.3641e-5	0.00013009	9.4797e-5	9.4788e-5	9.3925e-5	6.7584e-5	0.00011823	9.4796e-5	9.4717e-5	9.0072e-5	6.37e-5	0.00013622
23.0	0.00010162	0.00010052	0.00010052	0.0001003	9.0265e-5	8.4123e-5	0.00010052	0.00010052	0.00010017	6.3794e-5	0.00012888	0.00010052	0.00010051	9.9664e-5	7.0349e-5	0.00011724	0.00010052	0.00010044	9.5608e-5	5.994e-5	0.00013591
24.0	0.00010001	0.00010624	0.00010624	0.00010599	9.5838e-5	8.0771e-5	0.00010624	0.00010624	0.00010586	6.4821e-5	0.00012764	0.00010624	0.00010623	0.0001053	7.4056e-5	0.00011621	0.00010624	0.00010615	0.00010131	5.6505e-5	0.0001356
25.0	9.839e-5	0.00011196	0.00011196	0.0001117	0.00010158	7.7436e-5	0.00011196	0.00011196	0.00011167	6.6954e-5	0.00012637	0.00011196	0.00011195	0.00011099	7.8439e-5	0.00011512	0.00011196	0.00011187	0.00010691	5.391e-5	0.00013529
26.0	9.6791e-5	0.0001172	0.0001172	0.00011691	0.00010729	7.414e-5	0.0001172	0.0001172	0.00011698	6.9648e-5	0.00012507	0.0001172	0.00011719	0.0001161	8.3375e-5	0.00011399	0.0001172	0.00011709	0.0001123	5.1574e-5	0.00013498
27.0	9.5192e-5	0.00012135	0.00012135	0.00012102	0.00011258	7.0969e-5	0.00012135	0.00012135	0.00012126	7.2923e-5	0.00012376	0.00012135	0.00012134	0.0001202	8.8455e-5	0.00011281	0.00012135	0.00012123	0.0001169	4.9509e-5	0.00013467
28.0	9.3615e-5	0.00012431	0.00012431	0.00012397	0.00011702	6.7899e-5	0.00012431	0.00012431	0.0001244	7.6338e-5	0.00012244	0.00012431	0.0001243	0.00012306	9.3779e-5	0.00011158	0.00012431	0.00012419	0.00012038	4.7547e-5	0.00013437
29.0	9.2045e-5	0.00012577	0.00012577	0.00012541	0.00012026	6.4981e-5	0.00012577	0.00012577	0.00012599	7.989e-5	0.00012111	0.00012577	0.00012575	0.00012446	9.935e-5	0.0001103	0.00012577	0.00012564	0.00012262	4.5793e-5	0.00013406
30.0	9.0497e-5	0.00012558	0.00012557	0.00012522	0.00012233	6.2156e-5	0.00012558	0.00012558	0.00012595	8.3485e-5	0.00011977	0.00012558	0.00012556	0.00012432	0.00010456	0.00010897	0.00012557	0.00012544	0.00012338	4.4185e-5	0.00013376
31.0	8.8963e-5	0.00012425	0.00012424	0.00012387	0.00012304	5.9427e-5	0.00012425	0.00012425	0.0001247	8.7199e-5	0.00011844	0.00012425	0.00012423	0.00012293	0.0001091	0.00010758	0.00012425	0.00012411	0.00012276	4.285e-5	0.00013346
32.0	8.7453e-5	0.00012212	0.00012212	0.00012172	0.00012226	5.6812e-5	0.00012212	0.00012213	0.00012259	9.1136e-5	0.00011711	0.00012212	0.0001221	0.0001208	0.00011287	0.00010615	0.00012212	0.00012197	0.00012084	4.1798e-5	0.00013316
33.0	8.5958e-5	0.00011993	0.00011992	0.00011938	0.00012016	5.4362e-5	0.00011993	0.00011993	0.00012038	9.4791e-5	0.00011578	0.00011993	0.00011991	0.00011828	0.00011545	0.00010466	0.00011993	0.00011972	0.00011851	4.1099e-5	0.00013286
34.0	8.4508e-5	0.00011805	0.00011805	0.0001175	0.00011803	5.2036e-5	0.00011805	0.00011806	0.00011851	9.7967e-5	0.00011446	0.00011805	0.00011803	0.00011629	0.00011686	0.00010314	0.00011805	0.00011785	0.00011648	4.0718e-5	0.00013257
35.0	8.3078e-5	0.0001152	0.0001152	0.00011464	0.00011618	4.9836e-5	0.0001152	0.00011521	0.00011569	0.00010045	0.00011314	0.0001152	0.00011518	0.00011349	0.00011705	0.00010157	0.0001152	0.000115	0.00011427	4.0482e-5	0.00013228
36.0	8.1674e-5	0.00011509	0.00011508	0.00011437	0.00011399	4.7785e-5	0.00011509	0.00011509	0.00011535	0.0001024	0.00011183	0.00011509	0.00011506	0.00011294	0.00011604	9.9956e-5	0.00011509	0.00011481	0.00011271	4.0457e-5	0.00013199
37.0	8.0293e-5	0.00011567	0.00011566	0.00011487	0.00011313	4.6103e-5	0.00011567	0.00011567	0.00011589	0.00010365	0.00011054	0.00011567	0.00011564	0.00011327	0.00011471	9.8313e-5	0.00011566	0.00011537	0.00011259	4.0728e-5	0.0001317
38.0	7.8939e-5	0.00011555	0.00011555	0.00011472	0.00011326	4.4629e-5	0.00011556	0.00011556	0.00011581	0.0001041	0.00010917	0.00011555	0.00011552	0.00011313	0.00011315	9.6637e-5	0.00011555	0.00011524	0.00011284	4.1267e-5	0.00013142
39.0	7.7611e-5	0.00011485	0.00011484	0.00011397	0.00011344	4.3307e-5	0.00011485	0.00011485	0.00011513	0.00010374	0.00010778	0.00011484	0.00011481	0.0001124	0.0001116	9.4934e-5	0.00011484	0.00011452	0.0001125	4.1977e-5	0.00013114
40.0	7.6313e-5	0.00011356	0.00011356	0.00011268	0.00011318	4.2076e-5	0.00011356	0.00011357	0.0001138	0.00010287	0.00010643	0.00011356	0.00011353	0.00011116	0.00011076	9.3206e-5	0.00011356	0.00011323	0.00011149	4.2877e-5	0.00013087
41.0	7.5042e-5	0.00011214	0.00011213	0.00011124	0.00011242	4.092e-5	0.00011214	0.00011215	0.00011245	0.00010187	0.00010512	0.00011214	0.00011211	0.00010977	0.00011159	9.1457e-5	0.00011214	0.00011181	0.00011043	4.3954e-5	0.0001306
42.0	7.3804e-5	0.00011	0.00010999	0.00010905	0.00011111	3.9934e-5	0.00011	0.00011001	0.00011028	0.00010081	0.00010385	0.00011	0.00010997	0.00010766	0.00011305	8.9691e-5	0.00011	0.00010964	0.00010871	4.5242e-5	0.00013034
43.0	7.2594e-5	0.00010718	0.00010717	0.00010625	0.00010931	3.9079e-5	0.00010718	0.00010718	0.00010754	0.00010135	0.0001026	0.00010718	0.00010714	0.00010485	0.00011375	8.7949e-5	0.00010718	0.00010684	0.00010629	4.6653e-5	0.00013008
44.0	7.1421e-5	0.00010349	0.00010348	0.00010259	0.0001068	3.8297e-5	0.00010349	0.00010349	0.00010385	0.0001032	0.00010139	0.00010348	0.00010345	0.00010134	0.00011358	8.6203e-5	0.00010348	0.00010315	0.00010329	4.819e-5	0.00012983
45.0	7.0281e-5	9.9251e-5	9.9243e-5	9.8421e-5	0.00010371	3.7582e-5	9.9251e-5	9.9255e-5	9.9674e-5	0.00010445	0.00010021	9.9251e-5	9.9218e-5	9.7298e-5	0.00011279	8.4455e-5	9.9248e-5	9.8942e-5	9.943e-5	4.9842e-5	0.00012958
46.0	6.9175e-5	9.6271e-5	9.626e-5	9.5246e-5	9.972e-5	3.6956e-5	9.6271e-5	9.6273e-5	9.655e-5	0.0001054	9.905e-5	9.627e-5	9.623e-5	9.3716e-5	0.00011105	8.2708e-5	9.6267e-5	9.5886e-5	9.4849e-5	5.1536e-5	0.00012934
47.0	6.81e-5	9.3182e-5	9.3172e-5	9.2208e-5	9.5494e-5	3.6407e-5	9.3182e-5	9.3186e-5	9.3502e-5	0.0001058	9.792e-5	9.3182e-5	9.3144e-5	9.0765e-5	0.00010911	8.0967e-5	9.3179e-5	9.2815e-5	9.1808e-5	5.3231e-5	0.00012911
48.0	6.7059e-5	8.9531e-5	8.9521e-5	8.8572e-5	9.2349e-5	3.5945e-5	8.9531e-5	8.9534e-5	8.9867e-5	0.0001056	9.6817e-5	8.9531e-5	8.9492e-5	8.7244e-5	0.00010691	7.9232e-5	8.9527e-5	8.9168e-5	8.8528e-5	5.4947e-5	0.00012888
49.0	6.6053e-5	8.5314e-5	8.5305e-5	8.4422e-5	8.8993e-5	3.5626e-5	8.5314e-5	8.5318e-5	8.5692e-5	0.00010468	9.574e-5	8.5314e-5	8.5278e-5	8.319e-5	0.00010383	7.7505e-5	8.5311e-5	8.4972e-5	8.4786e-5	5.6625e-5	0.00012866
50.0	6.508e-5	8.1587e-5	8.1578e-5	8.0713e-5	8.5103e-5	3.5524e-5	8.1587e-5	8.1591e-5	8.1956e-5	0.00010335	9.4687e-5	8.1587e-5	8.1552e-5	7.9465e-5	0.00010019	7.5787e-5	8.1584e-5	8.1249e-5	8.0742e-5	5.8253e-5	0.00012844
51.0	6.4148e-5	7.7869e-5	7.7861e-5	7.709e-5	8.1588e-5	3.5488e-5	7.7869e-5	7.7873e-5	7.8237e-5	0.00010208	9.3663e-5	7.7869e-5	7.7838e-5	7.5972e-5	9.7658e-5	7.4069e-5	7.7866e-5	7.7567e-5	7.73e-5	6.011e-5	0.00012824
52.0	6.3249e-5	7.4138e-5	7.4131e-5	7.3395e-5	7.8089e-5	3.5513e-5	7.4138e-5	7.4142e-5	7.4554e-5	0.000101	9.2663e-5	7.4138e-5	7.4108e-5	7.2397e-5	9.4755e-5	7.2356e-5	7.4135e-5	7.3854e-5	7.3828e-5	6.2082e-5	0.00012804
53.0	6.2381e-5	6.9933e-5	6.9926e-5	6.9227e-5	7.46e-5	3.5605e-5	6.9933e-5	6.9938e-5	7.0383e-5	9.9683e-5	9.1685e-5	6.9933e-5	6.9905e-5	6.8357e-5	9.1457e-5	7.0663e-5	6.993e-5	6.9667e-5	7.0247e-5	6.4246e-5	0.00012784
54.0	6.1553e-5	6.5418e-5	6.5411e-5	6.4743e-5	7.0959e-5	3.5801e-5	6.5418e-5	6.5422e-5	6.588e-5	9.7474e-5	9.0694e-5	6.5418e-5	6.5389e-5	6.3997e-5	8.7806e-5	6.899e-5	6.5415e-5	6.5165e-5	6.6235e-5	6.6401e-5	0.00012765
55.0	6.0758e-5	6.0815e-5	6.0808e-5	6.0116e-5	6.6909e-5	3.609e-5	6.0815e-5	6.0819e-5	6.1253e-5	9.4514e-5	8.9702e-5	6.0815e-5	6.0788e-5	5.9462e-5	8.4726e-5	6.7341e-5	6.0812e-5	6.0554e-5	6.1963e-5	6.841e-5	0.00012747
56.0	5.9996e-5	5.675e-5	5.6742e-5	5.6036e-5	6.2589e-5	3.6437e-5	5.675e-5	5.6754e-5	5.7132e-5	9.1508e-5	8.8743e-5	5.6749e-5	5.6721e-5	5.5238e-5	8.1215e-5	6.5717e-5	5.6747e-5	5.6477e-5	5.7551e-5	7.0222e-5	0.0001273
57.0	5.9271e-5	5.3139e-5	5.3132e-5	5.2437e-5	5.8308e-5	3.6855e-5	5.3139e-5	5.3143e-5	5.3501e-5	8.8013e-5	8.7816e-5	5.3139e-5	5.3111e-5	5.1592e-5	7.7916e-5	6.4121e-5	5.3136e-5	5.2869e-5	5.3814e-5	7.1796e-5	0.00012713
58.0	5.858e-5	4.9571e-5	4.9564e-5	4.8916e-5	5.4673e-5	3.7378e-5	4.9571e-5	4.9575e-5	4.9925e-5	8.4804e-5	8.6847e-5	4.9571e-5	4.9545e-5	4.8141e-5	7.415e-5	6.2563e-5	4.9569e-5	4.9318e-5	5.0404e-5	7.3194e-5	0.00012696
59.0	5.7921e-5	4.605e-5	4.6042e-5	4.5415e-5	5.1234e-5	3.8032e-5	4.605e-5	4.6053e-5	4.6367e-5	8.2678e-5	8.5879e-5	4.605e-5	4.602e-5	4.475e-5	7.0022e-5	6.106e-5	4.6047e-5	4.5788e-5	4.7019e-5	7.4428e-5	0.00012681
60.0	5.7294e-5	4.2726e-5	4.2719e-5	4.2042e-5	4.7787e-5	3.8753e-5	4.2726e-5	4.2729e-5	4.3002e-5	8.0077e-5	8.4917e-5	4.2726e-5	4.2698e-5	4.142e-5	6.5712e-5	5.959e-5	4.2723e-5	4.2462e-5	4.3667e-5	7.5332e-5	0.00012665
61.0	5.6696e-5	3.9634e-5	3.9629e-5	3.9084e-5	4.4452e-5	3.9569e-5	3.9634e-5	3.9637e-5	3.9911e-5	7.7114e-5	8.4009e-5	3.9634e-5	3.9612e-5	3.8289e-5	6.213e-5	5.8159e-5	3.9632e-5	3.9421e-5	4.0461e-5	7.594e-5	0.00012651
62.0	5.613e-5	3.6977e-5	3.6972e-5	3.6488e-5	4.117e-5	4.0455e-5	3.6977e-5	3.698e-5	3.7245e-5	7.368e-5	8.3144e-5	3.6977e-5	3.6957e-5	3.571e-5	5.8807e-5	5.6783e-5	3.6975e-5	3.6785e-5	3.74e-5	7.6496e-5	0.00012637
63.0	5.5599e-5	3.4387e-5	3.4382e-5	3.3955e-5	3.8116e-5	4.1391e-5	3.4387e-5	3.4389e-5	3.4638e-5	7.0573e-5	8.2321e-5	3.4387e-5	3.4369e-5	3.3298e-5	5.5413e-5	5.5443e-5	3.4385e-5	3.4215e-5	3.4929e-5	7.6916e-5	0.00012623
64.0	5.5101e-5	3.1972e-5	3.1968e-5	3.1571e-5	3.5584e-5	4.2446e-5	3.1972e-5	3.1975e-5	3.22e-5	6.7722e-5	8.1536e-5	3.1972e-5	3.1955e-5	3.0989e-5	5.1913e-5	5.4133e-5	3.1971e-5	3.1811e-5	3.2579e-5	7.717e-5	0.0001261
65.0	5.463e-5	3.0086e-5	3.0079e-5	2.9475e-5	3.3161e-5	4.3528e-5	3.0086e-5	3.0088e-5	3.0212e-5	6.4561e-5	8.0786e-5	3.0086e-5	3.0058e-5	2.885e-5	4.8381e-5	5.286e-5	3.0084e-5	2.9828e-5	3.0349e-5	7.719e-5	0.00012598
66.0	5.4187e-5	2.8423e-5	2.8416e-5	2.784e-5	3.085e-5	4.4649e-5	2.8423e-5	2.8424e-5	2.8528e-5	6.1281e-5	8.0069e-5	2.8423e-5	2.8395e-5	2.724e-5	4.4869e-5	5.1627e-5	2.842e-5	2.817e-5	2.845e-5	7.7284e-5	0.00012586
67.0	5.3771e-5	2.7228e-5	2.722e-5	2.654e-5	2.906e-5	4.5818e-5	2.7228e-5	2.7229e-5	2.7269e-5	5.7879e-5	7.9382e-5	2.7228e-5	2.7196e-5	2.5832e-5	4.1521e-5	5.0406e-5	2.7225e-5	2.6929e-5	2.6914e-5	7.7119e-5	0.00012574
68.0	5.3382e-5	2.6171e-5	2.6162e-5	2.5538e-5	2.7489e-5	4.7029e-5	2.6171e-5	2.6171e-5	2.6203e-5	5.4511e-5	7.8724e-5	2.617e-5	2.6136e-5	2.4916e-5	3.866e-5	4.9242e-5	2.6167e-5	2.5887e-5	2.5493e-5	7.7129e-5	0.00012563
69.0	5.3016e-5	2.519e-5	2.5182e-5	2.4557e-5	2.6065e-5	4.8276e-5	2.5191e-5	2.5191e-5	2.5191e-5	5.112e-5	7.8085e-5	2.519e-5	2.5159e-5	2.4001e-5	3.5979e-5	4.8123e-5	2.5188e-5	2.4893e-5	2.4564e-5	7.7109e-5	0.00012552
70.0	5.2678e-5	2.4367e-5	2.436e-5	2.3701e-5	2.5096e-5	4.9566e-5	2.4367e-5	2.4367e-5	2.4366e-5	4.7864e-5	7.7461e-5	2.4367e-5	2.4341e-5	2.3134e-5	3.3694e-5	4.7046e-5	2.4365e-5	2.4082e-5	2.3643e-5	7.7624e-5	0.00012541
71.0	5.2364e-5	2.3624e-5	2.3617e-5	2.3041e-5	2.4145e-5	5.0878e-5	2.3624e-5	2.3624e-5	2.3642e-5	4.613e-5	7.6936e-5	2.3623e-5	2.3598e-5	2.2444e-5	3.1908e-5	4.601e-5	2.3621e-5	2.3391e-5	2.281e-5	7.8124e-5	0.00012531
72.0	5.2072e-5	2.2986e-5	2.298e-5	2.2486e-5	2.3324e-5	5.2216e-5	2.2986e-5	2.2987e-5	2.2998e-5	4.4502e-5	7.6398e-5	2.2986e-5	2.2963e-5	2.1872e-5	3.0271e-5	4.5015e-5	2.2984e-5	2.2771e-5	2.2129e-5	7.8891e-5	0.00012521
73.0	5.18e-5	2.2432e-5	2.2426e-5	2.2011e-5	2.2604e-5	5.3562e-5	2.2432e-5	2.2432e-5	2.2431e-5	4.2804e-5	7.5868e-5	2.2432e-5	2.2409e-5	2.1409e-5	2.9089e-5	4.406e-5	2.243e-5	2.2231e-5	2.1551e-5	7.9616e-5	0.00012511
74.0	5.1551e-5	2.2078e-5	2.2072e-5	2.172e-5	2.1989e-5	5.4919e-5	2.2078e-5	2.2078e-5	2.2063e-5	4.129e-5	7.535e-5	2.2078e-5	2.2056e-5	2.1194e-5	2.7906e-5	4.3146e-5	2.2076e-5	2.1892e-5	2.1089e-5	8.0228e-5	0.00012501
75.0	5.1332e-5	2.1969e-5	2.1963e-5	2.1632e-5	2.1479e-5	5.6264e-5	2.1969e-5	2.1969e-5	2.1944e-5	3.9866e-5	7.4851e-5	2.1969e-5	2.1946e-5	2.1091e-5	2.689e-5	4.2284e-5	2.1967e-5	2.179e-5	2.0893e-5	8.0891e-5	0.00012492
76.0	5.1136e-5	2.1959e-5	2.1953e-5	2.1609e-5	2.1199e-5	5.7589e-5	2.1959e-5	2.1958e-5	2.1915e-5	3.832e-5	7.4368e-5	2.1959e-5	2.1934e-5	2.1102e-5	2.592e-5	4.1491e-5	2.1956e-5	2.1766e-5	2.0789e-5	8.1357e-5	0.00012482
77.0	5.0955e-5	2.1997e-5	2.1991e-5	2.1629e-5	2.11e-5	5.8889e-5	2.1997e-5	2.1996e-5	2.1938e-5	3.6723e-5	7.3901e-5	2.1997e-5	2.1975e-5	2.1166e-5	2.5039e-5	4.0773e-5	2.1995e-5	2.1794e-5	2.0748e-5	8.1498e-5	0.00012473
78.0	5.0789e-5	2.212e-5	2.2114e-5	2.1741e-5	2.1063e-5	6.0172e-5	2.212e-5	2.2119e-5	2.2057e-5	3.5129e-5	7.3448e-5	2.212e-5	2.2097e-5	2.13e-5	2.4255e-5	4.0108e-5	2.2118e-5	2.1918e-5	2.0781e-5	8.1284e-5	0.00012463
79.0	5.0639e-5	2.2331e-5	2.2325e-5	2.1933e-5	2.1137e-5	6.1433e-5	2.2331e-5	2.2331e-5	2.2256e-5	3.3571e-5	7.301e-5	2.2331e-5	2.2307e-5	2.1499e-5	2.3567e-5	3.9479e-5	2.2329e-5	2.2119e-5	2.092e-5	8.1156e-5	0.00012454
80.0	5.0505e-5	2.2577e-5	2.257e-5	2.2171e-5	2.1282e-5	6.2668e-5	2.2577e-5	2.2576e-5	2.2477e-5	3.2048e-5	7.2585e-5	2.2576e-5	2.2551e-5	2.1763e-5	2.299e-5	3.8888e-5	2.2574e-5	2.236e-5	2.1121e-5	8.1502e-5	0.00012444
81.0	5.0388e-5	2.292e-5	2.2912e-5	2.2473e-5	2.1485e-5	6.3908e-5	2.292e-5	2.2919e-5	2.2804e-5	3.0645e-5	7.2168e-5	2.2919e-5	2.2892e-5	2.2091e-5	2.2607e-5	3.8342e-5	2.2917e-5	2.2676e-5	2.1382e-5	8.1453e-5	0.00012434
82.0	5.0284e-5	2.3356e-5	2.3348e-5	2.2857e-5	2.176e-5	6.5142e-5	2.3356e-5	2.3354e-5	2.3203e-5	2.9521e-5	7.1782e-5	2.3356e-5	2.3324e-5	2.2506e-5	2.2387e-5	3.784e-5	2.3353e-5	2.3084e-5	2.1721e-5	8.1085e-5	0.00012424
83.0	5.0193e-5	2.3884e-5	2.3875e-5	2.3358e-5	2.2133e-5	6.6303e-5	2.3884e-5	2.3882e-5	2.3728e-5	2.8607e-5	7.1424e-5	2.3884e-5	2.385e-5	2.2995e-5	2.2319e-5	3.7373e-5	2.3881e-5	2.36e-5	2.2144e-5	8.0548e-5	0.00012414
84.0	5.0115e-5	2.4436e-5	2.4427e-5	2.3899e-5	2.2512e-5	6.7487e-5	2.4436e-5	2.4435e-5	2.4276e-5	2.7846e-5	7.1071e-5	2.4436e-5	2.4401e-5	2.351e-5	2.2359e-5	3.6936e-5	2.4433e-5	2.4138e-5	2.2638e-5	7.9514e-5	0.00012404
85.0	5.0051e-5	2.5012e-5	2.5003e-5	2.446e-5	2.2907e-5	6.8797e-5	2.5012e-5	2.5011e-5	2.4849e-5	2.7239e-5	7.0721e-5	2.5012e-5	2.4975e-5	2.4036e-5	2.2507e-5	3.653e-5	2.5009e-5	2.4706e-5	2.3143e-5	7.8036e-5	0.00012392
86.0	4.9998e-5	2.5599e-5	2.559e-5	2.5042e-5	2.3436e-5	7.0079e-5	2.5599e-5	2.5598e-5	2.5448e-5	2.6831e-5	7.0394e-5	2.5599e-5	2.5562e-5	2.4575e-5	2.2784e-5	3.6178e-5	2.5596e-5	2.5297e-5	2.3657e-5	7.6181e-5	0.00012381
87.0	4.9955e-5	2.6187e-5	2.6178e-5	2.5639e-5	2.3984e-5	7.1283e-5	2.6187e-5	2.6185e-5	2.6047e-5	2.6582e-5	7.009e-5	2.6187e-5	2.6151e-5	2.5129e-5	2.3177e-5	3.5862e-5	2.6184e-5	2.5886e-5	2.4187e-5	7.451e-5	0.00012369
88.0	4.9924e-5	2.6786e-5	2.6777e-5	2.6229e-5	2.4552e-5	7.241e-5	2.6787e-5	2.6785e-5	2.6645e-5	2.6513e-5	6.9812e-5	2.6786e-5	2.6748e-5	2.5673e-5	2.3616e-5	3.5593e-5	2.6783e-5	2.6472e-5	2.4719e-5	7.255e-5	0.00012356
89.0	4.9906e-5	2.7392e-5	2.7381e-5	2.681e-5	2.512e-5	7.3486e-5	2.7392e-5	2.739e-5	2.7248e-5	2.6612e-5	6.9526e-5	2.7391e-5	2.7351e-5	2.6198e-5	2.4102e-5	3.5365e-5	2.7388e-5	2.7061e-5	2.5233e-5	7.0575e-5	0.00012343
90.0	4.9898e-5	2.8006e-5	2.7995e-5	2.7386e-5	2.5683e-5	7.4468e-5	2.8006e-5	2.8004e-5	2.7854e-5	2.7024e-5	6.9234e-5	2.8005e-5	2.7962e-5	2.6719e-5	2.4633e-5	3.5173e-5	2.8002e-5	2.7659e-5	2.5742e-5	6.9285e-5	0.00012329
91.0	4.9894e-5	2.8533e-5	2.8528e-5	2.7954e-5	2.6238e-5	7.5343e-5	2.8533e-5	2.8533e-5	2.8462e-5	2.7625e-5	6.8922e-5	2.8533e-5	2.851e-5	2.7231e-5	2.5205e-5	3.5015e-5	2.8531e-5	2.8254e-5	2.6247e-5	6.7799e-5	0.00012314
92.0	4.9895e-5	2.9013e-5	2.9006e-5	2.8526e-5	2.6796e-5	7.613e-5	2.9013e-5	2.9012e-5	2.9001e-5	2.8313e-5	6.8612e-5	2.9013e-5	2.8989e-5	2.7742e-5	2.5891e-5	3.4888e-5	2.901e-5	2.8819e-5	2.6759e-5	6.6319e-5	0.00012298
93.0	4.9901e-5	2.9468e-5	2.9462e-5	2.9071e-5	2.7308e-5	7.6842e-5	2.9468e-5	2.9468e-5	2.9454e-5	2.9039e-5	6.8317e-5	2.9468e-5	2.9443e-5	2.8246e-5	2.6617e-5	3.4791e-5	2.9466e-5	2.9279e-5	2.7236e-5	6.5074e-5	0.00012282
94.0	4.9908e-5	2.9896e-5	2.9888e-5	2.9467e-5	2.7818e-5	7.7425e-5	2.9896e-5	2.9895e-5	2.9873e-5	2.9802e-5	6.8033e-5	2.9895e-5	2.9865e-5	2.8665e-5	2.7315e-5	3.4726e-5	2.9893e-5	2.968e-5	2.7694e-5	6.3533e-5	0.00012264
95.0	4.9916e-5	3.0305e-5	3.0296e-5	2.9807e-5	2.8323e-5	7.7962e-5	3.0305e-5	3.0304e-5	3.0269e-5	3.0664e-5	6.776e-5	3.0304e-5	3.0269e-5	2.9054e-5	2.7989e-5	3.469e-5	3.0301e-5	3.0058e-5	2.8129e-5	6.1809e-5	0.00012246
96.0	4.9926e-5	3.0708e-5	3.0699e-5	3.0118e-5	2.8808e-5	7.8485e-5	3.0708e-5	3.0707e-5	3.0648e-5	3.1599e-5	6.748e-5	3.0707e-5	3.0672e-5	2.9418e-5	2.8657e-5	3.4687e-5	3.0704e-5	3.0417e-5	2.8539e-5	6.009e-5	0.00012227
97.0	4.9937e-5	3.1054e-5	3.1045e-5	3.0362e-5	2.9264e-5	7.8903e-5	3.1054e-5	3.1053e-5	3.0998e-5	3.2495e-5	6.7194e-5	3.1054e-5	3.102e-5	2.9672e-5	2.9317e-5	3.4717e-5	3.1051e-5	3.0742e-5	2.8916e-5	5.8167e-5	0.00012206
98.0	4.9949e-5	3.1306e-5	3.1295e-5	3.0565e-5	2.9687e-5	7.9328e-5	3.1306e-5	3.1305e-5	3.1244e-5	3.3419e-5	6.6899e-5	3.1306e-5	3.1264e-5	2.9844e-5	2.9959e-5	3.4804e-5	3.1302e-5	3.0968e-5	2.9249e-5	5.6037e-5	0.00012185
99.0	4.9964e-5	3.1466e-5	3.1455e-5	3.0706e-5	3.0073e-5	7.9699e-5	3.1466e-5	3.1465e-5	3.1391e-5	3.446e-5	6.6595e-5	3.1466e-5	3.1421e-5	2.9959e-5	3.059e-5	3.492e-5	3.1462e-5	3.1091e-5	2.947e-5	5.3787e-5	0.00012163
100.0	4.9976e-5	3.156e-5	3.1546e-5	3.0767e-5	3.0338e-5	7.9958e-5	3.156e-5	3.1558e-5	3.1464e-5	3.5586e-5	6.627e-5	3.156e-5	3.1506e-5	3.0011e-5	3.1217e-5	3.5061e-5	3.1555e-5	3.1159e-5	2.965e-5	5.145e-5	0.0001214
200.0	2.0121e-5	1.4161e-6	1.4128e-6	1.2653e-6	1.2352e-6	4.9951e-5	1.4161e-6	1.4153e-6	1.3757e-6	2.0656e-6	1.9048e-5	1.416e-6	1.4024e-6	1.2081e-6	1.5363e-6	0.00011531	1.4149e-6	1.3471e-6	1.1786e-6	3.9005e-5	6.5382e-5
300.0	1.3606e-5	4.7903e-7	4.7556e-7	4.0882e-7	3.734e-7	1.4885e-5	4.7906e-7	4.7799e-7	4.268e-7	5.4646e-7	3.4281e-5	4.7891e-7	4.6651e-7	3.9097e-7	4.1657e-7	7.8255e-5	4.7766e-7	4.2025e-7	3.6949e-7	3.0054e-6	3.5273e-5
400.0	4.7795e-5	3.5434e-7	3.4795e-7	2.7905e-7	2.6089e-7	4.6405e-6	3.5439e-7	3.527e-7	2.9318e-7	2.8417e-7	0.00011881	3.5416e-7	3.3177e-7	2.6819e-7	2.7344e-7	0.00011233	3.5214e-7	2.8951e-7	2.6024e-7	8.3823e-7	6.0938e-5
500.0	4.3367e-5	3.3484e-7	3.2456e-7	2.5204e-7	2.3013e-7	5.3405e-6	3.3492e-7	3.3199e-7	2.6532e-7	2.3843e-7	3.9958e-5	3.3452e-7	3.0073e-7	2.4038e-7	2.3241e-7	0.00011401	3.3098e-7	2.619e-7	2.2997e-7	6.2807e-7	0.00012054
600.0	2.135e-5	3.2469e-7	3.0995e-7	2.3749e-7	2.1488e-7	1.0589e-6	3.248e-7	3.2056e-7	2.5188e-7	2.2071e-7	1.9535e-5	3.2423e-7	2.8007e-7	2.2766e-7	2.1608e-7	2.1616e-5	3.191e-7	2.4796e-7	2.1573e-7	3.065e-7	0.00017383
700.0	1.8898e-5	3.1884e-7	2.9901e-7	2.3008e-7	2.0544e-7	1.4576e-6	3.19e-7	3.132e-7	2.4296e-7	2.1002e-7	2.0404e-5	3.1821e-7	2.6522e-7	2.1725e-7	2.063e-7	1.9879e-5	3.1122e-7	2.3768e-7	2.059e-7	2.4322e-7	0.00019013
800.0	1.2927e-5	3.1466e-7	2.8926e-7	2.2503e-7	1.9781e-7	6.6783e-7	3.1486e-7	3.0728e-7	2.3513e-7	2.0192e-7	1.9977e-5	3.1384e-7	2.5458e-7	2.0845e-7	1.9854e-7	1.7755e-5	3.0471e-7	2.3068e-7	1.9832e-7	2.2732e-7	0.00022736
900.0	1.1202e-5	3.1177e-7	2.8065e-7	2.2013e-7	1.9212e-7	3.7738e-7	3.1203e-7	3.0244e-7	2.2873e-7	1.9559e-7	1.625e-5	3.1072e-7	2.4812e-7	2.0224e-7	1.9263e-7	1.1711e-5	2.9923e-7	2.2678e-7	1.9227e-7	2.0513e-7	0.00017553
1000.0	1.449e-5	3.0979e-7	2.73e-7	2.1632e-7	1.8672e-7	2.7586e-7	3.1012e-7	2.9834e-7	2.2589e-7	1.901e-7	8.6614e-6	3.0849e-7	2.4535e-7	1.9669e-7	1.874e-7	1.6731e-5	2.9444e-7	2.2461e-7	1.872e-7	1.966e-7	0.00017184
1100.0	1.5007e-5	3.0843e-7	2.6607e-7	2.1224e-7	1.8308e-7	2.7803e-7	3.0881e-7	2.9469e-7	2.2551e-7	1.8533e-7	1.1859e-5	3.0685e-7	2.4494e-7	1.9202e-7	1.833e-7	6.3069e-6	2.9004e-7	2.2365e-7	1.8323e-7	1.911e-7	0.0001777
1200.0	8.0034e-6	3.0743e-7	2.5986e-7	2.0738e-7	1.797e-7	2.4543e-7	3.079e-7	2.912e-7	2.2516e-7	1.8165e-7	1.4416e-5	3.0556e-7	2.4684e-7	1.8859e-7	1.7996e-7	4.6548e-6	2.8585e-7	2.2328e-7	1.8007e-7	1.855e-7	0.00018693
1300.0	2.4604e-6	3.0671e-7	2.545e-7	2.0329e-7	1.7702e-7	2.0434e-7	3.0726e-7	2.8784e-7	2.2511e-7	1.7849e-7	4.6754e-6	3.0451e-7	2.4912e-7	1.8581e-7	1.772e-7	6.0183e-6	2.8175e-7	2.233e-7	1.7733e-7	1.8145e-7	0.00032934
1400.0	5.1115e-6	3.0614e-7	2.4996e-7	2.0013e-7	1.7473e-7	1.8585e-7	3.0678e-7	2.845e-7	2.2541e-7	1.761e-7	4.6821e-6	3.0359e-7	2.5253e-7	1.8263e-7	1.7489e-7	3.5933e-6	2.7772e-7	2.2277e-7	1.7493e-7	1.781e-7	0.00040909
1500.0	8.3091e-6	3.0568e-7	2.4625e-7	1.9852e-7	1.7267e-7	1.876e-7	3.0642e-7	2.8115e-7	2.2533e-7	1.7386e-7	6.8365e-6	3.0275e-7	2.5398e-7	1.8021e-7	1.7285e-7	2.2727e-6	2.7379e-7	2.2047e-7	1.7279e-7	1.7535e-7	0.00032483
1600.0	7.1141e-6	3.053e-7	2.4349e-7	1.9576e-7	1.7087e-7	1.8331e-7	3.0615e-7	2.7781e-7	2.2459e-7	1.7192e-7	5.392e-6	3.0197e-7	2.547e-7	1.7814e-7	1.7097e-7	1.3675e-6	2.6993e-7	2.1792e-7	1.7109e-7	1.7303e-7	0.0002418
1700.0	3.6228e-6	3.0498e-7	2.4176e-7	1.9382e-7	1.6923e-7	1.7638e-7	3.0594e-7	2.745e-7	2.2308e-7	1.7022e-7	2.5363e-6	3.0123e-7	2.5362e-7	1.7609e-7	1.6939e-7	1.2346e-6	2.6615e-7	2.1618e-7	1.6936e-7	1.711e-7	0.00015964
1800.0	2.5083e-6	3.0467e-7	2.4134e-7	1.9182e-7	1.6776e-7	1.7249e-7	3.0575e-7	2.7121e-7	2.2172e-7	1.6871e-7	2.0418e-6	3.0044e-7	2.5166e-7	1.7449e-7	1.679e-7	1.2513e-6	2.6249e-7	2.1443e-7	1.6784e-7	1.6946e-7	0.00010357
1900.0	4.1563e-6	3.0437e-7	2.4209e-7	1.8944e-7	1.6637e-7	1.7059e-7	3.0557e-7	2.6795e-7	2.2017e-7	1.6718e-7	3.9606e-6	2.9966e-7	2.4918e-7	1.7265e-7	1.6649e-7	8.2145e-7	2.5898e-7	2.1226e-7	1.665e-7	1.6791e-7	6.1206e-5
2000.0	4.8355e-6	3.0408e-7	2.4394e-7	1.8768e-7	1.6514e-7	1.6868e-7	3.0541e-7	2.6472e-7	2.184e-7	1.6589e-7	3.3153e-6	2.9886e-7	2.4641e-7	1.7112e-7	1.6525e-7	4.6679e-7	2.5568e-7	2.0939e-7	1.6524e-7	1.6661e-7	5.82e-5
2100.0	2.8713e-6	3.0379e-7	2.4677e-7	1.8599e-7	1.6403e-7	1.6706e-7	3.0526e-7	2.6157e-7	2.164e-7	1.6471e-7	9.3818e-7	2.9804e-7	2.4423e-7	1.6955e-7	1.6414e-7	6.0606e-7	2.5261e-7	2.0716e-7	1.641e-7	1.6531e-7	6.2059e-5
2200.0	1.1921e-6	3.0349e-7	2.5032e-7	1.8411e-7	1.6299e-7	1.6574e-7	3.0511e-7	2.5854e-7	2.1438e-7	1.6368e-7	9.4274e-7	2.9719e-7	2.4203e-7	1.6816e-7	1.631e-7	5.1525e-7	2.4974e-7	2.0603e-7	1.6305e-7	1.642e-7	6.8974e-5
2300.0	1.718e-6	3.0318e-7	2.5436e-7	1.8243e-7	1.6203e-7	1.6455e-7	3.0496e-7	2.5565e-7	2.1291e-7	1.6269e-7	1.9641e-6	2.963e-7	2.4058e-7	1.6694e-7	1.6214e-7	3.4833e-7	2.471e-7	2.0468e-7	1.6208e-7	1.6321e-7	8.0862e-5
2400.0	3.2743e-6	3.0286e-7	2.5827e-7	1.8171e-7	1.6112e-7	1.6343e-7	3.048e-7	2.529e-7	2.1213e-7	1.6172e-7	1.6288e-6	2.9538e-7	2.3971e-7	1.659e-7	1.6124e-7	2.457e-7	2.4476e-7	2.0338e-7	1.6115e-7	1.6229e-7	9.2201e-5
2500.0	3.5797e-6	3.0253e-7	2.6188e-7	1.804e-7	1.6028e-7	1.6239e-7	3.0463e-7	2.503e-7	2.1125e-7	1.609e-7	5.5882e-7	2.9443e-7	2.3921e-7	1.6488e-7	1.6041e-7	2.3109e-7	2.4279e-7	2.0151e-7	1.6034e-7	1.6144e-7	7.7329e-5
2600.0	2.1156e-6	3.0219e-7	2.6495e-7	1.7957e-7	1.595e-7	1.6149e-7	3.0446e-7	2.4787e-7	2.0956e-7	1.6011e-7	4.211e-7	2.9344e-7	2.3891e-7	1.6368e-7	1.5962e-7	2.2046e-7	2.4127e-7	1.9982e-7	1.5955e-7	1.6065e-7	5.3164e-5
2700.0	1.179e-6	3.0182e-7	2.6741e-7	1.7838e-7	1.5876e-7	1.6069e-7	3.0426e-7	2.4563e-7	2.0747e-7	1.5936e-7	8.2083e-7	2.9241e-7	2.3824e-7	1.6292e-7	1.5887e-7	1.9435e-7	2.4029e-7	1.9827e-7	1.5879e-7	1.5991e-7	2.7876e-5
2800.0	1.5979e-6	3.0145e-7	2.6911e-7	1.7702e-7	1.5806e-7	1.5997e-7	3.0407e-7	2.4365e-7	2.0557e-7	1.5866e-7	7.02e-7	2.9134e-7	2.3763e-7	1.6187e-7	1.5818e-7	1.8939e-7	2.3983e-7	1.9709e-7	1.5812e-7	1.592e-7	2.2876e-5
2900.0	1.8574e-6	3.0106e-7	2.7026e-7	1.7635e-7	1.5739e-7	1.593e-7	3.0387e-7	2.4196e-7	2.0379e-7	1.5799e-7	3.1326e-7	2.9024e-7	2.3771e-7	1.6092e-7	1.5751e-7	1.9669e-7	2.3991e-7	1.9665e-7	1.5744e-7	1.5853e-7	3.2944e-5
3000.0	1.2748e-6	3.0066e-7	2.7087e-7	1.7508e-7	1.5676e-7	1.5863e-7	3.0367e-7	2.406e-7	2.0214e-7	1.5734e-7	2.9938e-7	2.8911e-7	2.3818e-7	1.6041e-7	1.5687e-7	1.9139e-7	2.4043e-7	1.9548e-7	1.5679e-7	1.579e-7	4.2387e-5
3100.0	7.1644e-7	3.0023e-7	2.7074e-7	1.7378e-7	1.5615e-7	1.5801e-7	3.0346e-7	2.3967e-7	2.0057e-7	1.5671e-7	4.5212e-7	2.8794e-7	2.3874e-7	1.5965e-7	1.5627e-7	1.8373e-7	2.4145e-7	1.9366e-7	1.562e-7	1.5729e-7	4.2745e-5
3200.0	9.0083e-7	2.998e-7	2.7019e-7	1.7268e-7	1.5558e-7	1.5742e-7	3.0324e-7	2.3914e-7	1.9947e-7	1.5615e-7	3.9882e-7	2.8675e-7	2.3937e-7	1.5883e-7	1.557e-7	1.7046e-7	2.4287e-7	1.9126e-7	1.5561e-7	1.567e-7	6.0436e-5
3300.0	1.4562e-6	2.9936e-7	2.6925e-7	1.7247e-7	1.5506e-7	1.5684e-7	3.0302e-7	2.3903e-7	1.9883e-7	1.5556e-7	2.5385e-7	2.8553e-7	2.4002e-7	1.5814e-7	1.5516e-7	1.6559e-7	2.4467e-7	1.8973e-7	1.551e-7	1.5614e-7	3.2084e-5
3400.0	1.5206e-6	2.989e-7	2.6805e-7	1.717e-7	1.5459e-7	1.5628e-7	3.028e-7	2.3928e-7	1.9822e-7	1.5503e-7	2.2952e-7	2.8429e-7	2.4033e-7	1.5751e-7	1.5467e-7	1.65e-7	2.4686e-7	1.8935e-7	1.5462e-7	1.556e-7	2.0461e-5
3500.0	9.9571e-7	2.9844e-7	2.6668e-7	1.7034e-7	1.5414e-7	1.5575e-7	3.0257e-7	2.3989e-7	1.9746e-7	1.5453e-7	2.2101e-7	2.8303e-7	2.4035e-7	1.5707e-7	1.5422e-7	1.6277e-7	2.4934e-7	1.8896e-7	1.5418e-7	1.5509e-7	1.5957e-5
3600.0	5.6104e-7	2.9796e-7	2.6527e-7	1.6976e-7	1.5372e-7	1.5525e-7	3.0234e-7	2.4087e-7	1.9595e-7	1.5408e-7	1.9922e-7	2.8175e-7	2.4022e-7	1.5647e-7	1.5379e-7	1.6174e-7	2.5205e-7	1.8817e-7	1.5375e-7	1.546e-7	1.5305e-5
3700.0	6.2066e-7	2.9747e-7	2.6366e-7	1.6942e-7	1.5333e-7	1.5478e-7	3.0211e-7	2.4213e-7	1.9438e-7	1.5371e-7	1.8806e-7	2.8045e-7	2.4015e-7	1.5599e-7	1.534e-7	1.6091e-7	2.5481e-7	1.8734e-7	1.5337e-7	1.5414e-7	1.6924e-5
3800.0	8.4204e-7	2.9697e-7	2.6211e-7	1.6866e-7	1.5297e-7	1.5433e-7	3.0188e-7	2.4367e-7	1.932e-7	1.533e-7	1.9869e-7	2.7913e-7	2.4017e-7	1.5559e-7	1.5303e-7	1.5969e-7	2.575e-7	1.8691e-7	1.53e-7	1.5371e-7	1.3479e-5
3900.0	8.2589e-7	2.9646e-7	2.6076e-7	1.683e-7	1.5262e-7	1.5389e-7	3.0164e-7	2.4554e-7	1.9281e-7	1.5294e-7	1.9202e-7	2.7781e-7	2.3995e-7	1.5513e-7	1.5267e-7	1.5878e-7	2.6007e-7	1.8642e-7	1.5265e-7	1.5333e-7	1.0404e-5
4000.0	6.74e-7	2.9595e-7	2.5955e-7	1.6745e-7	1.5228e-7	1.5349e-7	3.014e-7	2.4763e-7	1.9244e-7	1.5258e-7	1.7558e-7	2.7647e-7	2.394e-7	1.5464e-7	1.5235e-7	1.58e-7	2.6247e-7	1.8588e-7	1.5232e-7	1.5297e-7	1.095e-5
4100.0	7.1452e-7	2.9542e-7	2.5839e-7	1.6703e-7	1.5197e-7	1.5313e-7	3.0116e-7	2.4994e-7	1.9155e-7	1.5226e-7	1.7248e-7	2.7513e-7	2.3897e-7	1.5411e-7	1.5204e-7	1.5682e-7	2.6474e-7	1.8583e-7	1.52e-7	1.5263e-7	1.2461e-5
4200.0	9.1008e-7	2.9489e-7	2.5733e-7	1.6667e-7	1.5166e-7	1.5279e-7	3.0091e-7	2.5236e-7	1.9059e-7	1.5196e-7	1.7575e-7	2.7378e-7	2.3901e-7	1.5376e-7	1.5173e-7	1.5572e-7	2.6677e-7	1.8609e-7	1.517e-7	1.523e-7	1.2364e-5
4300.0	9.0814e-7	2.9435e-7	2.5653e-7	1.6527e-7	1.5137e-7	1.5247e-7	3.0066e-7	2.5474e-7	1.9028e-7	1.5165e-7	1.6798e-7	2.7243e-7	2.3962e-7	1.534e-7	1.5144e-7	1.555e-7	2.6847e-7	1.8665e-7	1.5139e-7	1.5199e-7	9.5649e-6
4400.0	6.5007e-7	2.938e-7	2.5603e-7	1.656e-7	1.5109e-7	1.5216e-7	3.0042e-7	2.5709e-7	1.8986e-7	1.5136e-7	1.5843e-7	2.7107e-7	2.4073e-7	1.5315e-7	1.5116e-7	1.5515e-7	2.6995e-7	1.861e-7	1.5111e-7	1.5171e-7	7.1047e-6
4500.0	4.5879e-7	2.9325e-7	2.5589e-7	1.6494e-7	1.5082e-7	1.5188e-7	3.0017e-7	2.5931e-7	1.8951e-7	1.5109e-7	1.5936e-7	2.6971e-7	2.4198e-7	1.5278e-7	1.5089e-7	1.5468e-7	2.7113e-7	1.8463e-7	1.5084e-7	1.5143e-7	6.7363e-6
4600.0	5.0059e-7	2.9268e-7	2.5609e-7	1.6387e-7	1.5057e-7	1.5162e-7	2.9992e-7	2.6145e-7	1.8915e-7	1.5082e-7	1.6271e-7	2.6836e-7	2.4328e-7	1.5237e-7	1.5063e-7	1.544e-7	2.7204e-7	1.8341e-7	1.5059e-7	1.5118e-7	8.3613e-6
4700.0	6.2015e-7	2.9212e-7	2.5647e-7	1.64e-7	1.5032e-7	1.5138e-7	2.9966e-7	2.6341e-7	1.8893e-7	1.5058e-7	1.5999e-7	2.67e-7	2.446e-7	1.5212e-7	1.504e-7	1.5416e-7	2.7273e-7	1.8294e-7	1.5033e-7	1.5094e-7	9.9929e-6
4800.0	6.5737e-7	2.9154e-7	2.5687e-7	1.6283e-7	1.501e-7	1.5114e-7	2.9941e-7	2.6525e-7	1.8892e-7	1.5033e-7	1.5693e-7	2.6565e-7	2.4552e-7	1.5174e-7	1.5017e-7	1.5384e-7	2.7309e-7	1.8277e-7	1.501e-7	1.5071e-7	9.3639e-6
4900.0	6.3375e-7	2.9096e-7	2.5733e-7	1.6275e-7	1.4988e-7	1.5091e-7	2.9916e-7	2.6695e-7	1.8883e-7	1.5011e-7	1.568e-7	2.6431e-7	2.4608e-7	1.5146e-7	1.4995e-7	1.5343e-7	2.7327e-7	1.8199e-7	1.4988e-7	1.5048e-7	6.9583e-6
5000.0	6.306e-7	2.9038e-7	2.5777e-7	1.6308e-7	1.4967e-7	1.5068e-7	2.9891e-7	2.6838e-7	1.8843e-7	1.4989e-7	1.5642e-7	2.6297e-7	2.4638e-7	1.5121e-7	1.4975e-7	1.5304e-7	2.732e-7	1.8082e-7	1.4967e-7	1.5025e-7	4.5236e-6
5100.0	6.4051e-7	2.8979e-7	2.5833e-7	1.6181e-7	1.4947e-7	1.5045e-7	2.9865e-7	2.6963e-7	1.8782e-7	1.4968e-7	1.5576e-7	2.6165e-7	2.465e-7	1.5089e-7	1.4955e-7	1.5273e-7	2.7294e-7	1.8038e-7	1.4946e-7	1.5004e-7	4.0773e-6
5200.0	5.9415e-7	2.892e-7	2.5899e-7	1.6189e-7	1.4928e-7	1.5024e-7	2.984e-7	2.7067e-7	1.8755e-7	1.4947e-7	1.5647e-7	2.6034e-7	2.4662e-7	1.5063e-7	1.4936e-7	1.5241e-7	2.7254e-7	1.8102e-7	1.4927e-7	1.4983e-7	5.5311e-6
5300.0	4.9296e-7	2.886e-7	2.5953e-7	1.6198e-7	1.4911e-7	1.5003e-7	2.9815e-7	2.715e-7	1.875e-7	1.493e-7	1.5614e-7	2.5905e-7	2.4659e-7	1.5045e-7	1.4917e-7	1.5208e-7	2.7205e-7	1.8177e-7	1.491e-7	1.4964e-7	7.5191e-6
5400.0	4.2802e-7	2.8799e-7	2.5989e-7	1.6128e-7	1.4894e-7	1.4984e-7	2.9789e-7	2.7212e-7	1.8698e-7	1.4913e-7	1.5333e-7	2.5776e-7	2.4633e-7	1.5036e-7	1.49e-7	1.5183e-7	2.7145e-7	1.8134e-7	1.4894e-7	1.4945e-7	8.3961e-6
5500.0	4.4878e-7	2.8738e-7	2.6003e-7	1.6133e-7	1.4878e-7	1.4965e-7	2.9764e-7	2.7255e-7	1.8605e-7	1.4896e-7	1.5036e-7	2.565e-7	2.4626e-7	1.5007e-7	1.4883e-7	1.5163e-7	2.7075e-7	1.7982e-7	1.4878e-7	1.4927e-7	7.6401e-6
5600.0	5.0959e-7	2.8677e-7	2.5995e-7	1.6085e-7	1.4862e-7	1.4947e-7	2.9738e-7	2.728e-7	1.8494e-7	1.488e-7	1.5001e-7	2.5525e-7	2.4625e-7	1.4982e-7	1.4867e-7	1.5139e-7	2.6997e-7	1.7825e-7	1.4862e-7	1.4911e-7	5.8818e-6
5700.0	5.3141e-7	2.8615e-7	2.5972e-7	1.6056e-7	1.4847e-7	1.4931e-7	2.9713e-7	2.7289e-7	1.8399e-7	1.4865e-7	1.5016e-7	2.5402e-7	2.4657e-7	1.4964e-7	1.4852e-7	1.5114e-7	2.6914e-7	1.7811e-7	1.4847e-7	1.4895e-7	4.547e-6
5800.0	5.001e-7	2.8553e-7	2.5942e-7	1.5986e-7	1.4833e-7	1.4914e-7	2.9687e-7	2.7279e-7	1.8383e-7	1.485e-7	1.4916e-7	2.528e-7	2.47e-7	1.4941e-7	1.4837e-7	1.5092e-7	2.6828e-7	1.7885e-7	1.4834e-7	1.4879e-7	3.7427e-6
5900.0	4.6674e-7	2.8491e-7	2.5913e-7	1.595e-7	1.4821e-7	1.4899e-7	2.9661e-7	2.7256e-7	1.8453e-7	1.4835e-7	1.4872e-7	2.5162e-7	2.4739e-7	1.4922e-7	1.4823e-7	1.5075e-7	2.674e-7	1.7895e-7	1.4822e-7	1.4864e-7	3.6965e-6
6000.0	4.4982e-7	2.8428e-7	2.5888e-7	1.6001e-7	1.4807e-7	1.4884e-7	2.9636e-7	2.7221e-7	1.8551e-7	1.4821e-7	1.4987e-7	2.5045e-7	2.4793e-7	1.4911e-7	1.481e-7	1.5057e-7	2.665e-7	1.7792e-7	1.481e-7	1.4849e-7	3.7647e-6
6100.0	4.2241e-7	2.8365e-7	2.5873e-7	1.5891e-7	1.4795e-7	1.4869e-7	2.961e-7	2.718e-7	1.8589e-7	1.4807e-7	1.5095e-7	2.4932e-7	2.4842e-7	1.49e-7	1.4798e-7	1.5039e-7	2.6562e-7	1.7679e-7	1.4796e-7	1.4835e-7	3.6021e-6
6200.0	3.8626e-7	2.8301e-7	2.5854e-7	1.5913e-7	1.4783e-7	1.4855e-7	2.9584e-7	2.7132e-7	1.8495e-7	1.4797e-7	1.5038e-7	2.4821e-7	2.4876e-7	1.4885e-7	1.4786e-7	1.5023e-7	2.6484e-7	1.7639e-7	1.4785e-7	1.4821e-7	3.0692e-6
6300.0	3.803e-7	2.8237e-7	2.5829e-7	1.5907e-7	1.4772e-7	1.4842e-7	2.9559e-7	2.7077e-7	1.8342e-7	1.4786e-7	1.4893e-7	2.4714e-7	2.4884e-7	1.4867e-7	1.4775e-7	1.5008e-7	2.6423e-7	1.7658e-7	1.4774e-7	1.4808e-7	2.4546e-6
6400.0	4.1533e-7	2.8173e-7	2.5791e-7	1.5795e-7	1.4761e-7	1.4828e-7	2.9533e-7	2.7014e-7	1.8206e-7	1.4775e-7	1.4799e-7	2.4609e-7	2.4874e-7	1.4855e-7	1.4764e-7	1.4992e-7	2.6367e-7	1.7656e-7	1.4762e-7	1.4795e-7	1.7818e-6
6500.0	4.5291e-7	2.8109e-7	2.5745e-7	1.5835e-7	1.4751e-7	1.4815e-7	2.9507e-7	2.6946e-7	1.8203e-7	1.4764e-7	1.4773e-7	2.4508e-7	2.486e-7	1.4842e-7	1.4754e-7	1.4977e-7	2.6313e-7	1.7581e-7	1.4752e-7	1.4783e-7	1.2844e-6
6600.0	4.5596e-7	2.8045e-7	2.5691e-7	1.5752e-7	1.4741e-7	1.4803e-7	2.9482e-7	2.6874e-7	1.8238e-7	1.4753e-7	1.4765e-7	2.441e-7	2.482e-7	1.4835e-7	1.4743e-7	1.4962e-7	2.6265e-7	1.7543e-7	1.4742e-7	1.4772e-7	1.2992e-6
6700.0	4.2655e-7	2.798e-7	2.5636e-7	1.5738e-7	1.4731e-7	1.4791e-7	2.9456e-7	2.68e-7	1.825e-7	1.4742e-7	1.4759e-7	2.4315e-7	2.4763e-7	1.4823e-7	1.4733e-7	1.4947e-7	2.622e-7	1.755e-7	1.4732e-7	1.4761e-7	1.4811e-6
6800.0	3.9408e-7	2.7915e-7	2.5573e-7	1.5778e-7	1.4721e-7	1.4779e-7	2.943e-7	2.6724e-7	1.8207e-7	1.4732e-7	1.4769e-7	2.4223e-7	2.47e-7	1.4808e-7	1.4724e-7	1.4933e-7	2.618e-7	1.7536e-7	1.4722e-7	1.4751e-7	1.525e-6
6900.0	3.7868e-7	2.785e-7	2.5505e-7	1.5708e-7	1.4712e-7	1.4769e-7	2.9404e-7	2.6644e-7	1.8108e-7	1.4722e-7	1.4787e-7	2.4134e-7	2.4644e-7	1.4797e-7	1.4715e-7	1.4919e-7	2.6147e-7	1.7464e-7	1.4713e-7	1.4741e-7	1.3548e-6
7000.0	3.7761e-7	2.7785e-7	2.5432e-7	1.5715e-7	1.4703e-7	1.4759e-7	2.9378e-7	2.6567e-7	1.8031e-7	1.4713e-7	1.4797e-7	2.4051e-7	2.4568e-7	1.4783e-7	1.4706e-7	1.4907e-7	2.612e-7	1.7416e-7	1.4704e-7	1.4731e-7	9.6673e-7
7100.0	3.8283e-7	2.7719e-7	2.5352e-7	1.5723e-7	1.4695e-7	1.4749e-7	2.9352e-7	2.6495e-7	1.8024e-7	1.4705e-7	1.4781e-7	2.3972e-7	2.4472e-7	1.4773e-7	1.4697e-7	1.4895e-7	2.6113e-7	1.7408e-7	1.4695e-7	1.4722e-7	7.9877e-7
7200.0	3.9504e-7	2.7654e-7	2.5281e-7	1.5668e-7	1.4686e-7	1.474e-7	2.9326e-7	2.6439e-7	1.8071e-7	1.4695e-7	1.4747e-7	2.3897e-7	2.4378e-7	1.476e-7	1.4689e-7	1.4883e-7	2.6122e-7	1.7358e-7	1.4687e-7	1.4713e-7	1.0993e-6
7300.0	4.1107e-7	2.7588e-7	2.5217e-7	1.562e-7	1.4678e-7	1.4731e-7	2.9301e-7	2.6387e-7	1.8108e-7	1.4687e-7	1.4712e-7	2.3826e-7	2.4288e-7	1.475e-7	1.4681e-7	1.4871e-7	2.6141e-7	1.7299e-7	1.4678e-7	1.4704e-7	1.7423e-6
7400.0	4.1807e-7	2.7522e-7	2.5176e-7	1.5646e-7	1.467e-7	1.4722e-7	2.9275e-7	2.6338e-7	1.8055e-7	1.4679e-7	1.4685e-7	2.376e-7	2.42e-7	1.4739e-7	1.4673e-7	1.4859e-7	2.6167e-7	1.7256e-7	1.4671e-7	1.4696e-7	2.1358e-6
7500.0	4.0591e-7	2.7456e-7	2.5156e-7	1.5589e-7	1.4663e-7	1.4713e-7	2.9249e-7	2.6291e-7	1.7938e-7	1.4671e-7	1.4668e-7	2.37e-7	2.4119e-7	1.4725e-7	1.4665e-7	1.4848e-7	2.6202e-7	1.7247e-7	1.4663e-7	1.4688e-7	1.8753e-6
7600.0	3.8135e-7	2.739e-7	2.5148e-7	1.5565e-7	1.4655e-7	1.4705e-7	2.9223e-7	2.6248e-7	1.7842e-7	1.4663e-7	1.4662e-7	2.3646e-7	2.4069e-7	1.4719e-7	1.4658e-7	1.484e-7	2.6239e-7	1.7236e-7	1.4656e-7	1.468e-7	1.1338e-6
7700.0	3.6035e-7	2.7324e-7	2.5146e-7	1.5583e-7	1.4648e-7	1.4697e-7	2.9197e-7	2.6209e-7	1.7823e-7	1.4656e-7	1.4662e-7	2.3599e-7	2.398e-7	1.4709e-7	1.465e-7	1.4831e-7	2.6276e-7	1.7196e-7	1.4649e-7	1.4672e-7	5.1754e-7
7800.0	3.5122e-7	2.7258e-7	2.5158e-7	1.5522e-7	1.4641e-7	1.4689e-7	2.9171e-7	2.6171e-7	1.7851e-7	1.4648e-7	1.4663e-7	2.3558e-7	2.3863e-7	1.4701e-7	1.4643e-7	1.4821e-7	2.6313e-7	1.7116e-7	1.4641e-7	1.4665e-7	4.9718e-7
7900.0	3.5193e-7	2.7192e-7	2.5194e-7	1.5521e-7	1.4634e-7	1.4681e-7	2.9145e-7	2.6139e-7	1.7838e-7	1.4641e-7	1.4664e-7	2.3522e-7	2.3716e-7	1.4691e-7	1.4636e-7	1.4812e-7	2.6355e-7	1.7048e-7	1.4635e-7	1.4657e-7	9.6274e-7
8000.0	3.5644e-7	2.7126e-7	2.5255e-7	1.5522e-7	1.4628e-7	1.4674e-7	2.9119e-7	2.6112e-7	1.7774e-7	1.4635e-7	1.4663e-7	2.3492e-7	2.3572e-7	1.4682e-7	1.463e-7	1.4804e-7	2.6404e-7	1.7051e-7	1.4628e-7	1.465e-7	1.4283e-6
8100.0	3.615e-7	2.706e-7	2.5335e-7	1.546e-7	1.4621e-7	1.4666e-7	2.9093e-7	2.6095e-7	1.7691e-7	1.4628e-7	1.4659e-7	2.3467e-7	2.3471e-7	1.4675e-7	1.4623e-7	1.4795e-7	2.6459e-7	1.7098e-7	1.4622e-7	1.4643e-7	1.492e-6
8200.0	3.6415e-7	2.6993e-7	2.5433e-7	1.5459e-7	1.4615e-7	1.4659e-7	2.9067e-7	2.6098e-7	1.767e-7	1.4622e-7	1.4648e-7	2.345e-7	2.3417e-7	1.4666e-7	1.4617e-7	1.4786e-7	2.6517e-7	1.7096e-7	1.4615e-7	1.4636e-7	1.1611e-6
8300.0	3.601e-7	2.6927e-7	2.5547e-7	1.5481e-7	1.4609e-7	1.4653e-7	2.9041e-7	2.6111e-7	1.7694e-7	1.4615e-7	1.4633e-7	2.344e-7	2.3398e-7	1.4657e-7	1.461e-7	1.4778e-7	2.658e-7	1.7077e-7	1.4609e-7	1.463e-7	7.0072e-7
8400.0	3.4905e-7	2.6861e-7	2.5669e-7	1.5434e-7	1.4602e-7	1.4646e-7	2.9015e-7	2.6132e-7	1.7696e-7	1.4609e-7	1.4619e-7	2.3437e-7	2.3406e-7	1.4651e-7	1.4604e-7	1.4771e-7	2.6641e-7	1.7056e-7	1.4603e-7	1.4624e-7	4.3627e-7
8500.0	3.3756e-7	2.6795e-7	2.5782e-7	1.5404e-7	1.4597e-7	1.4639e-7	2.8989e-7	2.6158e-7	1.7663e-7	1.4603e-7	1.4609e-7	2.3441e-7	2.3426e-7	1.4642e-7	1.4598e-7	1.4763e-7	2.6697e-7	1.706e-7	1.4597e-7	1.4617e-7	4.5048e-7
8600.0	3.3299e-7	2.673e-7	2.5894e-7	1.5432e-7	1.4591e-7	1.4633e-7	2.8963e-7	2.6191e-7	1.762e-7	1.4598e-7	1.4602e-7	2.345e-7	2.344e-7	1.4638e-7	1.4593e-7	1.4755e-7	2.6747e-7	1.7084e-7	1.4592e-7	1.4611e-7	5.5492e-7
8700.0	3.3663e-7	2.6664e-7	2.6006e-7	1.5375e-7	1.4585e-7	1.4627e-7	2.8936e-7	2.623e-7	1.7554e-7	1.4592e-7	1.4598e-7	2.3464e-7	2.3441e-7	1.4633e-7	1.4587e-7	1.4747e-7	2.6791e-7	1.7055e-7	1.4586e-7	1.4605e-7	5.668e-7
8800.0	3.4373e-7	2.6598e-7	2.6113e-7	1.5361e-7	1.458e-7	1.4621e-7	2.891e-7	2.6269e-7	1.7509e-7	1.4586e-7	1.4596e-7	2.3484e-7	2.3419e-7	1.4625e-7	1.4582e-7	1.474e-7	2.6829e-7	1.7008e-7	1.4581e-7	1.46e-7	4.5982e-7
8900.0	3.4816e-7	2.6533e-7	2.6213e-7	1.5367e-7	1.4575e-7	1.4615e-7	2.8884e-7	2.6307e-7	1.749e-7	1.4581e-7	1.4595e-7	2.351e-7	2.3374e-7	1.4616e-7	1.4576e-7	1.4733e-7	2.6862e-7	1.7e-7	1.4575e-7	1.4594e-7	3.8022e-7
9000.0	3.4839e-7	2.6468e-7	2.6305e-7	1.5325e-7	1.457e-7	1.4609e-7	2.8858e-7	2.6344e-7	1.7456e-7	1.4576e-7	1.4594e-7	2.3542e-7	2.3312e-7	1.4611e-7	1.4571e-7	1.4725e-7	2.6896e-7	1.6976e-7	1.457e-7	1.4589e-7	4.2728e-7
9100.0	3.4619e-7	2.6403e-7	2.6385e-7	1.5352e-7	1.4565e-7	1.4604e-7	2.8831e-7	2.6383e-7	1.7424e-7	1.4571e-7	1.459e-7	2.3579e-7	2.3229e-7	1.4602e-7	1.4566e-7	1.4718e-7	2.6933e-7	1.6955e-7	1.4565e-7	1.4583e-7	5.347e-7
9200.0	3.4314e-7	2.6338e-7	2.6447e-7	1.527e-7	1.456e-7	1.4598e-7	2.8805e-7	2.6431e-7	1.7383e-7	1.4566e-7	1.4583e-7	2.3621e-7	2.312e-7	1.4594e-7	1.4561e-7	1.4712e-7	2.6969e-7	1.6918e-7	1.4561e-7	1.4578e-7	5.598e-7
9300.0	3.4048e-7	2.6274e-7	2.6486e-7	1.5285e-7	1.4555e-7	1.4593e-7	2.8779e-7	2.6483e-7	1.737e-7	1.4561e-7	1.4573e-7	2.3668e-7	2.3006e-7	1.4591e-7	1.4557e-7	1.4705e-7	2.7e-7	1.6865e-7	1.4556e-7	1.4573e-7	4.6247e-7
9400.0	3.3992e-7	2.621e-7	2.6498e-7	1.5297e-7	1.4551e-7	1.4588e-7	2.8752e-7	2.6537e-7	1.7406e-7	1.4556e-7	1.4564e-7	2.372e-7	2.2882e-7	1.4582e-7	1.4552e-7	1.4699e-7	2.7026e-7	1.6797e-7	1.4551e-7	1.4568e-7	3.0711e-7
9500.0	3.4321e-7	2.6147e-7	2.6487e-7	1.5207e-7	1.4546e-7	1.4583e-7	2.8726e-7	2.6594e-7	1.7458e-7	1.4552e-7	1.4557e-7	2.3775e-7	2.2773e-7	1.4576e-7	1.4548e-7	1.4693e-7	2.7055e-7	1.6828e-7	1.4547e-7	1.4563e-7	2.2308e-7
9600.0	3.4961e-7	2.6083e-7	2.6458e-7	1.5273e-7	1.4542e-7	1.4578e-7	2.8699e-7	2.6653e-7	1.7473e-7	1.4547e-7	1.4552e-7	2.3834e-7	2.2709e-7	1.4573e-7	1.4543e-7	1.4686e-7	2.7087e-7	1.6857e-7	1.4542e-7	1.4559e-7	2.6124e-7
9700.0	3.5585e-7	2.602e-7	2.6425e-7	1.5266e-7	1.4538e-7	1.4573e-7	2.8672e-7	2.6711e-7	1.742e-7	1.4543e-7	1.4549e-7	2.39e-7	2.2692e-7	1.4568e-7	1.4539e-7	1.4681e-7	2.7127e-7	1.6861e-7	1.4538e-7	1.4554e-7	3.4621e-7
9800.0	3.5861e-7	2.5957e-7	2.6397e-7	1.5192e-7	1.4533e-7	1.4568e-7	2.8646e-7	2.6766e-7	1.7396e-7	1.4539e-7	1.4547e-7	2.3972e-7	2.274e-7	1.4565e-7	1.4535e-7	1.4675e-7	2.7173e-7	1.6802e-7	1.4534e-7	1.455e-7	3.7661e-7
9900.0	3.5719e-7	2.5895e-7	2.639e-7	1.5233e-7	1.4529e-7	1.4564e-7	2.8619e-7	2.6815e-7	1.7381e-7	1.4535e-7	1.4545e-7	2.4052e-7	2.2815e-7	1.4559e-7	1.4531e-7	1.4669e-7	2.7216e-7	1.6753e-7	1.453e-7	1.4546e-7	3.4954e-7
10000.0	3.5338e-7	2.5833e-7	2.6393e-7	1.5221e-7	1.4526e-7	1.4559e-7	2.8592e-7	2.686e-7	1.7364e-7	1.4531e-7	1.4543e-7	2.4134e-7	2.2886e-7	1.4556e-7	1.4527e-7	1.4664e-7	2.7255e-7	1.676e-7	1.4526e-7	1.4541e-7	2.893e-7
11000.0	3.5137e-7	2.5235e-7	2.7072e-7	1.5097e-7	1.4492e-7	1.4521e-7	2.832e-7	2.7216e-7	1.7219e-7	1.4497e-7	1.4504e-7	2.5062e-7	2.2236e-7	1.4514e-7	1.4493e-7	1.4615e-7	2.7345e-7	1.6551e-7	1.4493e-7	1.4505e-7	2.7561e-7
12000.0	3.4792e-7	2.4696e-7	2.7851e-7	1.5034e-7	1.4467e-7	1.4491e-7	2.804e-7	2.759e-7	1.6942e-7	1.447e-7	1.4476e-7	2.5956e-7	2.2048e-7	1.4483e-7	1.4468e-7	1.4575e-7	2.6935e-7	1.6418e-7	1.4467e-7	1.4478e-7	1.8503e-7
13000.0	3.3322e-7	2.423e-7	2.7392e-7	1.4938e-7	1.4448e-7	1.4468e-7	2.7753e-7	2.7498e-7	1.6873e-7	1.445e-7	1.4456e-7	2.6657e-7	2.1678e-7	1.4464e-7	1.4448e-7	1.4544e-7	2.6742e-7	1.6262e-7	1.4448e-7	1.4456e-7	2.0121e-7
14000.0	3.3052e-7	2.3855e-7	2.7518e-7	1.4889e-7	1.4433e-7	1.4451e-7	2.7459e-7	2.7101e-7	1.6678e-7	1.4436e-7	1.444e-7	2.7085e-7	2.1839e-7	1.4446e-7	1.4434e-7	1.452e-7	2.6869e-7	1.6121e-7	1.4434e-7	1.444e-7	1.6062e-7
15000.0	3.3928e-7	2.3598e-7	2.8272e-7	1.4802e-7	1.4422e-7	1.4437e-7	2.7158e-7	2.7042e-7	1.6505e-7	1.4424e-7	1.4428e-7	2.7216e-7	2.1605e-7	1.4432e-7	1.4423e-7	1.4499e-7	2.706e-7	1.595e-7	1.4423e-7	1.4428e-7	1.4976e-7


==> img/nlpdhgm_block/Capsule_NLPDPS_wktest_tau500_filt.txt <==
iter	type1	type2mult0.0001	type2mult0.01	type2mult1	type2mult100	type2mult10000	type3mult0.0001	type3mult0.01	type3mult1	type3mult100	type3mult10000	type4mult0.0001	type4mult0.01	type4mult1	type4mult100	type4mult10000	type5mult0.0001	type5mult0.01	type5mult1	type5mult100	type5mult10000
1.0	0.00014236	0.00014238	0.00014238	0.00014238	0.00014238	0.00014236	0.00014238	0.00014238	0.00014238	0.00014236	0.00014236	0.00014238	0.00014238	0.00014238	0.00014237	0.00014236	0.00014238	0.00014238	0.00014238	0.00014236	0.00014236
2.0	0.00013446	0.00021366	0.00021366	0.00021314	0.00017594	0.0001367	0.00021366	0.00021358	0.00020589	0.00012691	0.00014112	0.00021366	0.00021364	0.00021163	0.00013836	0.00014044	0.00021366	0.00021347	0.00019652	0.00013128	0.00014211
3.0	0.00013264	0.00035268	0.00035267	0.00035184	0.00028324	0.00013242	0.00035268	0.00035255	0.00033986	0.0001382	0.00014042	0.00035268	0.00035265	0.00034935	0.00018735	0.00013867	0.00035268	0.00035237	0.00032323	0.00012598	0.00014186
4.0	0.00013133	0.00042197	0.00042197	0.00042115	0.00035156	0.00012919	0.00042197	0.00042185	0.00040963	0.00015619	0.00014001	0.00042197	0.00042194	0.00041878	0.00023621	0.00013701	0.00042197	0.00042167	0.00039311	0.00012418	0.0001416
5.0	0.00012982	0.00043663	0.00043663	0.00043593	0.00037618	0.00012675	0.00043663	0.00043653	0.00042659	0.00017115	0.00013977	0.00043663	0.00043661	0.00043393	0.00026583	0.00013546	0.00043663	0.00043637	0.00041242	0.00012413	0.00014134
6.0	0.00012846	0.00041899	0.00041899	0.00041853	0.00037452	0.00012485	0.00041899	0.00041892	0.00041218	0.00017932	0.00013963	0.00041899	0.00041897	0.00041719	0.00027726	0.00013402	0.00041899	0.00041882	0.00040196	0.00012468	0.00014107
7.0	0.00012694	0.00037576	0.00037576	0.0003755	0.00034899	0.0001233	0.00037576	0.00037572	0.00037217	0.00018165	0.00013953	0.00037576	0.00037575	0.00037477	0.00027588	0.00013269	0.00037576	0.00037566	0.00036617	0.00012508	0.0001408
8.0	0.00012552	0.00032377	0.00032377	0.00032371	0.00031246	0.00012195	0.00032377	0.00032376	0.00032281	0.00017752	0.00013944	0.00032377	0.00032377	0.00032353	0.00026165	0.00013146	0.00032377	0.00032375	0.00032062	0.00012487	0.00014052
9.0	0.00012397	0.00027271	0.00027271	0.00027274	0.00027157	0.00012068	0.00027271	0.00027271	0.00027314	0.00016836	0.00013932	0.00027271	0.00027271	0.00027284	0.00024192	0.00013033	0.00027271	0.00027272	0.00027323	0.00012382	0.00014023
10.0	0.00012249	0.00023043	0.00023043	0.0002305	0.00023459	0.00011938	0.00023043	0.00023044	0.00023154	0.0001574	0.00013915	0.00023043	0.00023043	0.00023072	0.00021826	0.0001293	0.00023043	0.00023046	0.00023259	0.00012183	0.00013993
20.0	0.00010649	0.00010552	0.00010551	0.00010528	9.4067e-5	9.628e-5	0.00010552	0.00010551	0.00010488	7.2704e-5	0.0001333	0.00010552	0.00010551	0.00010458	8.2397e-5	0.00012151	0.00010552	0.00010543	9.9393e-5	7.6518e-5	0.00013686
21.0	0.00010485	0.0001126	0.0001126	0.00011234	9.8254e-5	9.3118e-5	0.0001126	0.00011259	0.00011189	7.1372e-5	0.00013229	0.0001126	0.00011259	0.00011159	8.1813e-5	0.00012074	0.0001126	0.0001125	0.00010529	7.2004e-5	0.00013656
22.0	0.00010323	0.00012059	0.00012058	0.00012027	0.00010439	8.9876e-5	0.00012059	0.00012058	0.00011972	7.0761e-5	0.00013123	0.00012059	0.00012057	0.00011936	8.2592e-5	0.00011993	0.00012058	0.00012047	0.00011262	6.7762e-5	0.00013626
23.0	0.00010159	0.00012892	0.00012892	0.00012859	0.00011177	8.6576e-5	0.00012892	0.00012891	0.0001281	7.1056e-5	0.00013011	0.00012892	0.00012891	0.00012764	8.5401e-5	0.00011907	0.00012892	0.0001288	0.00012053	6.3948e-5	0.00013597
24.0	9.9971e-5	0.00013684	0.00013683	0.0001365	0.00011954	8.3221e-5	0.00013684	0.00013683	0.00013619	7.2691e-5	0.00012895	0.00013684	0.00013682	0.00013551	8.9266e-5	0.00011818	0.00013684	0.00013671	0.0001282	6.0589e-5	0.00013568
25.0	9.8349e-5	0.00014412	0.00014411	0.00014375	0.00012708	7.9859e-5	0.00014412	0.00014411	0.00014358	7.4995e-5	0.00012776	0.00014412	0.0001441	0.00014267	9.4441e-5	0.00011723	0.00014412	0.00014398	0.0001357	5.7586e-5	0.00013539
26.0	9.6746e-5	0.00014998	0.00014998	0.00014961	0.00013463	7.6513e-5	0.00014998	0.00014998	0.00014974	7.8186e-5	0.00012653	0.00014998	0.00014997	0.00014851	0.00010063	0.00011623	0.00014998	0.00014984	0.00014217	5.5366e-5	0.00013511
27.0	9.5145e-5	0.00015399	0.00015398	0.00015361	0.00014119	7.3206e-5	0.00015399	0.00015399	0.00015405	8.1947e-5	0.00012528	0.00015399	0.00015397	0.00015254	0.00010736	0.00011517	0.00015398	0.00015385	0.00014688	5.3414e-5	0.00013483
28.0	9.3565e-5	0.00015611	0.00015611	0.00015573	0.00014606	7.0066e-5	0.00015611	0.00015611	0.0001564	8.5925e-5	0.00012401	0.00015611	0.00015609	0.00015465	0.00011422	0.00011406	0.00015611	0.00015597	0.00014993	5.1571e-5	0.00013455
29.0	9.1992e-5	0.00015626	0.00015626	0.00015588	0.0001491	6.7041e-5	0.00015626	0.00015627	0.00015685	9.0159e-5	0.00012273	0.00015626	0.00015625	0.00015484	0.00012126	0.00011288	0.00015626	0.00015612	0.00015123	4.9874e-5	0.00013427
30.0	9.0442e-5	0.0001551	0.00015509	0.00015469	0.00015038	6.4145e-5	0.0001551	0.0001551	0.00015577	9.4714e-5	0.00012144	0.0001551	0.00015508	0.0001536	0.00012794	0.00011165	0.0001551	0.00015495	0.00015106	4.8322e-5	0.000134
31.0	8.8904e-5	0.00015327	0.00015326	0.0001528	0.00015043	6.1338e-5	0.00015327	0.00015327	0.00015404	9.9635e-5	0.00012014	0.00015327	0.00015325	0.00015156	0.00013354	0.00011036	0.00015326	0.00015309	0.00014989	4.7056e-5	0.00013373
32.0	8.7391e-5	0.00015183	0.00015183	0.00015125	0.00014912	5.8642e-5	0.00015183	0.00015184	0.00015256	0.00010458	0.00011884	0.00015183	0.00015181	0.00014966	0.00013791	0.00010901	0.00015183	0.00015161	0.00014709	4.6105e-5	0.00013346
33.0	8.5895e-5	0.00015261	0.0001526	0.00015186	0.00014685	5.6129e-5	0.00015261	0.00015262	0.0001529	0.0001091	0.00011753	0.00015261	0.00015258	0.00014982	0.00014067	0.00010761	0.00015261	0.00015233	0.00014533	4.5298e-5	0.00013319
34.0	8.4443e-5	0.00015469	0.00015468	0.00015385	0.00014571	5.3739e-5	0.00015469	0.00015469	0.00015503	0.0001132	0.00011623	0.00015469	0.00015466	0.00015168	0.00014194	0.00010616	0.00015469	0.00015438	0.00014715	4.4817e-5	0.00013292
35.0	8.301e-5	0.00015617	0.00015616	0.00015519	0.00014749	5.1491e-5	0.00015617	0.00015618	0.00015644	0.00011645	0.00011493	0.00015617	0.00015613	0.00015258	0.00014208	0.00010466	0.00015617	0.00015581	0.00014856	4.4734e-5	0.00013266
36.0	8.1604e-5	0.00015784	0.00015783	0.00015677	0.00014924	4.934e-5	0.00015784	0.00015784	0.00015822	0.00011917	0.00011364	0.00015784	0.00015779	0.00015393	0.00014159	0.00010311	0.00015783	0.00015744	0.00014954	4.4878e-5	0.0001324
37.0	8.022e-5	0.00015809	0.00015808	0.00015697	0.00015035	4.7366e-5	0.00015809	0.00015809	0.00015846	0.00012084	0.00011235	0.00015809	0.00015805	0.00015402	0.00014123	0.00010153	0.00015809	0.00015767	0.00015032	4.5287e-5	0.00013214
38.0	7.8865e-5	0.00015788	0.00015787	0.00015674	0.00015108	4.5661e-5	0.00015788	0.00015789	0.00015838	0.00012155	0.00011107	0.00015788	0.00015784	0.00015372	0.00014194	9.9901e-5	0.00015788	0.00015746	0.00014991	4.6016e-5	0.00013188
39.0	7.7534e-5	0.00015657	0.00015656	0.00015532	0.00015048	4.4217e-5	0.00015657	0.00015658	0.00015714	0.00012146	0.0001098	0.00015657	0.00015652	0.00015202	0.00014424	9.8243e-5	0.00015657	0.00015611	0.00014883	4.6974e-5	0.00013162
40.0	7.6234e-5	0.00015401	0.00015399	0.00015282	0.00014936	4.2939e-5	0.00015401	0.00015401	0.00015474	0.00012117	0.00010847	0.00015401	0.00015396	0.00014962	0.00014657	9.6556e-5	0.000154	0.00015356	0.00014678	4.8091e-5	0.00013136
41.0	7.4962e-5	0.00015095	0.00015094	0.00014975	0.00014794	4.1835e-5	0.00015095	0.00015096	0.00015177	0.00012093	0.0001071	0.00015095	0.0001509	0.00014661	0.00014901	9.4841e-5	0.00015095	0.00015051	0.0001448	4.9307e-5	0.0001311
42.0	7.3722e-5	0.00014633	0.00014632	0.0001452	0.00014577	4.0798e-5	0.00014633	0.00014634	0.00014735	0.00012292	0.00010577	0.00014633	0.00014629	0.0001423	0.00015039	9.3103e-5	0.00014632	0.00014591	0.00014141	5.0654e-5	0.00013085
43.0	7.2511e-5	0.00014138	0.00014136	0.00014002	0.00014245	3.9948e-5	0.00014138	0.00014139	0.00014217	0.00012591	0.00010448	0.00014138	0.00014133	0.00013702	0.00015045	9.1345e-5	0.00014137	0.00014087	0.00013669	5.2285e-5	0.0001306
44.0	7.1337e-5	0.00013773	0.00013772	0.00013646	0.00013787	3.9232e-5	0.00013773	0.00013774	0.00013869	0.00012815	0.00010321	0.00013773	0.00013768	0.00013341	0.00014936	8.9572e-5	0.00013773	0.00013726	0.00013162	5.404e-5	0.00013035
45.0	7.0197e-5	0.00013336	0.00013335	0.00013217	0.0001333	3.8608e-5	0.00013336	0.00013337	0.00013432	0.00013002	0.00010198	0.00013336	0.00013332	0.0001292	0.00014779	8.7823e-5	0.00013336	0.00013292	0.00012758	5.593e-5	0.00013011
46.0	6.909e-5	0.00012891	0.0001289	0.0001278	0.00012926	3.8061e-5	0.00012891	0.00012892	0.00012999	0.00013125	0.00010077	0.00012891	0.00012887	0.00012509	0.00014622	8.6073e-5	0.0001289	0.0001285	0.00012328	5.7926e-5	0.00012987
47.0	6.8014e-5	0.00012371	0.0001237	0.00012273	0.00012506	3.7592e-5	0.00012371	0.00012372	0.00012489	0.00013211	9.9595e-5	0.00012371	0.00012367	0.00012041	0.00014327	8.4316e-5	0.00012371	0.00012334	0.00011924	5.9968e-5	0.00012963
48.0	6.6972e-5	0.00011828	0.00011827	0.00011736	0.000121	3.721e-5	0.00011828	0.00011829	0.00011952	0.00013184	9.8445e-5	0.00011828	0.00011824	0.00011521	0.00013927	8.2557e-5	0.00011828	0.00011794	0.00011506	6.2087e-5	0.0001294
49.0	6.5966e-5	0.00011191	0.0001119	0.00011106	0.00011708	3.6891e-5	0.00011191	0.00011192	0.0001132	0.00013149	9.732e-5	0.00011191	0.00011188	0.00010907	0.0001364	8.0797e-5	0.00011191	0.00011159	0.00010998	6.4261e-5	0.00012917
50.0	6.4994e-5	0.00010518	0.00010517	0.00010421	0.00011213	3.6646e-5	0.00010518	0.00010519	0.00010633	0.00013	9.622e-5	0.00010518	0.00010514	0.0001023	0.00013294	7.9041e-5	0.00010517	0.00010482	0.00010406	6.6437e-5	0.00012895
51.0	6.4062e-5	9.8535e-5	9.8526e-5	9.7637e-5	0.00010671	3.6547e-5	9.8536e-5	9.8547e-5	9.97e-5	0.00013061	9.5149e-5	9.8535e-5	9.85e-5	9.5554e-5	0.00012962	7.7288e-5	9.8532e-5	9.8197e-5	9.7946e-5	6.8817e-5	0.00012873
52.0	6.3163e-5	9.3039e-5	9.3029e-5	9.2071e-5	0.00010063	3.6686e-5	9.3039e-5	9.305e-5	9.4084e-5	0.00012979	9.4102e-5	9.3039e-5	9.3e-5	8.9801e-5	0.00012673	7.5545e-5	9.3036e-5	9.2668e-5	9.1485e-5	7.1331e-5	0.00012853
53.0	6.2296e-5	8.7506e-5	8.7497e-5	8.6612e-5	9.4225e-5	3.6907e-5	8.7506e-5	8.7517e-5	8.8555e-5	0.00012768	9.3078e-5	8.7506e-5	8.747e-5	8.4554e-5	0.00012364	7.3813e-5	8.7503e-5	8.7167e-5	8.6076e-5	7.3844e-5	0.00012832
54.0	6.147e-5	8.1837e-5	8.1828e-5	8.1024e-5	8.9073e-5	3.7185e-5	8.1837e-5	8.1847e-5	8.2859e-5	0.00012459	9.2076e-5	8.1836e-5	8.1803e-5	7.9166e-5	0.00011954	7.2096e-5	8.1834e-5	8.1525e-5	8.1001e-5	7.6408e-5	0.00012813
55.0	6.0676e-5	7.6115e-5	7.6107e-5	7.5328e-5	8.375e-5	3.7556e-5	7.6115e-5	7.6125e-5	7.7109e-5	0.00012132	9.1097e-5	7.6115e-5	7.6083e-5	7.3633e-5	0.00011449	7.0385e-5	7.6112e-5	7.5812e-5	7.5996e-5	7.8819e-5	0.00012795
56.0	5.9915e-5	7.0408e-5	7.04e-5	6.9658e-5	7.8595e-5	3.8035e-5	7.0408e-5	7.0417e-5	7.1359e-5	0.00011953	9.014e-5	7.0408e-5	7.0377e-5	6.8094e-5	0.00010883	6.8686e-5	7.0405e-5	7.0115e-5	7.0926e-5	8.1052e-5	0.00012777
57.0	5.9192e-5	6.5077e-5	6.5071e-5	6.447e-5	7.3405e-5	3.8585e-5	6.5078e-5	6.5086e-5	6.5945e-5	0.00011782	8.9204e-5	6.5077e-5	6.5052e-5	6.3024e-5	0.00010296	6.7011e-5	6.5075e-5	6.4837e-5	6.5816e-5	8.3162e-5	0.0001276
58.0	5.8503e-5	6.038e-5	6.0371e-5	5.9769e-5	6.8255e-5	3.9201e-5	6.038e-5	6.0388e-5	6.1201e-5	0.000115	8.8265e-5	6.038e-5	6.0351e-5	5.8462e-5	9.838e-5	6.5363e-5	6.0377e-5	6.0132e-5	6.0774e-5	8.5163e-5	0.00012745
59.0	5.7847e-5	5.5974e-5	5.5963e-5	5.5331e-5	6.3156e-5	3.9896e-5	5.5975e-5	5.598e-5	5.6649e-5	0.00011116	8.7314e-5	5.5974e-5	5.5928e-5	5.4112e-5	9.3319e-5	6.3742e-5	5.597e-5	5.5678e-5	5.6439e-5	8.6887e-5	0.0001273
60.0	5.7221e-5	5.2636e-5	5.2625e-5	5.1703e-5	5.8727e-5	4.0741e-5	5.2636e-5	5.2641e-5	5.3149e-5	0.00010659	8.6395e-5	5.2636e-5	5.259e-5	5.014e-5	8.7985e-5	6.2153e-5	5.2632e-5	5.2257e-5	5.2358e-5	8.8264e-5	0.00012717
61.0	5.6626e-5	4.9602e-5	4.9591e-5	4.8676e-5	5.4635e-5	4.1739e-5	4.9603e-5	4.9607e-5	5.0041e-5	0.00010327	8.5498e-5	4.9602e-5	4.9558e-5	4.7247e-5	8.2687e-5	6.0618e-5	4.9598e-5	4.9214e-5	4.8695e-5	8.944e-5	0.00012705
62.0	5.6062e-5	4.6769e-5	4.6758e-5	4.5863e-5	5.0908e-5	4.2802e-5	4.6769e-5	4.6772e-5	4.7124e-5	9.9637e-5	8.4586e-5	4.6768e-5	4.6726e-5	4.46e-5	7.7369e-5	5.9128e-5	4.6765e-5	4.6379e-5	4.5926e-5	9.059e-5	0.00012694
63.0	5.5536e-5	4.4297e-5	4.4284e-5	4.3324e-5	4.7948e-5	4.3905e-5	4.4297e-5	4.4299e-5	4.4515e-5	9.5653e-5	8.3661e-5	4.4297e-5	4.4247e-5	4.2309e-5	7.2185e-5	5.7672e-5	4.4292e-5	4.3833e-5	4.3488e-5	9.1483e-5	0.00012684
64.0	5.5041e-5	4.2691e-5	4.2679e-5	4.1676e-5	4.5216e-5	4.5064e-5	4.2691e-5	4.2693e-5	4.2847e-5	9.1266e-5	8.2772e-5	4.269e-5	4.2643e-5	4.0443e-5	6.7179e-5	5.6275e-5	4.2686e-5	4.2248e-5	4.1282e-5	9.2122e-5	0.00012675
65.0	5.4573e-5	4.1346e-5	4.1334e-5	4.0387e-5	4.2825e-5	4.6275e-5	4.1346e-5	4.1347e-5	4.1455e-5	8.6668e-5	8.1897e-5	4.1346e-5	4.1299e-5	3.9253e-5	6.2808e-5	5.492e-5	4.1342e-5	4.0905e-5	3.9263e-5	9.245e-5	0.00012668
66.0	5.4135e-5	4.0107e-5	4.0095e-5	3.9158e-5	4.0613e-5	4.7549e-5	4.0107e-5	4.0108e-5	4.016e-5	8.1919e-5	8.1066e-5	4.0107e-5	4.006e-5	3.8137e-5	5.8777e-5	5.3602e-5	4.0103e-5	3.9677e-5	3.7874e-5	9.3227e-5	0.00012662
67.0	5.3722e-5	3.9097e-5	3.9087e-5	3.8255e-5	3.8901e-5	4.891e-5	3.9097e-5	3.9098e-5	3.9103e-5	7.707e-5	8.0274e-5	3.9097e-5	3.9058e-5	3.7345e-5	5.5399e-5	5.2322e-5	3.9094e-5	3.8708e-5	3.695e-5	9.3981e-5	0.00012656
68.0	5.3337e-5	3.8461e-5	3.8451e-5	3.7599e-5	3.7723e-5	5.0322e-5	3.8461e-5	3.8461e-5	3.8439e-5	7.3875e-5	7.952e-5	3.8461e-5	3.842e-5	3.6722e-5	5.2223e-5	5.109e-5	3.8457e-5	3.8054e-5	3.6199e-5	9.4372e-5	0.00012651
69.0	5.2975e-5	3.7962e-5	3.7951e-5	3.7073e-5	3.6837e-5	5.1755e-5	3.7962e-5	3.7962e-5	3.791e-5	7.1707e-5	7.88e-5	3.7962e-5	3.7919e-5	3.623e-5	4.92e-5	4.9909e-5	3.7958e-5	3.7535e-5	3.545e-5	9.4717e-5	0.00012647
70.0	5.2642e-5	3.7694e-5	3.7683e-5	3.6781e-5	3.6014e-5	5.3224e-5	3.7694e-5	3.7694e-5	3.7612e-5	6.9347e-5	7.8094e-5	3.7694e-5	3.7649e-5	3.5954e-5	4.6449e-5	4.8766e-5	3.769e-5	3.7249e-5	3.4756e-5	9.5464e-5	0.00012644
71.0	5.2332e-5	3.7595e-5	3.7583e-5	3.6642e-5	3.5284e-5	5.4732e-5	3.7595e-5	3.7594e-5	3.7482e-5	6.7163e-5	7.7423e-5	3.7595e-5	3.7547e-5	3.5825e-5	4.468e-5	4.7639e-5	3.7591e-5	3.7125e-5	3.4223e-5	9.6255e-5	0.00012642
72.0	5.2044e-5	3.7671e-5	3.7657e-5	3.6672e-5	3.4718e-5	5.6264e-5	3.7671e-5	3.767e-5	3.7524e-5	6.4838e-5	7.6769e-5	3.767e-5	3.7619e-5	3.586e-5	4.2946e-5	4.6551e-5	3.7666e-5	3.7173e-5	3.3897e-5	9.7094e-5	0.0001264
73.0	5.1776e-5	3.7939e-5	3.7926e-5	3.6884e-5	3.4337e-5	5.7835e-5	3.794e-5	3.7938e-5	3.7762e-5	6.2287e-5	7.6134e-5	3.7939e-5	3.7887e-5	3.6046e-5	4.128e-5	4.5508e-5	3.7935e-5	3.7408e-5	3.3775e-5	9.7978e-5	0.00012639
74.0	5.1536e-5	3.8364e-5	3.8349e-5	3.726e-5	3.4114e-5	5.9414e-5	3.8365e-5	3.8362e-5	3.8159e-5	5.9552e-5	7.5528e-5	3.8364e-5	3.8307e-5	3.6386e-5	3.9721e-5	4.4508e-5	3.8358e-5	3.7809e-5	3.3876e-5	9.8865e-5	0.00012639
75.0	5.1322e-5	3.9022e-5	3.9007e-5	3.7777e-5	3.411e-5	6.101e-5	3.9022e-5	3.9019e-5	3.8726e-5	5.6731e-5	7.495e-5	3.9021e-5	3.8963e-5	3.6868e-5	3.8337e-5	4.3553e-5	3.9016e-5	3.8415e-5	3.4144e-5	9.9607e-5	0.00012638
76.0	5.1131e-5	3.9938e-5	3.9922e-5	3.8637e-5	3.4339e-5	6.2629e-5	3.9938e-5	3.9936e-5	3.9659e-5	5.3928e-5	7.4398e-5	3.9938e-5	3.9873e-5	3.7507e-5	3.7241e-5	4.2657e-5	3.9932e-5	3.9328e-5	3.4561e-5	9.9974e-5	0.00012639
77.0	5.0955e-5	4.0906e-5	4.0889e-5	3.9565e-5	3.4704e-5	6.4253e-5	4.0906e-5	4.0904e-5	4.0613e-5	5.1324e-5	7.3929e-5	4.0906e-5	4.0837e-5	3.8396e-5	3.6718e-5	4.1805e-5	4.09e-5	4.0277e-5	3.5139e-5	9.9991e-5	0.00012639
78.0	5.0794e-5	4.1923e-5	4.1905e-5	4.0521e-5	3.5229e-5	6.586e-5	4.1923e-5	4.192e-5	4.1612e-5	4.9002e-5	7.3489e-5	4.1922e-5	4.1851e-5	3.9354e-5	3.6336e-5	4.0996e-5	4.1916e-5	4.1254e-5	3.5946e-5	0.00010013	0.0001264
79.0	5.065e-5	4.2926e-5	4.291e-5	4.1519e-5	3.5952e-5	6.7458e-5	4.2926e-5	4.2924e-5	4.2666e-5	4.6929e-5	7.3055e-5	4.2925e-5	4.2865e-5	4.0363e-5	3.6101e-5	4.023e-5	4.292e-5	4.2255e-5	3.6802e-5	0.0001009	0.00012642
80.0	5.0522e-5	4.3844e-5	4.3829e-5	4.2596e-5	3.6869e-5	6.9028e-5	4.3844e-5	4.3842e-5	4.3654e-5	4.5111e-5	7.2632e-5	4.3843e-5	4.3784e-5	4.1388e-5	3.603e-5	3.9505e-5	4.3838e-5	4.3256e-5	3.7726e-5	0.00010113	0.00012643
81.0	5.041e-5	4.4721e-5	4.4705e-5	4.3724e-5	3.78e-5	7.0594e-5	4.4721e-5	4.4719e-5	4.4571e-5	4.3557e-5	7.2208e-5	4.472e-5	4.4661e-5	4.2429e-5	3.6129e-5	3.8822e-5	4.4715e-5	4.419e-5	3.8653e-5	0.00010096	0.00012645
82.0	5.0312e-5	4.5583e-5	4.5569e-5	4.4695e-5	3.8761e-5	7.2137e-5	4.5583e-5	4.5581e-5	4.547e-5	4.2299e-5	7.1793e-5	4.5582e-5	4.5528e-5	4.3434e-5	3.6508e-5	3.8188e-5	4.5577e-5	4.5096e-5	3.9573e-5	0.00010091	0.00012647
83.0	5.0227e-5	4.6438e-5	4.6423e-5	4.5573e-5	3.9727e-5	7.3632e-5	4.6438e-5	4.6437e-5	4.6359e-5	4.1417e-5	7.1374e-5	4.6437e-5	4.6381e-5	4.4354e-5	3.7126e-5	3.7645e-5	4.6433e-5	4.5967e-5	4.042e-5	0.00010023	0.00012649
84.0	5.0156e-5	4.7315e-5	4.7302e-5	4.6384e-5	4.0653e-5	7.5077e-5	4.7315e-5	4.7314e-5	4.7234e-5	4.0798e-5	7.0964e-5	4.7315e-5	4.7263e-5	4.5143e-5	3.785e-5	3.7146e-5	4.731e-5	4.6839e-5	4.1213e-5	9.8951e-5	0.00012651
85.0	5.0098e-5	4.8188e-5	4.8174e-5	4.7115e-5	4.1566e-5	7.655e-5	4.8188e-5	4.8187e-5	4.808e-5	4.046e-5	7.0551e-5	4.8187e-5	4.8132e-5	4.5865e-5	3.8667e-5	3.6687e-5	4.8183e-5	4.7662e-5	4.1944e-5	9.7236e-5	0.00012653
86.0	5.0051e-5	4.8939e-5	4.8925e-5	4.7816e-5	4.2448e-5	7.8135e-5	4.8939e-5	4.8938e-5	4.8876e-5	4.0731e-5	7.0162e-5	4.8938e-5	4.8884e-5	4.6448e-5	3.956e-5	3.6266e-5	4.8934e-5	4.8417e-5	4.264e-5	9.5429e-5	0.00012655
87.0	5.0015e-5	4.9564e-5	4.955e-5	4.8424e-5	4.3271e-5	7.9652e-5	4.9564e-5	4.9564e-5	4.9544e-5	4.1112e-5	6.9792e-5	4.9563e-5	4.9508e-5	4.688e-5	4.0543e-5	3.5871e-5	4.9558e-5	4.9046e-5	4.3294e-5	9.3662e-5	0.00012657
88.0	4.999e-5	5.0069e-5	5.0055e-5	4.8908e-5	4.4046e-5	8.1124e-5	5.0069e-5	5.007e-5	5.0086e-5	4.161e-5	6.9431e-5	5.0069e-5	5.0014e-5	4.7303e-5	4.167e-5	3.5529e-5	5.0064e-5	4.956e-5	4.3911e-5	9.1952e-5	0.00012659
89.0	4.9982e-5	5.0488e-5	5.0473e-5	4.9281e-5	4.4789e-5	8.2511e-5	5.0488e-5	5.0488e-5	5.0536e-5	4.2178e-5	6.9099e-5	5.0487e-5	5.0431e-5	4.759e-5	4.2818e-5	3.526e-5	5.0482e-5	4.9976e-5	4.4501e-5	9.0511e-5	0.00012661
90.0	4.9979e-5	5.0808e-5	5.0793e-5	4.9498e-5	4.5448e-5	8.3811e-5	5.0808e-5	5.0809e-5	5.0882e-5	4.2844e-5	6.8778e-5	5.0808e-5	5.075e-5	4.7727e-5	4.3939e-5	3.5033e-5	5.0803e-5	5.0264e-5	4.5015e-5	8.9575e-5	0.00012663
91.0	4.9982e-5	5.1016e-5	5.1e-5	4.9592e-5	4.6104e-5	8.5064e-5	5.1017e-5	5.1017e-5	5.1089e-5	4.3595e-5	6.8463e-5	5.1016e-5	5.0951e-5	4.7755e-5	4.5134e-5	3.4844e-5	5.101e-5	5.0418e-5	4.5486e-5	8.8426e-5	0.00012665
92.0	4.999e-5	5.1089e-5	5.1072e-5	4.9612e-5	4.6661e-5	8.6259e-5	5.1089e-5	5.109e-5	5.118e-5	4.4481e-5	6.8152e-5	5.1088e-5	5.1022e-5	4.7702e-5	4.633e-5	3.4702e-5	5.1083e-5	5.047e-5	4.5829e-5	8.6915e-5	0.00012666
93.0	5.0e-5	5.0919e-5	5.0911e-5	4.9579e-5	4.7068e-5	8.7374e-5	5.0919e-5	5.0923e-5	5.1136e-5	4.5558e-5	6.7839e-5	5.0919e-5	5.0889e-5	4.7598e-5	4.7519e-5	3.4598e-5	5.0916e-5	5.0428e-5	4.5962e-5	8.4982e-5	0.00012667
94.0	5.0013e-5	5.062e-5	5.0614e-5	4.9453e-5	4.7285e-5	8.8438e-5	5.062e-5	5.0624e-5	5.1033e-5	4.6853e-5	6.7538e-5	5.0619e-5	5.0596e-5	4.7457e-5	4.861e-5	3.4526e-5	5.0617e-5	5.0298e-5	4.5987e-5	8.2913e-5	0.00012668
95.0	5.0027e-5	5.0267e-5	5.0262e-5	4.927e-5	4.743e-5	8.9371e-5	5.0267e-5	5.0272e-5	5.0745e-5	4.8309e-5	6.7265e-5	5.0267e-5	5.0247e-5	4.7287e-5	4.9554e-5	3.4482e-5	5.0265e-5	5.01e-5	4.5935e-5	8.0713e-5	0.00012668
96.0	5.0043e-5	4.9885e-5	4.988e-5	4.9054e-5	4.7526e-5	9.0173e-5	4.9885e-5	4.989e-5	5.038e-5	5.0101e-5	6.7018e-5	4.9885e-5	4.9865e-5	4.7134e-5	5.0439e-5	3.448e-5	4.9883e-5	4.9728e-5	4.582e-5	7.8291e-5	0.00012668
97.0	5.006e-5	4.9478e-5	4.9472e-5	4.8801e-5	4.759e-5	9.0908e-5	4.9478e-5	4.9483e-5	4.9974e-5	5.2046e-5	6.6767e-5	4.9478e-5	4.9455e-5	4.6971e-5	5.1258e-5	3.4512e-5	4.9476e-5	4.9322e-5	4.566e-5	7.5608e-5	0.00012667
98.0	5.0079e-5	4.8964e-5	4.8959e-5	4.8534e-5	4.7613e-5	9.156e-5	4.8964e-5	4.8969e-5	4.9504e-5	5.4071e-5	6.6504e-5	4.8964e-5	4.8944e-5	4.6762e-5	5.2007e-5	3.4576e-5	4.8962e-5	4.885e-5	4.5468e-5	7.275e-5	0.00012665
99.0	5.0098e-5	4.8316e-5	4.8313e-5	4.8077e-5	4.7584e-5	9.2101e-5	4.8316e-5	4.8322e-5	4.8923e-5	5.616e-5	6.6229e-5	4.8316e-5	4.8304e-5	4.643e-5	5.2686e-5	3.4673e-5	4.8315e-5	4.8295e-5	4.5267e-5	6.9825e-5	0.00012663
100.0	5.0115e-5	4.7584e-5	4.7584e-5	4.7405e-5	4.7512e-5	9.2729e-5	4.7584e-5	4.759e-5	4.8237e-5	5.8288e-5	6.5954e-5	4.7584e-5	4.7583e-5	4.5945e-5	5.3293e-5	3.48e-5	4.7584e-5	4.7592e-5	4.5024e-5	6.7295e-5	0.00012661
200.0	2.0197e-5	1.7731e-6	1.7681e-6	1.368e-6	1.4426e-6	6.1322e-5	1.7732e-6	1.772e-6	1.6776e-6	4.3396e-6	2.0646e-5	1.773e-6	1.754e-6	1.2539e-6	2.4927e-6	0.00012569	1.7712e-6	1.5919e-6	1.2575e-6	4.0782e-5	7.657e-5
300.0	1.4414e-5	5.0602e-7	5.0305e-7	4.305e-7	3.6697e-7	1.6221e-5	5.0605e-7	5.0517e-7	4.6492e-7	7.7364e-7	3.287e-5	5.0592e-7	5.0251e-7	3.9178e-7	4.4445e-7	9.9714e-5	5.0485e-7	4.5536e-7	3.6012e-7	4.3867e-6	3.633e-5
400.0	5.2137e-5	3.7615e-7	3.6917e-7	2.8369e-7	2.2511e-7	5.6842e-6	3.762e-7	3.7425e-7	3.0098e-7	2.8128e-7	0.00012514	3.7594e-7	3.5101e-7	2.5682e-7	2.3853e-7	0.00012048	3.7356e-7	2.9687e-7	2.2934e-7	9.0218e-7	5.6452e-5
500.0	4.6344e-5	3.2916e-7	3.1844e-7	2.4033e-7	1.9916e-7	6.6883e-6	3.2924e-7	3.2632e-7	2.6256e-7	2.3305e-7	4.5077e-5	3.2883e-7	2.9286e-7	2.277e-7	2.0725e-7	0.00017428	3.2519e-7	2.6221e-7	2.0026e-7	8.9731e-7	0.00011649
600.0	2.2556e-5	3.1989e-7	3.0474e-7	2.3549e-7	1.8655e-7	1.1188e-6	3.2001e-7	3.1572e-7	2.6205e-7	1.977e-7	2.3469e-5	3.1942e-7	2.7292e-7	2.1817e-7	1.8673e-7	3.3037e-5	3.1422e-7	2.544e-7	1.8776e-7	3.122e-7	0.00017556
700.0	2.0594e-5	3.1593e-7	2.9553e-7	2.3565e-7	1.7965e-7	1.7288e-6	3.1609e-7	3.1017e-7	2.5507e-7	1.8749e-7	2.164e-5	3.1528e-7	2.5996e-7	2.0822e-7	1.8049e-7	2.3218e-5	3.0816e-7	2.4645e-7	1.8165e-7	2.3719e-7	0.00019351
800.0	1.4023e-5	3.1371e-7	2.8759e-7	2.3481e-7	1.7547e-7	7.6699e-7	3.1391e-7	3.062e-7	2.4787e-7	1.8106e-7	2.3815e-5	3.1288e-7	2.5115e-7	2.0197e-7	1.7535e-7	2.9657e-5	3.0357e-7	2.4406e-7	1.7642e-7	2.2165e-7	0.00018311
900.0	1.2225e-5	3.1267e-7	2.8064e-7	2.3063e-7	1.7171e-7	3.9757e-7	3.1295e-7	3.0324e-7	2.4461e-7	1.7601e-7	1.7156e-5	3.116e-7	2.4733e-7	1.981e-7	1.7169e-7	1.2926e-5	2.9997e-7	2.4288e-7	1.7343e-7	1.8102e-7	0.00014739
1000.0	1.6015e-5	3.1253e-7	2.7448e-7	2.2735e-7	1.6902e-7	2.5464e-7	3.1287e-7	3.009e-7	2.4467e-7	1.7271e-7	8.2526e-6	3.1119e-7	2.4892e-7	1.9346e-7	1.6899e-7	1.5536e-5	2.9691e-7	2.4171e-7	1.7032e-7	1.7592e-7	0.00011554
1100.0	1.6796e-5	3.1254e-7	2.6848e-7	2.2395e-7	1.6662e-7	2.6946e-7	3.1296e-7	2.985e-7	2.4401e-7	1.698e-7	1.205e-5	3.109e-7	2.5459e-7	1.8933e-7	1.6661e-7	1.2048e-5	2.9375e-7	2.3835e-7	1.6733e-7	1.7361e-7	0.00013928
1200.0	9.1427e-6	3.1235e-7	2.6261e-7	2.1941e-7	1.6475e-7	2.2961e-7	3.1284e-7	2.9565e-7	2.4052e-7	1.6696e-7	1.7128e-5	3.104e-7	2.6264e-7	1.8623e-7	1.6475e-7	4.1945e-6	2.9011e-7	2.3816e-7	1.6549e-7	1.677e-7	0.00015047
1300.0	2.7558e-6	3.1198e-7	2.5711e-7	2.1775e-7	1.6304e-7	1.9151e-7	3.1255e-7	2.9246e-7	2.3848e-7	1.648e-7	6.0117e-6	3.0968e-7	2.7043e-7	1.8403e-7	1.6315e-7	9.7139e-6	2.8614e-7	2.4142e-7	1.6366e-7	1.648e-7	0.00024446
1400.0	5.6618e-6	3.1154e-7	2.5217e-7	2.1542e-7	1.6164e-7	1.6916e-7	3.1221e-7	2.8905e-7	2.4027e-7	1.6364e-7	3.535e-6	3.0887e-7	2.7524e-7	1.8167e-7	1.6173e-7	4.6119e-6	2.8199e-7	2.4323e-7	1.62e-7	1.6324e-7	0.0003942
1500.0	9.4982e-6	3.1106e-7	2.4807e-7	2.1243e-7	1.6033e-7	1.6824e-7	3.1184e-7	2.8548e-7	2.4444e-7	1.6186e-7	6.5149e-6	3.0799e-7	2.7708e-7	1.7987e-7	1.6043e-7	3.868e-6	2.7776e-7	2.4106e-7	1.6078e-7	1.615e-7	0.00026764
1600.0	8.3211e-6	3.1059e-7	2.4512e-7	2.0887e-7	1.5917e-7	1.676e-7	3.1147e-7	2.8183e-7	2.4618e-7	1.6039e-7	6.2588e-6	3.0707e-7	2.7726e-7	1.7673e-7	1.5929e-7	2.1799e-6	2.7352e-7	2.387e-7	1.5942e-7	1.6015e-7	0.00020817
1700.0	4.3149e-6	3.1011e-7	2.4384e-7	2.0515e-7	1.5799e-7	1.6407e-7	3.1112e-7	2.7814e-7	2.4414e-7	1.5928e-7	2.7818e-6	3.0612e-7	2.7574e-7	1.7498e-7	1.5809e-7	1.5833e-6	2.6934e-7	2.377e-7	1.5827e-7	1.5903e-7	8.977e-5
1800.0	2.9389e-6	3.0962e-7	2.4407e-7	2.0377e-7	1.5712e-7	1.6126e-7	3.1076e-7	2.7445e-7	2.4185e-7	1.5808e-7	9.9541e-7	3.0513e-7	2.7319e-7	1.732e-7	1.5711e-7	1.1233e-6	2.6526e-7	2.3859e-7	1.5735e-7	1.5788e-7	5.3661e-5
1900.0	4.7877e-6	3.0913e-7	2.4565e-7	2.0212e-7	1.5631e-7	1.5843e-7	3.1039e-7	2.7078e-7	2.4086e-7	1.5707e-7	3.2552e-6	3.041e-7	2.7044e-7	1.7233e-7	1.5629e-7	1.366e-6	2.6132e-7	2.3994e-7	1.5657e-7	1.5687e-7	3.4554e-5
2000.0	5.7582e-6	3.0863e-7	2.4838e-7	1.9917e-7	1.5558e-7	1.5748e-7	3.1004e-7	2.6717e-7	2.4222e-7	1.5639e-7	4.1263e-6	3.0305e-7	2.6714e-7	1.7086e-7	1.5559e-7	5.8602e-7	2.5757e-7	2.4014e-7	1.558e-7	1.5601e-7	0.00010209
2100.0	3.6025e-6	3.0812e-7	2.5223e-7	1.9731e-7	1.5491e-7	1.5658e-7	3.0969e-7	2.6364e-7	2.4477e-7	1.5559e-7	1.4746e-6	3.0196e-7	2.6466e-7	1.6939e-7	1.5492e-7	4.4802e-7	2.5404e-7	2.3944e-7	1.5508e-7	1.5534e-7	0.00015053
2200.0	1.4845e-6	3.0762e-7	2.5684e-7	1.9647e-7	1.5428e-7	1.5558e-7	3.0934e-7	2.6022e-7	2.4598e-7	1.5493e-7	4.8337e-7	3.0083e-7	2.6286e-7	1.678e-7	1.5432e-7	5.6381e-7	2.5078e-7	2.3732e-7	1.545e-7	1.5465e-7	9.8254e-5
2300.0	2.0216e-6	3.0711e-7	2.6147e-7	1.9591e-7	1.5373e-7	1.5487e-7	3.09e-7	2.5695e-7	2.4563e-7	1.543e-7	1.306e-6	2.9969e-7	2.6228e-7	1.6695e-7	1.5377e-7	3.4728e-7	2.4784e-7	2.3523e-7	1.5385e-7	1.5413e-7	6.3292e-5
2400.0	4.0471e-6	3.066e-7	2.6582e-7	1.9443e-7	1.532e-7	1.5433e-7	3.0867e-7	2.5384e-7	2.4411e-7	1.5371e-7	1.3965e-6	2.9852e-7	2.6274e-7	1.6606e-7	1.5327e-7	2.5339e-7	2.4529e-7	2.3362e-7	1.5333e-7	1.5363e-7	4.2121e-5
2500.0	4.5907e-6	3.0609e-7	2.6978e-7	1.942e-7	1.5276e-7	1.5372e-7	3.0835e-7	2.5093e-7	2.4335e-7	1.5321e-7	7.1624e-7	2.9732e-7	2.6359e-7	1.6464e-7	1.5282e-7	2.136e-7	2.4317e-7	2.2973e-7	1.5285e-7	1.5318e-7	3.0833e-5
2600.0	2.7734e-6	3.0558e-7	2.7338e-7	1.9348e-7	1.5233e-7	1.5326e-7	3.0803e-7	2.4826e-7	2.4193e-7	1.5272e-7	3.4862e-7	2.9611e-7	2.6454e-7	1.6375e-7	1.5242e-7	2.0549e-7	2.4163e-7	2.2299e-7	1.5242e-7	1.5274e-7	2.6216e-5
2700.0	1.483e-6	3.0507e-7	2.7552e-7	1.9287e-7	1.5198e-7	1.5282e-7	3.0772e-7	2.4587e-7	2.4034e-7	1.5234e-7	5.1767e-7	2.9488e-7	2.6583e-7	1.6377e-7	1.5207e-7	2.0543e-7	2.407e-7	2.1876e-7	1.5208e-7	1.5234e-7	2.9197e-5
2800.0	1.9438e-6	3.0456e-7	2.7745e-7	1.921e-7	1.5163e-7	1.524e-7	3.0741e-7	2.4377e-7	2.3792e-7	1.5202e-7	5.1417e-7	2.9362e-7	2.6646e-7	1.6279e-7	1.5173e-7	1.9699e-7	2.4046e-7	2.199e-7	1.5169e-7	1.5198e-7	2.9453e-5
2900.0	2.3511e-6	3.0404e-7	2.7834e-7	1.8987e-7	1.5132e-7	1.5199e-7	3.0711e-7	2.4203e-7	2.3254e-7	1.5161e-7	3.0021e-7	2.9235e-7	2.662e-7	1.6178e-7	1.514e-7	1.7038e-7	2.4079e-7	2.2147e-7	1.5135e-7	1.5164e-7	3.2404e-5
3000.0	1.6474e-6	3.0353e-7	2.7878e-7	1.8841e-7	1.5102e-7	1.5162e-7	3.0682e-7	2.4074e-7	2.2789e-7	1.5127e-7	2.5302e-7	2.9107e-7	2.6574e-7	1.61e-7	1.5109e-7	1.838e-7	2.4165e-7	2.1963e-7	1.5105e-7	1.5132e-7	3.4794e-5
3100.0	9.0343e-7	3.0301e-7	2.7851e-7	1.8883e-7	1.5078e-7	1.5126e-7	3.0653e-7	2.3988e-7	2.2601e-7	1.5101e-7	3.141e-7	2.8976e-7	2.6549e-7	1.6048e-7	1.508e-7	1.8456e-7	2.43e-7	2.1565e-7	1.5084e-7	1.5103e-7	3.2171e-5
3200.0	1.107e-6	3.0249e-7	2.7787e-7	1.9084e-7	1.5052e-7	1.5096e-7	3.0625e-7	2.3956e-7	2.2633e-7	1.5071e-7	2.9714e-7	2.8844e-7	2.6511e-7	1.6016e-7	1.5054e-7	1.7441e-7	2.4472e-7	2.1319e-7	1.5058e-7	1.5075e-7	2.802e-5
3300.0	1.8582e-6	3.0197e-7	2.7694e-7	1.882e-7	1.5027e-7	1.5068e-7	3.0597e-7	2.3969e-7	2.2685e-7	1.5049e-7	2.1482e-7	2.8711e-7	2.643e-7	1.5921e-7	1.5029e-7	1.6255e-7	2.4701e-7	2.1312e-7	1.5034e-7	1.5048e-7	2.6822e-5
3400.0	2.0196e-6	3.0145e-7	2.7572e-7	1.8593e-7	1.5005e-7	1.5042e-7	3.057e-7	2.402e-7	2.2535e-7	1.5027e-7	2.0655e-7	2.8577e-7	2.6316e-7	1.5834e-7	1.5007e-7	1.5891e-7	2.4966e-7	2.1443e-7	1.5011e-7	1.5024e-7	2.0802e-5
3500.0	1.3445e-6	3.0093e-7	2.743e-7	1.8655e-7	1.4983e-7	1.5023e-7	3.0544e-7	2.4113e-7	2.2238e-7	1.5005e-7	2.142e-7	2.8441e-7	2.6171e-7	1.5812e-7	1.4986e-7	1.6153e-7	2.5254e-7	2.1376e-7	1.4988e-7	1.5003e-7	1.9783e-5
3600.0	7.1668e-7	3.0041e-7	2.7277e-7	1.856e-7	1.4963e-7	1.5002e-7	3.0518e-7	2.424e-7	2.1975e-7	1.4983e-7	1.8317e-7	2.8305e-7	2.6001e-7	1.5799e-7	1.4965e-7	1.6232e-7	2.555e-7	2.1191e-7	1.4967e-7	1.4983e-7	1.7845e-5
3700.0	7.6878e-7	2.9988e-7	2.7116e-7	1.8417e-7	1.4943e-7	1.4983e-7	3.0492e-7	2.4394e-7	2.179e-7	1.4961e-7	1.6539e-7	2.8167e-7	2.5848e-7	1.5703e-7	1.4946e-7	1.5734e-7	2.5847e-7	2.0968e-7	1.4947e-7	1.4964e-7	1.4247e-5
3800.0	1.0971e-6	2.9935e-7	2.6992e-7	1.8441e-7	1.4925e-7	1.4965e-7	3.0467e-7	2.4592e-7	2.1838e-7	1.4941e-7	1.788e-7	2.8029e-7	2.5761e-7	1.5688e-7	1.4928e-7	1.5529e-7	2.6135e-7	2.0809e-7	1.493e-7	1.4946e-7	9.5292e-6
3900.0	1.1117e-6	2.9882e-7	2.6867e-7	1.8414e-7	1.4907e-7	1.4948e-7	3.0443e-7	2.4818e-7	2.1997e-7	1.4922e-7	1.9114e-7	2.7891e-7	2.5736e-7	1.5636e-7	1.491e-7	1.561e-7	2.6394e-7	2.0752e-7	1.4911e-7	1.4928e-7	1.0104e-5
4000.0	9.0561e-7	2.9829e-7	2.6763e-7	1.8245e-7	1.489e-7	1.4931e-7	3.0419e-7	2.5064e-7	2.2066e-7	1.4903e-7	1.7289e-7	2.7752e-7	2.5775e-7	1.558e-7	1.4893e-7	1.5662e-7	2.6642e-7	2.0749e-7	1.4895e-7	1.4911e-7	1.2485e-5
4100.0	9.5179e-7	2.9776e-7	2.6674e-7	1.8198e-7	1.4875e-7	1.4916e-7	3.0395e-7	2.5315e-7	2.1867e-7	1.4888e-7	1.5746e-7	2.7613e-7	2.5913e-7	1.5551e-7	1.4877e-7	1.5479e-7	2.687e-7	2.0701e-7	1.4878e-7	1.4894e-7	1.6466e-5
4200.0	1.2415e-6	2.9723e-7	2.6597e-7	1.8102e-7	1.486e-7	1.4901e-7	3.0372e-7	2.5574e-7	2.1485e-7	1.4873e-7	1.5943e-7	2.7474e-7	2.6134e-7	1.5524e-7	1.4862e-7	1.5242e-7	2.7072e-7	2.0617e-7	1.4862e-7	1.4879e-7	1.5792e-5
4300.0	1.2567e-6	2.9669e-7	2.6557e-7	1.8062e-7	1.4845e-7	1.4886e-7	3.035e-7	2.5827e-7	2.1215e-7	1.4856e-7	1.6245e-7	2.7334e-7	2.6374e-7	1.5453e-7	1.4847e-7	1.5218e-7	2.7261e-7	2.0558e-7	1.4848e-7	1.4864e-7	1.0764e-5
4400.0	8.7429e-7	2.9616e-7	2.658e-7	1.8067e-7	1.4831e-7	1.4873e-7	3.0328e-7	2.6068e-7	2.1094e-7	1.4843e-7	1.5787e-7	2.7196e-7	2.6599e-7	1.5453e-7	1.4833e-7	1.5296e-7	2.7401e-7	2.0488e-7	1.4834e-7	1.485e-7	5.8652e-6
4500.0	5.6974e-7	2.9562e-7	2.6632e-7	1.7907e-7	1.4818e-7	1.4859e-7	3.0306e-7	2.63e-7	2.1225e-7	1.4827e-7	1.5784e-7	2.7057e-7	2.6816e-7	1.5408e-7	1.4819e-7	1.5243e-7	2.7521e-7	2.0558e-7	1.482e-7	1.4837e-7	4.4533e-6
4600.0	6.2437e-7	2.9508e-7	2.6711e-7	1.7823e-7	1.4804e-7	1.4847e-7	3.0285e-7	2.6516e-7	2.1245e-7	1.4812e-7	1.6171e-7	2.6919e-7	2.6992e-7	1.5362e-7	1.4806e-7	1.5153e-7	2.7615e-7	2.0629e-7	1.4807e-7	1.4823e-7	6.632e-6
4700.0	8.0896e-7	2.9454e-7	2.6786e-7	1.779e-7	1.4792e-7	1.4834e-7	3.0264e-7	2.6718e-7	2.1079e-7	1.4799e-7	1.5794e-7	2.6783e-7	2.7101e-7	1.5298e-7	1.4793e-7	1.5131e-7	2.7675e-7	2.0615e-7	1.4794e-7	1.4811e-7	9.7271e-6
4800.0	8.7583e-7	2.9399e-7	2.6865e-7	1.768e-7	1.478e-7	1.4823e-7	3.0244e-7	2.6903e-7	2.0837e-7	1.4788e-7	1.5079e-7	2.6647e-7	2.711e-7	1.5282e-7	1.4781e-7	1.5177e-7	2.7709e-7	2.0554e-7	1.4782e-7	1.4799e-7	1.0642e-5
4900.0	8.5897e-7	2.9345e-7	2.6963e-7	1.7596e-7	1.4768e-7	1.4812e-7	3.0224e-7	2.7072e-7	2.0751e-7	1.4776e-7	1.4942e-7	2.6513e-7	2.7038e-7	1.5285e-7	1.4769e-7	1.5191e-7	2.7719e-7	2.0522e-7	1.477e-7	1.4787e-7	8.4641e-6
5000.0	8.6909e-7	2.929e-7	2.7066e-7	1.7745e-7	1.4757e-7	1.4801e-7	3.0204e-7	2.7218e-7	2.0906e-7	1.4764e-7	1.4976e-7	2.6379e-7	2.6954e-7	1.5216e-7	1.4758e-7	1.5108e-7	2.7711e-7	2.0491e-7	1.4759e-7	1.4776e-7	4.9488e-6
5100.0	8.8199e-7	2.9235e-7	2.7181e-7	1.7689e-7	1.4746e-7	1.479e-7	3.0184e-7	2.7356e-7	2.1071e-7	1.4753e-7	1.4893e-7	2.6248e-7	2.6929e-7	1.5217e-7	1.4747e-7	1.5049e-7	2.7678e-7	2.0378e-7	1.4749e-7	1.4766e-7	2.5455e-6
5200.0	8.0295e-7	2.9179e-7	2.7293e-7	1.7606e-7	1.4736e-7	1.478e-7	3.0164e-7	2.7449e-7	2.1139e-7	1.4743e-7	1.499e-7	2.6117e-7	2.6949e-7	1.5208e-7	1.4737e-7	1.5043e-7	2.7639e-7	2.024e-7	1.4738e-7	1.4755e-7	2.6394e-6
5300.0	6.3314e-7	2.9123e-7	2.7386e-7	1.7591e-7	1.4726e-7	1.4771e-7	3.0145e-7	2.7531e-7	2.106e-7	1.4733e-7	1.524e-7	2.5989e-7	2.7028e-7	1.5153e-7	1.4727e-7	1.505e-7	2.7584e-7	2.0318e-7	1.4729e-7	1.4746e-7	3.8454e-6
5400.0	5.2275e-7	2.9067e-7	2.7464e-7	1.7539e-7	1.4717e-7	1.4762e-7	3.0125e-7	2.7592e-7	2.0959e-7	1.4723e-7	1.5368e-7	2.5862e-7	2.7185e-7	1.5145e-7	1.4718e-7	1.5015e-7	2.752e-7	2.0341e-7	1.472e-7	1.4736e-7	4.0615e-6
5500.0	5.5705e-7	2.9011e-7	2.7546e-7	1.7529e-7	1.4708e-7	1.4753e-7	3.0106e-7	2.7633e-7	2.0996e-7	1.4714e-7	1.5186e-7	2.5738e-7	2.739e-7	1.51e-7	1.4709e-7	1.4991e-7	2.7444e-7	2.0238e-7	1.4711e-7	1.4727e-7	3.064e-6
5600.0	6.5929e-7	2.8955e-7	2.7625e-7	1.7407e-7	1.4699e-7	1.4745e-7	3.0087e-7	2.7655e-7	2.0935e-7	1.4705e-7	1.488e-7	2.5616e-7	2.7591e-7	1.5093e-7	1.47e-7	1.4986e-7	2.7359e-7	2.0077e-7	1.4702e-7	1.4718e-7	1.8789e-6
5700.0	6.9738e-7	2.8898e-7	2.7692e-7	1.7349e-7	1.469e-7	1.4736e-7	3.0068e-7	2.7658e-7	2.0872e-7	1.4696e-7	1.4732e-7	2.5496e-7	2.7824e-7	1.5063e-7	1.4691e-7	1.4981e-7	2.7266e-7	2.0049e-7	1.4694e-7	1.471e-7	1.4069e-6
5800.0	6.5182e-7	2.8841e-7	2.7753e-7	1.7447e-7	1.4682e-7	1.4728e-7	3.0048e-7	2.7649e-7	2.0808e-7	1.4688e-7	1.469e-7	2.538e-7	2.805e-7	1.5045e-7	1.4683e-7	1.496e-7	2.7168e-7	2.0121e-7	1.4686e-7	1.4702e-7	1.7853e-6
5900.0	6.0474e-7	2.8784e-7	2.7841e-7	1.738e-7	1.4675e-7	1.4721e-7	3.003e-7	2.7621e-7	2.0762e-7	1.468e-7	1.4654e-7	2.5266e-7	2.8241e-7	1.504e-7	1.4675e-7	1.493e-7	2.7067e-7	2.0155e-7	1.4677e-7	1.4694e-7	2.3566e-6
6000.0	5.775e-7	2.8726e-7	2.7937e-7	1.7311e-7	1.4667e-7	1.4714e-7	3.0011e-7	2.7586e-7	2.0845e-7	1.4673e-7	1.466e-7	2.5154e-7	2.8355e-7	1.5014e-7	1.4668e-7	1.4907e-7	2.6969e-7	2.0034e-7	1.467e-7	1.4687e-7	2.224e-6
6100.0	5.2125e-7	2.8668e-7	2.802e-7	1.7244e-7	1.466e-7	1.4707e-7	2.9992e-7	2.7543e-7	2.0964e-7	1.4665e-7	1.4732e-7	2.5046e-7	2.8383e-7	1.5019e-7	1.4661e-7	1.49e-7	2.6874e-7	1.9955e-7	1.4662e-7	1.468e-7	1.4297e-6
6200.0	4.509e-7	2.8609e-7	2.8087e-7	1.7188e-7	1.4653e-7	1.47e-7	2.9973e-7	2.749e-7	2.0945e-7	1.4658e-7	1.4795e-7	2.494e-7	2.8342e-7	1.4957e-7	1.4654e-7	1.4894e-7	2.6795e-7	2.0033e-7	1.4656e-7	1.4673e-7	7.6141e-7
6300.0	4.4518e-7	2.8551e-7	2.8136e-7	1.717e-7	1.4646e-7	1.4694e-7	2.9955e-7	2.7429e-7	2.0749e-7	1.4651e-7	1.4788e-7	2.4838e-7	2.8264e-7	1.495e-7	1.4647e-7	1.4886e-7	2.6719e-7	2.0043e-7	1.4649e-7	1.4666e-7	8.5716e-7
6400.0	5.1714e-7	2.8492e-7	2.8164e-7	1.7e-7	1.464e-7	1.4688e-7	2.9936e-7	2.7359e-7	2.0655e-7	1.4645e-7	1.4732e-7	2.4739e-7	2.815e-7	1.4952e-7	1.4641e-7	1.4877e-7	2.6645e-7	1.9866e-7	1.4642e-7	1.466e-7	1.4045e-6
6500.0	5.9113e-7	2.8433e-7	2.8167e-7	1.7013e-7	1.4634e-7	1.4682e-7	2.9917e-7	2.7284e-7	2.0678e-7	1.4639e-7	1.467e-7	2.4643e-7	2.8013e-7	1.4908e-7	1.4635e-7	1.487e-7	2.6579e-7	1.9708e-7	1.4638e-7	1.4654e-7	1.726e-6
6600.0	5.9821e-7	2.8373e-7	2.8147e-7	1.709e-7	1.4629e-7	1.4677e-7	2.9899e-7	2.7203e-7	2.0675e-7	1.4634e-7	1.4621e-7	2.455e-7	2.7886e-7	1.4917e-7	1.4629e-7	1.4864e-7	2.6518e-7	1.9692e-7	1.4633e-7	1.4648e-7	1.458e-6
6700.0	5.4878e-7	2.8314e-7	2.8099e-7	1.7004e-7	1.4623e-7	1.4671e-7	2.988e-7	2.7117e-7	2.0665e-7	1.4629e-7	1.4598e-7	2.446e-7	2.7786e-7	1.4889e-7	1.4624e-7	1.4857e-7	2.6461e-7	1.9671e-7	1.4627e-7	1.4642e-7	8.9894e-7
6800.0	4.9133e-7	2.8254e-7	2.8024e-7	1.7001e-7	1.4618e-7	1.4667e-7	2.9861e-7	2.7031e-7	2.0571e-7	1.4623e-7	1.4604e-7	2.4375e-7	2.7763e-7	1.4876e-7	1.4618e-7	1.4848e-7	2.6411e-7	1.9632e-7	1.462e-7	1.4637e-7	6.5361e-7
6900.0	4.6002e-7	2.8193e-7	2.7928e-7	1.6899e-7	1.4612e-7	1.4661e-7	2.9842e-7	2.6946e-7	2.0516e-7	1.4617e-7	1.4618e-7	2.4295e-7	2.7808e-7	1.4855e-7	1.4612e-7	1.4837e-7	2.637e-7	1.9586e-7	1.4615e-7	1.4632e-7	9.6333e-7
7000.0	4.5198e-7	2.8133e-7	2.7823e-7	1.6821e-7	1.4606e-7	1.4656e-7	2.9823e-7	2.6862e-7	2.0544e-7	1.4611e-7	1.4619e-7	2.4219e-7	2.791e-7	1.4853e-7	1.4607e-7	1.4827e-7	2.635e-7	1.9556e-7	1.4609e-7	1.4626e-7	1.4539e-6
7100.0	4.6226e-7	2.8072e-7	2.7725e-7	1.6818e-7	1.4601e-7	1.4651e-7	2.9804e-7	2.6785e-7	2.06e-7	1.4606e-7	1.4614e-7	2.4146e-7	2.8033e-7	1.4848e-7	1.4602e-7	1.4819e-7	2.635e-7	1.9394e-7	1.4604e-7	1.4621e-7	1.6176e-6
7200.0	4.9678e-7	2.8011e-7	2.7633e-7	1.6798e-7	1.4596e-7	1.4646e-7	2.9785e-7	2.6718e-7	2.0542e-7	1.4601e-7	1.4617e-7	2.4077e-7	2.8202e-7	1.4824e-7	1.4597e-7	1.4812e-7	2.6372e-7	1.9255e-7	1.4598e-7	1.4616e-7	1.1175e-6
7300.0	5.3798e-7	2.7949e-7	2.7566e-7	1.6817e-7	1.4591e-7	1.4642e-7	2.9765e-7	2.6651e-7	2.0394e-7	1.4595e-7	1.4622e-7	2.4013e-7	2.8425e-7	1.482e-7	1.4592e-7	1.4806e-7	2.641e-7	1.933e-7	1.4593e-7	1.4612e-7	5.1476e-7
7400.0	5.5358e-7	2.7887e-7	2.7519e-7	1.6759e-7	1.4587e-7	1.4637e-7	2.9746e-7	2.6589e-7	2.025e-7	1.459e-7	1.4623e-7	2.3955e-7	2.8619e-7	1.4797e-7	1.4588e-7	1.4801e-7	2.6459e-7	1.9381e-7	1.4589e-7	1.4607e-7	3.0968e-7
7500.0	5.2503e-7	2.7825e-7	2.7489e-7	1.6766e-7	1.4582e-7	1.4632e-7	2.9726e-7	2.6532e-7	2.0147e-7	1.4585e-7	1.4621e-7	2.3906e-7	2.8737e-7	1.4789e-7	1.4583e-7	1.4796e-7	2.6512e-7	1.9365e-7	1.4584e-7	1.4602e-7	6.3823e-7
7600.0	4.6966e-7	2.7763e-7	2.7486e-7	1.6751e-7	1.4578e-7	1.4628e-7	2.9706e-7	2.6478e-7	2.0104e-7	1.4581e-7	1.4614e-7	2.3863e-7	2.8789e-7	1.4779e-7	1.4579e-7	1.479e-7	2.6564e-7	1.9237e-7	1.458e-7	1.4598e-7	1.0862e-6
7700.0	4.2443e-7	2.7701e-7	2.75e-7	1.6681e-7	1.4574e-7	1.4624e-7	2.9686e-7	2.6426e-7	2.0043e-7	1.4577e-7	1.4599e-7	2.3825e-7	2.8745e-7	1.4761e-7	1.4575e-7	1.4784e-7	2.6615e-7	1.9104e-7	1.4575e-7	1.4594e-7	1.1484e-6
7800.0	4.0576e-7	2.7638e-7	2.7517e-7	1.6609e-7	1.457e-7	1.462e-7	2.9666e-7	2.6379e-7	1.9984e-7	1.4573e-7	1.4578e-7	2.3792e-7	2.8636e-7	1.4757e-7	1.4571e-7	1.4779e-7	2.6674e-7	1.9008e-7	1.4571e-7	1.459e-7	8.0673e-7
7900.0	4.0699e-7	2.7576e-7	2.7529e-7	1.6562e-7	1.4566e-7	1.4616e-7	2.9646e-7	2.6338e-7	2.0044e-7	1.4569e-7	1.456e-7	2.3764e-7	2.8512e-7	1.4738e-7	1.4567e-7	1.4774e-7	2.6741e-7	1.9038e-7	1.4567e-7	1.4586e-7	3.8229e-7
8000.0	4.1906e-7	2.7513e-7	2.7563e-7	1.6536e-7	1.4562e-7	1.4612e-7	2.9625e-7	2.6307e-7	2.0071e-7	1.4564e-7	1.4552e-7	2.3742e-7	2.837e-7	1.4738e-7	1.4563e-7	1.477e-7	2.6811e-7	1.9008e-7	1.4563e-7	1.4582e-7	2.5033e-7
8100.0	4.3541e-7	2.745e-7	2.7614e-7	1.6465e-7	1.4558e-7	1.4609e-7	2.9605e-7	2.6291e-7	2.0008e-7	1.4561e-7	1.4555e-7	2.3726e-7	2.8235e-7	1.4732e-7	1.4559e-7	1.4765e-7	2.688e-7	1.8996e-7	1.456e-7	1.4578e-7	4.6222e-7
8200.0	4.4446e-7	2.7387e-7	2.7676e-7	1.6552e-7	1.4555e-7	1.4605e-7	2.9584e-7	2.6288e-7	1.9769e-7	1.4557e-7	1.4567e-7	2.3716e-7	2.8092e-7	1.472e-7	1.4556e-7	1.4761e-7	2.6954e-7	1.9017e-7	1.4556e-7	1.4575e-7	7.1677e-7
8300.0	4.3428e-7	2.7324e-7	2.7749e-7	1.6514e-7	1.4551e-7	1.4601e-7	2.9563e-7	2.6302e-7	1.9643e-7	1.4553e-7	1.4581e-7	2.3712e-7	2.795e-7	1.4707e-7	1.4552e-7	1.4756e-7	2.7029e-7	1.9104e-7	1.4552e-7	1.4571e-7	7.184e-7
8400.0	4.0653e-7	2.7261e-7	2.7812e-7	1.6438e-7	1.4548e-7	1.4598e-7	2.9541e-7	2.6329e-7	1.9743e-7	1.455e-7	1.4587e-7	2.3717e-7	2.7825e-7	1.4699e-7	1.4549e-7	1.4752e-7	2.7102e-7	1.9121e-7	1.4549e-7	1.4568e-7	4.5711e-7
8500.0	3.8001e-7	2.7198e-7	2.7859e-7	1.6452e-7	1.4544e-7	1.4595e-7	2.952e-7	2.6366e-7	1.9846e-7	1.4547e-7	1.4578e-7	2.3727e-7	2.7669e-7	1.4695e-7	1.4545e-7	1.4748e-7	2.7166e-7	1.9074e-7	1.4546e-7	1.4564e-7	2.26e-7
8600.0	3.7129e-7	2.7135e-7	2.79e-7	1.6419e-7	1.4541e-7	1.4592e-7	2.9498e-7	2.6409e-7	1.9765e-7	1.4543e-7	1.456e-7	2.3744e-7	2.7553e-7	1.4678e-7	1.4542e-7	1.4743e-7	2.7221e-7	1.8959e-7	1.4543e-7	1.4561e-7	2.2747e-7
8700.0	3.8028e-7	2.7073e-7	2.7937e-7	1.6352e-7	1.4538e-7	1.4588e-7	2.9476e-7	2.6454e-7	1.9632e-7	1.454e-7	1.4543e-7	2.3767e-7	2.7476e-7	1.4676e-7	1.4539e-7	1.4739e-7	2.7266e-7	1.8913e-7	1.4539e-7	1.4558e-7	4.1288e-7
8800.0	3.9583e-7	2.701e-7	2.7971e-7	1.6268e-7	1.4535e-7	1.4585e-7	2.9454e-7	2.6499e-7	1.953e-7	1.4537e-7	1.4534e-7	2.3796e-7	2.7406e-7	1.4665e-7	1.4536e-7	1.4734e-7	2.7306e-7	1.8879e-7	1.4536e-7	1.4555e-7	5.4987e-7
8900.0	4.0641e-7	2.6947e-7	2.7978e-7	1.63e-7	1.4532e-7	1.4582e-7	2.9432e-7	2.6545e-7	1.9571e-7	1.4534e-7	1.4534e-7	2.3829e-7	2.7326e-7	1.466e-7	1.4533e-7	1.473e-7	2.7351e-7	1.8847e-7	1.4533e-7	1.4552e-7	4.921e-7
9000.0	4.0782e-7	2.6885e-7	2.7959e-7	1.6239e-7	1.4529e-7	1.4579e-7	2.9409e-7	2.66e-7	1.9666e-7	1.4531e-7	1.4541e-7	2.3869e-7	2.7213e-7	1.4657e-7	1.453e-7	1.4727e-7	2.7393e-7	1.8843e-7	1.453e-7	1.4549e-7	3.1858e-7
9100.0	4.0248e-7	2.6822e-7	2.7928e-7	1.6178e-7	1.4526e-7	1.4576e-7	2.9387e-7	2.6656e-7	1.9674e-7	1.4528e-7	1.4551e-7	2.3916e-7	2.7103e-7	1.4647e-7	1.4528e-7	1.4724e-7	2.7435e-7	1.8941e-7	1.4528e-7	1.4546e-7	1.9891e-7
9200.0	3.9375e-7	2.676e-7	2.7884e-7	1.6275e-7	1.4524e-7	1.4574e-7	2.9364e-7	2.6716e-7	1.9561e-7	1.4526e-7	1.4559e-7	2.3969e-7	2.6994e-7	1.4641e-7	1.4525e-7	1.4721e-7	2.7474e-7	1.903e-7	1.4525e-7	1.4543e-7	2.2862e-7
9300.0	3.8587e-7	2.6697e-7	2.7833e-7	1.6207e-7	1.4521e-7	1.4571e-7	2.9341e-7	2.6776e-7	1.9484e-7	1.4523e-7	1.4562e-7	2.4026e-7	2.6875e-7	1.4627e-7	1.4522e-7	1.4718e-7	2.751e-7	1.8946e-7	1.4522e-7	1.454e-7	3.5739e-7
9400.0	3.8435e-7	2.6635e-7	2.7783e-7	1.6119e-7	1.4518e-7	1.4568e-7	2.9317e-7	2.6838e-7	1.9572e-7	1.452e-7	1.4558e-7	2.4088e-7	2.6796e-7	1.4628e-7	1.452e-7	1.4714e-7	2.7545e-7	1.8855e-7	1.452e-7	1.4538e-7	4.2347e-7
9500.0	3.9297e-7	2.6573e-7	2.7751e-7	1.6202e-7	1.4516e-7	1.4565e-7	2.9294e-7	2.6902e-7	1.9688e-7	1.4518e-7	1.455e-7	2.4154e-7	2.677e-7	1.4621e-7	1.4517e-7	1.4711e-7	2.7583e-7	1.8846e-7	1.4517e-7	1.4535e-7	3.5886e-7
9600.0	4.1005e-7	2.6511e-7	2.7727e-7	1.6159e-7	1.4514e-7	1.4563e-7	2.927e-7	2.6967e-7	1.9679e-7	1.4515e-7	1.4542e-7	2.4225e-7	2.6772e-7	1.4614e-7	1.4515e-7	1.4707e-7	2.7638e-7	1.8945e-7	1.4515e-7	1.4533e-7	2.3794e-7
9700.0	4.2681e-7	2.6449e-7	2.7723e-7	1.6061e-7	1.4511e-7	1.456e-7	2.9246e-7	2.7031e-7	1.9525e-7	1.4513e-7	1.4536e-7	2.4302e-7	2.6786e-7	1.4613e-7	1.4512e-7	1.4704e-7	2.7696e-7	1.8941e-7	1.4512e-7	1.453e-7	1.9326e-7
9800.0	4.3408e-7	2.6387e-7	2.7746e-7	1.6067e-7	1.4509e-7	1.4558e-7	2.9222e-7	2.7088e-7	1.9399e-7	1.4511e-7	1.4533e-7	2.4383e-7	2.6824e-7	1.46e-7	1.451e-7	1.4701e-7	2.7756e-7	1.8798e-7	1.451e-7	1.4528e-7	2.7524e-7
9900.0	4.2878e-7	2.6326e-7	2.7786e-7	1.6048e-7	1.4507e-7	1.4555e-7	2.9197e-7	2.7138e-7	1.94e-7	1.4508e-7	1.4531e-7	2.4467e-7	2.6836e-7	1.4602e-7	1.4508e-7	1.4698e-7	2.7809e-7	1.8695e-7	1.4507e-7	1.4525e-7	3.9286e-7
10000.0	4.1519e-7	2.6265e-7	2.7847e-7	1.6069e-7	1.4504e-7	1.4553e-7	2.9173e-7	2.7181e-7	1.9368e-7	1.4506e-7	1.4529e-7	2.4553e-7	2.6816e-7	1.4595e-7	1.4506e-7	1.4695e-7	2.7854e-7	1.8761e-7	1.4505e-7	1.4523e-7	4.2821e-7
11000.0	3.8594e-7	2.5673e-7	2.8813e-7	1.5837e-7	1.4485e-7	1.4532e-7	2.8915e-7	2.753e-7	1.9448e-7	1.4486e-7	1.4492e-7	2.5495e-7	2.666e-7	1.4544e-7	1.4486e-7	1.4669e-7	2.7879e-7	1.8313e-7	1.4486e-7	1.4503e-7	2.593e-7
12000.0	3.9153e-7	2.5127e-7	2.9581e-7	1.5655e-7	1.447e-7	1.4514e-7	2.8636e-7	2.7898e-7	1.9192e-7	1.4471e-7	1.4476e-7	2.6387e-7	2.5985e-7	1.4515e-7	1.4471e-7	1.4646e-7	2.7525e-7	1.8049e-7	1.447e-7	1.4486e-7	1.5622e-7
13000.0	3.6305e-7	2.4641e-7	2.9917e-7	1.5512e-7	1.4458e-7	1.4499e-7	2.834e-7	2.7707e-7	1.8946e-7	1.4459e-7	1.4463e-7	2.7064e-7	2.6132e-7	1.4491e-7	1.4459e-7	1.4626e-7	2.7779e-7	1.7953e-7	1.4458e-7	1.4473e-7	1.6237e-7
14000.0	3.6737e-7	2.424e-7	2.99e-7	1.5416e-7	1.4448e-7	1.4487e-7	2.8028e-7	2.7455e-7	1.8501e-7	1.4449e-7	1.4455e-7	2.7463e-7	2.5495e-7	1.4472e-7	1.4449e-7	1.4609e-7	2.8169e-7	1.7656e-7	1.4448e-7	1.4462e-7	1.6766e-7
15000.0	3.7296e-7	2.3961e-7	3.0867e-7	1.5286e-7	1.444e-7	1.4476e-7	2.7703e-7	2.768e-7	1.8434e-7	1.444e-7	1.4449e-7	2.7581e-7	2.5594e-7	1.4458e-7	1.4441e-7	1.4593e-7	2.817e-7	1.751e-7	1.444e-7	1.4453e-7	1.5076e-7


==> img/nlpdhgm_block/Capsule_NLPDPS_wktest_tau50_filt.txt <==
iter	type1	type2mult0.0001	type2mult0.01	type2mult1	type2mult100	type2mult10000	type3mult0.0001	type3mult0.01	type3mult1	type3mult100	type3mult10000	type4mult0.0001	type4mult0.01	type4mult1	type4mult100	type4mult10000	type5mult0.0001	type5mult0.01	type5mult1	type5mult100	type5mult10000
1.0	0.00014236	0.00014238	0.00014238	0.00014237	0.00014237	0.00014236	0.00014238	0.00014238	0.00014237	0.00014236	0.00014236	0.00014238	0.00014238	0.00014237	0.00014237	0.00014236	0.00014238	0.00014238	0.00014237	0.00014236	0.00014236
2.0	0.00013446	0.00015682	0.00015682	0.00015668	0.00014533	0.00013675	0.00015682	0.0001568	0.00015485	0.000127	0.00014113	0.00015682	0.00015682	0.00015625	0.00013121	0.00014044	0.00015682	0.00015677	0.00015186	0.00013154	0.00014211
3.0	0.00013264	0.0001954	0.00019539	0.00019522	0.0001799	0.00013255	0.0001954	0.00019537	0.00019335	0.00013458	0.00014049	0.0001954	0.00019539	0.00019471	0.00015206	0.00013865	0.00019539	0.00019533	0.00018915	0.00012643	0.00014186
4.0	0.00013133	0.00020172	0.00020172	0.00020162	0.00019174	0.0001294	0.00020172	0.00020171	0.00020081	0.00014585	0.0001402	0.00020172	0.00020172	0.00020133	0.00016681	0.00013697	0.00020172	0.00020168	0.00019807	0.0001244	0.0001416
5.0	0.00012982	0.00018901	0.00018901	0.00018898	0.00018487	0.00012698	0.00018901	0.00018901	0.00018893	0.00015315	0.00014011	0.00018901	0.00018901	0.00018888	0.00016933	0.0001354	0.00018901	0.000189	0.0001877	0.00012372	0.00014134
6.0	0.00012848	0.00017098	0.00017098	0.00017098	0.00017032	0.00012503	0.00017098	0.00017098	0.00017128	0.00015456	0.00014009	0.00017098	0.00017098	0.00017098	0.00016256	0.00013394	0.00017098	0.00017098	0.000171	0.0001233	0.00014106
7.0	0.00012696	0.00015153	0.00015153	0.00015156	0.00015306	0.00012336	0.00015153	0.00015154	0.00015196	0.00015124	0.00014008	0.00015153	0.00015154	0.00015162	0.00015202	0.00013257	0.00015153	0.00015154	0.00015231	0.0001225	0.00014078
8.0	0.00012555	0.00013363	0.00013363	0.00013366	0.0001358	0.00012181	0.00013363	0.00013363	0.00013403	0.00014434	0.00014002	0.00013363	0.00013363	0.00013374	0.00013882	0.0001313	0.00013363	0.00013364	0.00013459	0.00012101	0.0001405
9.0	0.00012401	0.00011886	0.00011886	0.00011889	0.00012097	0.00012027	0.00011886	0.00011886	0.00011917	0.00013494	0.00013987	0.00011886	0.00011886	0.00011897	0.00012496	0.0001301	0.00011886	0.00011887	0.00011977	0.00011872	0.0001402
10.0	0.00012255	0.00010683	0.00010683	0.00010686	0.00010865	0.00011864	0.00010683	0.00010683	0.00010709	0.00012442	0.00013962	0.00010683	0.00010683	0.00010696	0.00011258	0.00012897	0.00010683	0.00010684	0.00010766	0.00011565	0.0001399
20.0	0.00010674	6.6808e-5	6.6808e-5	6.683e-5	6.5136e-5	9.3683e-5	6.6808e-5	6.6807e-5	6.6754e-5	6.2417e-5	0.00013134	6.6808e-5	6.6808e-5	6.6808e-5	6.0715e-5	0.00011919	6.6808e-5	6.6816e-5	6.6246e-5	7.0255e-5	0.00013662
21.0	0.00010512	6.6685e-5	6.6685e-5	6.6691e-5	6.4841e-5	9.0607e-5	6.6685e-5	6.6685e-5	6.6626e-5	6.1452e-5	0.00013012	6.6685e-5	6.6685e-5	6.6627e-5	6.019e-5	0.00011818	6.6685e-5	6.6688e-5	6.6019e-5	6.6198e-5	0.00013628
22.0	0.00010352	6.6868e-5	6.6868e-5	6.6854e-5	6.4909e-5	8.7517e-5	6.6868e-5	6.6867e-5	6.6801e-5	6.0662e-5	0.00012885	6.6868e-5	6.6867e-5	6.6766e-5	5.987e-5	0.00011713	6.6868e-5	6.6863e-5	6.6097e-5	6.2406e-5	0.00013594
23.0	0.00010191	6.726e-5	6.7259e-5	6.7232e-5	6.5245e-5	8.44e-5	6.726e-5	6.7259e-5	6.7195e-5	6.0199e-5	0.00012756	6.726e-5	6.7258e-5	6.713e-5	5.9915e-5	0.00011604	6.7259e-5	6.725e-5	6.6495e-5	5.8902e-5	0.00013559
24.0	0.00010032	6.7518e-5	6.7518e-5	6.7492e-5	6.5623e-5	8.1293e-5	6.7518e-5	6.7518e-5	6.7464e-5	6.0149e-5	0.00012624	6.7518e-5	6.7517e-5	6.7395e-5	6.0171e-5	0.00011492	6.7518e-5	6.7509e-5	6.6806e-5	5.5706e-5	0.00013525
25.0	9.8721e-5	6.7947e-5	6.7947e-5	6.7898e-5	6.5924e-5	7.8236e-5	6.7947e-5	6.7947e-5	6.7896e-5	6.0372e-5	0.00012491	6.7947e-5	6.7945e-5	6.778e-5	6.0652e-5	0.00011375	6.7947e-5	6.7929e-5	6.7189e-5	5.2948e-5	0.00013491
26.0	9.7144e-5	6.8306e-5	6.8306e-5	6.8227e-5	6.6363e-5	7.5244e-5	6.8306e-5	6.8306e-5	6.8244e-5	6.0611e-5	0.00012356	6.8306e-5	6.8303e-5	6.8094e-5	6.1092e-5	0.00011254	6.8306e-5	6.8275e-5	6.7528e-5	5.0748e-5	0.00013456
27.0	9.5568e-5	6.8678e-5	6.8677e-5	6.8586e-5	6.6784e-5	7.2337e-5	6.8678e-5	6.8677e-5	6.8626e-5	6.0888e-5	0.0001222	6.8678e-5	6.8674e-5	6.8445e-5	6.1411e-5	0.00011129	6.8678e-5	6.8644e-5	6.7922e-5	4.8717e-5	0.00013422
28.0	9.4014e-5	6.8933e-5	6.8931e-5	6.8801e-5	6.7122e-5	6.9533e-5	6.8933e-5	6.8932e-5	6.8874e-5	6.1245e-5	0.00012084	6.8933e-5	6.8928e-5	6.8623e-5	6.1827e-5	0.00010999	6.8932e-5	6.8883e-5	6.8127e-5	4.6971e-5	0.00013388
29.0	9.2466e-5	6.9086e-5	6.9084e-5	6.8902e-5	6.7361e-5	6.681e-5	6.9086e-5	6.9085e-5	6.9014e-5	6.1732e-5	0.00011948	6.9086e-5	6.9078e-5	6.8669e-5	6.244e-5	0.00010865	6.9085e-5	6.9016e-5	6.8245e-5	4.5395e-5	0.00013355
30.0	9.094e-5	6.8929e-5	6.8927e-5	6.8723e-5	6.7385e-5	6.4201e-5	6.8929e-5	6.8928e-5	6.8865e-5	6.2393e-5	0.00011812	6.8929e-5	6.8921e-5	6.8521e-5	6.2987e-5	0.00010727	6.8928e-5	6.885e-5	6.8155e-5	4.3995e-5	0.00013321
31.0	8.9428e-5	6.8467e-5	6.8465e-5	6.827e-5	6.7237e-5	6.1695e-5	6.8467e-5	6.8467e-5	6.8417e-5	6.3048e-5	0.00011677	6.8467e-5	6.8459e-5	6.8088e-5	6.3476e-5	0.00010584	6.8467e-5	6.839e-5	6.782e-5	4.2747e-5	0.00013288
32.0	8.7939e-5	6.7647e-5	6.7645e-5	6.7448e-5	6.684e-5	5.9303e-5	6.7647e-5	6.7647e-5	6.7609e-5	6.3447e-5	0.00011543	6.7647e-5	6.7639e-5	6.73e-5	6.372e-5	0.00010438	6.7646e-5	6.7568e-5	6.7183e-5	4.1799e-5	0.00013255
33.0	8.6466e-5	6.6467e-5	6.6465e-5	6.6267e-5	6.605e-5	5.7027e-5	6.6467e-5	6.6467e-5	6.644e-5	6.3622e-5	0.00011409	6.6467e-5	6.6459e-5	6.6149e-5	6.3826e-5	0.00010288	6.6467e-5	6.6386e-5	6.6166e-5	4.1022e-5	0.00013222
34.0	8.5029e-5	6.4971e-5	6.4968e-5	6.477e-5	6.4918e-5	5.4842e-5	6.4971e-5	6.4971e-5	6.4953e-5	6.3719e-5	0.00011276	6.4971e-5	6.4962e-5	6.4682e-5	6.3701e-5	0.00010135	6.497e-5	6.4887e-5	6.4823e-5	4.0419e-5	0.0001319
35.0	8.3618e-5	6.3192e-5	6.3189e-5	6.3001e-5	6.3483e-5	5.2746e-5	6.3192e-5	6.3192e-5	6.3185e-5	6.3471e-5	0.00011145	6.3192e-5	6.3183e-5	6.2944e-5	6.3198e-5	9.9786e-5	6.3191e-5	6.3111e-5	6.3196e-5	3.9936e-5	0.00013158
36.0	8.2233e-5	6.1215e-5	6.1213e-5	6.1047e-5	6.1779e-5	5.0782e-5	6.1215e-5	6.1215e-5	6.1215e-5	6.287e-5	0.00011015	6.1215e-5	6.1207e-5	6.102e-5	6.2359e-5	9.8195e-5	6.1214e-5	6.1141e-5	6.1328e-5	3.9572e-5	0.00013126
37.0	8.087e-5	5.9231e-5	5.9228e-5	5.9044e-5	5.9927e-5	4.8987e-5	5.9231e-5	5.9231e-5	5.922e-5	6.1954e-5	0.00010876	5.9231e-5	5.9221e-5	5.9037e-5	6.1214e-5	9.6579e-5	5.923e-5	5.9139e-5	5.9416e-5	3.9351e-5	0.00013095
38.0	7.9534e-5	5.7269e-5	5.7267e-5	5.7056e-5	5.7996e-5	4.7393e-5	5.7269e-5	5.7269e-5	5.7259e-5	6.074e-5	0.00010738	5.7269e-5	5.726e-5	5.702e-5	5.9808e-5	9.4942e-5	5.7269e-5	5.7175e-5	5.7399e-5	3.9176e-5	0.00013064
39.0	7.8221e-5	5.5257e-5	5.5255e-5	5.506e-5	5.6112e-5	4.5987e-5	5.5257e-5	5.5257e-5	5.5252e-5	5.9262e-5	0.00010604	5.5257e-5	5.5247e-5	5.5058e-5	5.8198e-5	9.3287e-5	5.5256e-5	5.5167e-5	5.5486e-5	3.9218e-5	0.00013034
40.0	7.6938e-5	5.3213e-5	5.3211e-5	5.3027e-5	5.4218e-5	4.4629e-5	5.3213e-5	5.3213e-5	5.3213e-5	5.7648e-5	0.00010473	5.3213e-5	5.3204e-5	5.3042e-5	5.6546e-5	9.1617e-5	5.3212e-5	5.3126e-5	5.3514e-5	3.9274e-5	0.00013004
41.0	7.5682e-5	5.1198e-5	5.1195e-5	5.1011e-5	5.23e-5	4.3383e-5	5.1198e-5	5.1198e-5	5.1195e-5	5.6061e-5	0.00010346	5.1198e-5	5.1188e-5	5.1037e-5	5.4987e-5	8.9939e-5	5.1197e-5	5.1107e-5	5.1536e-5	3.9366e-5	0.00012975
42.0	7.4455e-5	4.9395e-5	4.9392e-5	4.9166e-5	5.0368e-5	4.224e-5	4.9395e-5	4.9395e-5	4.937e-5	5.4449e-5	0.00010223	4.9395e-5	4.9383e-5	4.9167e-5	5.3355e-5	8.8266e-5	4.9394e-5	4.9285e-5	4.9625e-5	3.9472e-5	0.00012946
43.0	7.3257e-5	4.7555e-5	4.7553e-5	4.7346e-5	4.8559e-5	4.1177e-5	4.7555e-5	4.7555e-5	4.7537e-5	5.2759e-5	0.00010102	4.7555e-5	4.7544e-5	4.7364e-5	5.162e-5	8.6591e-5	4.7554e-5	4.7452e-5	4.7815e-5	3.9605e-5	0.00012917
44.0	7.2091e-5	4.5898e-5	4.5894e-5	4.5642e-5	4.6768e-5	4.0187e-5	4.5898e-5	4.5897e-5	4.5836e-5	5.0979e-5	9.9849e-5	4.5898e-5	4.5882e-5	4.5641e-5	4.9839e-5	8.4917e-5	4.5897e-5	4.5756e-5	4.5995e-5	3.9861e-5	0.00012889
45.0	7.0958e-5	4.4455e-5	4.4451e-5	4.4163e-5	4.507e-5	3.9264e-5	4.4455e-5	4.4454e-5	4.4367e-5	4.9167e-5	9.8705e-5	4.4455e-5	4.4437e-5	4.4153e-5	4.8162e-5	8.3246e-5	4.4454e-5	4.4287e-5	4.4491e-5	4.0194e-5	0.00012862
46.0	6.986e-5	4.315e-5	4.3145e-5	4.2863e-5	4.3629e-5	3.8438e-5	4.315e-5	4.3149e-5	4.3064e-5	4.7465e-5	9.7588e-5	4.315e-5	4.3132e-5	4.2847e-5	4.6502e-5	8.1582e-5	4.3148e-5	4.2984e-5	4.3152e-5	4.0558e-5	0.00012835
47.0	6.8791e-5	4.1937e-5	4.1933e-5	4.1658e-5	4.239e-5	3.7703e-5	4.1937e-5	4.1936e-5	4.184e-5	4.5744e-5	9.6497e-5	4.1937e-5	4.192e-5	4.1634e-5	4.4796e-5	7.9926e-5	4.1935e-5	4.1775e-5	4.1856e-5	4.0937e-5	0.00012808
48.0	6.7753e-5	4.1001e-5	4.0997e-5	4.0742e-5	4.1238e-5	3.7081e-5	4.1001e-5	4.1e-5	4.0907e-5	4.3998e-5	9.5433e-5	4.1001e-5	4.0984e-5	4.0741e-5	4.3231e-5	7.8281e-5	4.0999e-5	4.0843e-5	4.0934e-5	4.1283e-5	0.00012782
49.0	6.6748e-5	4.0131e-5	4.0127e-5	3.9884e-5	4.0369e-5	3.6526e-5	4.0131e-5	4.013e-5	4.003e-5	4.2557e-5	9.4394e-5	4.0131e-5	4.0114e-5	3.9874e-5	4.2069e-5	7.6638e-5	4.0129e-5	3.9973e-5	4.0021e-5	4.1589e-5	0.00012756
50.0	6.5776e-5	3.9289e-5	3.9285e-5	3.9058e-5	3.9503e-5	3.6026e-5	3.9289e-5	3.9288e-5	3.9198e-5	4.1388e-5	9.3379e-5	3.9289e-5	3.9273e-5	3.9065e-5	4.0883e-5	7.4997e-5	3.9287e-5	3.9137e-5	3.9268e-5	4.1828e-5	0.00012731
51.0	6.4838e-5	3.8343e-5	3.8339e-5	3.8118e-5	3.8751e-5	3.5591e-5	3.8343e-5	3.8342e-5	3.8258e-5	4.0409e-5	9.2393e-5	3.8343e-5	3.8327e-5	3.8138e-5	4.0029e-5	7.3374e-5	3.8341e-5	3.8193e-5	3.84e-5	4.2048e-5	0.00012706
52.0	6.3937e-5	3.7239e-5	3.7236e-5	3.7048e-5	3.7853e-5	3.5206e-5	3.724e-5	3.7239e-5	3.7172e-5	3.9614e-5	9.1393e-5	3.7239e-5	3.7226e-5	3.709e-5	3.9236e-5	7.1772e-5	3.7238e-5	3.7106e-5	3.7407e-5	4.2407e-5	0.00012682
53.0	6.3066e-5	3.6109e-5	3.6105e-5	3.5902e-5	3.6834e-5	3.487e-5	3.6109e-5	3.6108e-5	3.6028e-5	3.874e-5	9.0391e-5	3.6109e-5	3.6093e-5	3.5959e-5	3.8426e-5	7.0194e-5	3.6107e-5	3.596e-5	3.6285e-5	4.2757e-5	0.00012658
54.0	6.2226e-5	3.4976e-5	3.4972e-5	3.4783e-5	3.5742e-5	3.4589e-5	3.4976e-5	3.4975e-5	3.4896e-5	3.802e-5	8.94e-5	3.4976e-5	3.496e-5	3.4849e-5	3.7699e-5	6.8641e-5	3.4974e-5	3.4832e-5	3.5197e-5	4.3051e-5	0.00012634
55.0	6.1424e-5	3.377e-5	3.3767e-5	3.36e-5	3.4653e-5	3.4387e-5	3.3771e-5	3.377e-5	3.3697e-5	3.7153e-5	8.8431e-5	3.377e-5	3.3755e-5	3.3678e-5	3.6854e-5	6.7115e-5	3.3769e-5	3.3633e-5	3.4062e-5	4.3255e-5	0.00012611
56.0	6.0653e-5	3.2566e-5	3.2563e-5	3.2406e-5	3.348e-5	3.4276e-5	3.2566e-5	3.2566e-5	3.2491e-5	3.6147e-5	8.7456e-5	3.2566e-5	3.2552e-5	3.2474e-5	3.5855e-5	6.5617e-5	3.2565e-5	3.2438e-5	3.2837e-5	4.3357e-5	0.00012588
57.0	5.9911e-5	3.1411e-5	3.1407e-5	3.1267e-5	3.2252e-5	3.4218e-5	3.1411e-5	3.141e-5	3.1343e-5	3.5048e-5	8.6497e-5	3.1411e-5	3.1397e-5	3.1341e-5	3.487e-5	6.4157e-5	3.141e-5	3.1291e-5	3.1703e-5	4.3341e-5	0.00012565
58.0	5.9206e-5	3.0205e-5	3.0202e-5	3.008e-5	3.1129e-5	3.4193e-5	3.0205e-5	3.0205e-5	3.0146e-5	3.3961e-5	8.5531e-5	3.0205e-5	3.0192e-5	3.0157e-5	3.3821e-5	6.2728e-5	3.0204e-5	3.0095e-5	3.0539e-5	4.3261e-5	0.00012543
59.0	5.8532e-5	2.8948e-5	2.8945e-5	2.8841e-5	2.9955e-5	3.4221e-5	2.8948e-5	2.8947e-5	2.8897e-5	3.2751e-5	8.4613e-5	2.8948e-5	2.8936e-5	2.8922e-5	3.2658e-5	6.1328e-5	2.8947e-5	2.8849e-5	2.9324e-5	4.3118e-5	0.00012521
60.0	5.7889e-5	2.7655e-5	2.7652e-5	2.7566e-5	2.8727e-5	3.4287e-5	2.7655e-5	2.7655e-5	2.7613e-5	3.1471e-5	8.3738e-5	2.7655e-5	2.7644e-5	2.7649e-5	3.1423e-5	5.9959e-5	2.7654e-5	2.7567e-5	2.8066e-5	4.2844e-5	0.00012499
61.0	5.7274e-5	2.6563e-5	2.656e-5	2.6425e-5	2.7487e-5	3.4383e-5	2.6563e-5	2.6563e-5	2.6501e-5	3.0272e-5	8.2907e-5	2.6563e-5	2.6551e-5	2.6479e-5	3.0353e-5	5.863e-5	2.6562e-5	2.6457e-5	2.6807e-5	4.2506e-5	0.00012477
62.0	5.6688e-5	2.553e-5	2.5527e-5	2.5398e-5	2.634e-5	3.4502e-5	2.553e-5	2.5529e-5	2.5467e-5	2.9081e-5	8.2112e-5	2.553e-5	2.5517e-5	2.5457e-5	2.9214e-5	5.7338e-5	2.5529e-5	2.5423e-5	2.5801e-5	4.2188e-5	0.00012456
63.0	5.6129e-5	2.446e-5	2.4457e-5	2.4341e-5	2.532e-5	3.4638e-5	2.446e-5	2.446e-5	2.4406e-5	2.7829e-5	8.1351e-5	2.446e-5	2.4448e-5	2.4401e-5	2.8018e-5	5.6082e-5	2.4459e-5	2.4364e-5	2.4754e-5	4.1764e-5	0.00012434
64.0	5.5602e-5	2.3365e-5	2.3362e-5	2.3266e-5	2.4267e-5	3.4845e-5	2.3365e-5	2.3365e-5	2.332e-5	2.6554e-5	8.0622e-5	2.3365e-5	2.3354e-5	2.3329e-5	2.6783e-5	5.4863e-5	2.3364e-5	2.3281e-5	2.3688e-5	4.123e-5	0.00012413
65.0	5.5108e-5	2.2311e-5	2.2308e-5	2.22e-5	2.3199e-5	3.5077e-5	2.2311e-5	2.2311e-5	2.2251e-5	2.5535e-5	7.9922e-5	2.2311e-5	2.2299e-5	2.2266e-5	2.5764e-5	5.3679e-5	2.231e-5	2.2213e-5	2.2612e-5	4.0616e-5	0.00012392
66.0	5.4638e-5	2.1284e-5	2.1281e-5	2.1187e-5	2.216e-5	3.5371e-5	2.1284e-5	2.1283e-5	2.123e-5	2.447e-5	7.9207e-5	2.1283e-5	2.1272e-5	2.1255e-5	2.4756e-5	5.2532e-5	2.1282e-5	2.1195e-5	2.1601e-5	4.0056e-5	0.0001237
67.0	5.4193e-5	2.0317e-5	2.0314e-5	2.022e-5	2.115e-5	3.5678e-5	2.0317e-5	2.0316e-5	2.0259e-5	2.3385e-5	7.8538e-5	2.0317e-5	2.0305e-5	2.0292e-5	2.3716e-5	5.142e-5	2.0316e-5	2.0225e-5	2.062e-5	3.9432e-5	0.00012349
68.0	5.3776e-5	1.9363e-5	1.936e-5	1.928e-5	2.0199e-5	3.6001e-5	1.9363e-5	1.9362e-5	1.9312e-5	2.2297e-5	7.7915e-5	1.9363e-5	1.9352e-5	1.9352e-5	2.2682e-5	5.0335e-5	1.9362e-5	1.928e-5	1.9676e-5	3.8727e-5	0.00012328
69.0	5.3381e-5	1.8424e-5	1.8421e-5	1.8355e-5	1.9258e-5	3.6322e-5	1.8424e-5	1.8423e-5	1.838e-5	2.1263e-5	7.7355e-5	1.8424e-5	1.8414e-5	1.8426e-5	2.168e-5	4.9271e-5	1.8423e-5	1.8351e-5	1.8742e-5	3.7946e-5	0.00012306
70.0	5.3009e-5	1.7509e-5	1.7507e-5	1.7452e-5	1.833e-5	3.6639e-5	1.7509e-5	1.7509e-5	1.7471e-5	2.0283e-5	7.6818e-5	1.7509e-5	1.75e-5	1.752e-5	2.0706e-5	4.8248e-5	1.7508e-5	1.7445e-5	1.7827e-5	3.7109e-5	0.00012285
71.0	5.266e-5	1.6641e-5	1.6639e-5	1.6591e-5	1.7435e-5	3.6959e-5	1.6641e-5	1.664e-5	1.6607e-5	1.9329e-5	7.629e-5	1.664e-5	1.6633e-5	1.6658e-5	1.9772e-5	4.7262e-5	1.664e-5	1.6583e-5	1.6951e-5	3.6381e-5	0.00012263
72.0	5.2335e-5	1.5797e-5	1.5795e-5	1.5761e-5	1.657e-5	3.7286e-5	1.5797e-5	1.5797e-5	1.5774e-5	1.8384e-5	7.5766e-5	1.5797e-5	1.5791e-5	1.5825e-5	1.8842e-5	4.633e-5	1.5797e-5	1.5752e-5	1.6105e-5	3.5606e-5	0.00012241
73.0	5.2031e-5	1.4986e-5	1.4984e-5	1.496e-5	1.5734e-5	3.7607e-5	1.4986e-5	1.4986e-5	1.4967e-5	1.7461e-5	7.5239e-5	1.4986e-5	1.498e-5	1.5021e-5	1.7923e-5	4.5448e-5	1.4985e-5	1.4948e-5	1.5288e-5	3.4837e-5	0.00012219
74.0	5.1744e-5	1.4218e-5	1.4217e-5	1.4193e-5	1.4925e-5	3.7925e-5	1.4218e-5	1.4218e-5	1.42e-5	1.6561e-5	7.472e-5	1.4218e-5	1.4213e-5	1.425e-5	1.7029e-5	4.46e-5	1.4218e-5	1.4183e-5	1.4502e-5	3.4067e-5	0.00012197
75.0	5.1476e-5	1.3497e-5	1.3496e-5	1.3475e-5	1.4152e-5	3.8248e-5	1.3497e-5	1.3497e-5	1.3481e-5	1.5685e-5	7.4216e-5	1.3497e-5	1.3493e-5	1.3525e-5	1.6163e-5	4.3802e-5	1.3497e-5	1.3466e-5	1.3756e-5	3.3281e-5	0.00012174
76.0	5.1234e-5	1.285e-5	1.2849e-5	1.282e-5	1.3425e-5	3.8552e-5	1.285e-5	1.285e-5	1.2833e-5	1.4839e-5	7.3727e-5	1.285e-5	1.2846e-5	1.2857e-5	1.5323e-5	4.3064e-5	1.2849e-5	1.2819e-5	1.3059e-5	3.2719e-5	0.00012151
77.0	5.1013e-5	1.2267e-5	1.2266e-5	1.2244e-5	1.2766e-5	3.8833e-5	1.2267e-5	1.2267e-5	1.2253e-5	1.403e-5	7.3251e-5	1.2267e-5	1.2264e-5	1.2278e-5	1.4515e-5	4.2365e-5	1.2267e-5	1.2241e-5	1.2458e-5	3.2483e-5	0.00012128
78.0	5.081e-5	1.171e-5	1.171e-5	1.1693e-5	1.2185e-5	3.9089e-5	1.171e-5	1.171e-5	1.17e-5	1.3262e-5	7.2841e-5	1.171e-5	1.1708e-5	1.1726e-5	1.3746e-5	4.1696e-5	1.171e-5	1.169e-5	1.1895e-5	3.2226e-5	0.00012104
79.0	5.0621e-5	1.1181e-5	1.118e-5	1.1169e-5	1.1632e-5	3.9316e-5	1.1181e-5	1.1181e-5	1.1174e-5	1.2536e-5	7.2446e-5	1.1181e-5	1.1179e-5	1.1199e-5	1.3028e-5	4.1072e-5	1.1181e-5	1.1165e-5	1.1358e-5	3.1885e-5	0.0001208
80.0	5.0446e-5	1.068e-5	1.068e-5	1.0672e-5	1.1104e-5	3.9511e-5	1.068e-5	1.068e-5	1.0676e-5	1.1913e-5	7.205e-5	1.068e-5	1.0679e-5	1.07e-5	1.2419e-5	4.0476e-5	1.068e-5	1.0668e-5	1.0848e-5	3.1456e-5	0.00012056
81.0	5.0284e-5	1.0213e-5	1.0213e-5	1.0208e-5	1.061e-5	3.9675e-5	1.0213e-5	1.0213e-5	1.0211e-5	1.1348e-5	7.1644e-5	1.0213e-5	1.0212e-5	1.0234e-5	1.1848e-5	3.9898e-5	1.0213e-5	1.0204e-5	1.0371e-5	3.1121e-5	0.00012031
82.0	5.0135e-5	9.7703e-6	9.7704e-6	9.7722e-6	1.0143e-5	3.984e-5	9.7703e-6	9.7703e-6	9.7748e-6	1.0808e-5	7.1248e-5	9.7703e-6	9.7706e-6	9.7951e-6	1.1301e-5	3.9351e-5	9.7703e-6	9.7685e-6	9.9216e-6	3.0896e-5	0.00012005
83.0	5.0002e-5	9.3564e-6	9.3565e-6	9.3623e-6	9.6996e-6	3.9967e-5	9.3564e-6	9.3565e-6	9.3628e-6	1.0295e-5	7.0863e-5	9.3564e-6	9.357e-6	9.3819e-6	1.078e-5	3.8832e-5	9.3564e-6	9.3586e-6	9.496e-6	3.0598e-5	0.00011979
84.0	4.988e-5	8.9728e-6	8.973e-6	8.9781e-6	9.2838e-6	4.0051e-5	8.9728e-6	8.9729e-6	8.9794e-6	9.8122e-6	7.0505e-5	8.9728e-6	8.9737e-6	8.9951e-6	1.0284e-5	3.834e-5	8.9729e-6	8.9757e-6	9.0986e-6	3.0194e-5	0.00011952
85.0	4.9768e-5	8.6195e-6	8.6198e-6	8.6235e-6	8.8978e-6	4.0171e-5	8.6195e-6	8.6196e-6	8.6259e-6	9.3601e-6	7.0166e-5	8.6195e-6	8.6207e-6	8.638e-6	9.8139e-6	3.7867e-5	8.6196e-6	8.6226e-6	8.7308e-6	2.9663e-5	0.00011925
86.0	4.9667e-5	8.2982e-6	8.2988e-6	8.3031e-6	8.5419e-6	4.0363e-5	8.2982e-6	8.2984e-6	8.3103e-6	8.9392e-6	6.9837e-5	8.2982e-6	8.3006e-6	8.3114e-6	9.3739e-6	3.742e-5	8.2984e-6	8.3077e-6	8.3927e-6	2.9002e-5	0.00011897
87.0	4.9577e-5	8.0176e-6	8.0181e-6	8.0188e-6	8.2159e-6	4.0506e-5	8.0176e-6	8.0177e-6	8.0259e-6	8.55e-6	6.9504e-5	8.0176e-6	8.0196e-6	8.0267e-6	8.9647e-6	3.7029e-5	8.0177e-6	8.0229e-6	8.0933e-6	2.8224e-5	0.00011869
88.0	4.9497e-5	7.7615e-6	7.7619e-6	7.7544e-6	7.9322e-6	4.0608e-5	7.7615e-6	7.7617e-6	7.7646e-6	8.1929e-6	6.917e-5	7.7615e-6	7.7631e-6	7.7604e-6	8.5865e-6	3.6666e-5	7.7617e-6	7.7609e-6	7.8213e-6	2.7341e-5	0.0001184
89.0	4.9424e-5	7.5449e-6	7.5453e-6	7.5315e-6	7.6735e-6	4.0669e-5	7.5449e-6	7.545e-6	7.5468e-6	7.8831e-6	6.8826e-5	7.5449e-6	7.5464e-6	7.5345e-6	8.2393e-6	3.6332e-5	7.545e-6	7.5428e-6	7.5847e-6	2.6386e-5	0.0001181
90.0	4.9361e-5	7.3444e-6	7.3448e-6	7.3298e-6	7.4591e-6	4.0675e-5	7.3444e-6	7.3445e-6	7.3455e-6	7.5973e-6	6.8477e-5	7.3444e-6	7.346e-6	7.3313e-6	7.9229e-6	3.6024e-5	7.3446e-6	7.3415e-6	7.3771e-6	2.5407e-5	0.00011779
91.0	4.9306e-5	7.1605e-6	7.1612e-6	7.1439e-6	7.2602e-6	4.0644e-5	7.1605e-6	7.1607e-6	7.1644e-6	7.3642e-6	6.8127e-5	7.1605e-6	7.1634e-6	7.1437e-6	7.653e-6	3.5749e-5	7.1608e-6	7.1604e-6	7.185e-6	2.482e-5	0.00011748
92.0	4.9262e-5	7.0053e-6	7.006e-6	6.9879e-6	7.0747e-6	4.0601e-5	7.0053e-6	7.0055e-6	7.008e-6	7.1546e-6	6.7774e-5	7.0053e-6	7.0081e-6	6.9829e-6	7.4394e-6	3.5507e-5	7.0056e-6	7.0039e-6	7.0119e-6	2.4187e-5	0.00011716
93.0	4.9223e-5	6.858e-6	6.8585e-6	6.8394e-6	6.9116e-6	4.0512e-5	6.858e-6	6.8581e-6	6.8594e-6	6.9594e-6	6.7417e-5	6.858e-6	6.8605e-6	6.834e-6	7.2374e-6	3.529e-5	6.8581e-6	6.8552e-6	6.8613e-6	2.3473e-5	0.00011683
94.0	4.9186e-5	6.72e-6	6.7205e-6	6.6988e-6	6.7664e-6	4.0382e-5	6.72e-6	6.7201e-6	6.7187e-6	6.779e-6	6.7059e-5	6.72e-6	6.7216e-6	6.693e-6	7.0477e-6	3.5099e-5	6.7202e-6	6.7144e-6	6.7184e-6	2.274e-5	0.00011649
95.0	4.9152e-5	6.5895e-6	6.59e-6	6.5662e-6	6.6289e-6	4.0248e-5	6.5895e-6	6.5897e-6	6.5862e-6	6.6128e-6	6.671e-5	6.5896e-6	6.5913e-6	6.5598e-6	6.8711e-6	3.4936e-5	6.5897e-6	6.5818e-6	6.5835e-6	2.1965e-5	0.00011615
96.0	4.9121e-5	6.4671e-6	6.4676e-6	6.4416e-6	6.4993e-6	4.0062e-5	6.4671e-6	6.4672e-6	6.4618e-6	6.4609e-6	6.6358e-5	6.4671e-6	6.469e-6	6.4347e-6	6.7079e-6	3.4792e-5	6.4673e-6	6.4573e-6	6.4565e-6	2.1143e-5	0.0001158
97.0	4.909e-5	6.3522e-6	6.3531e-6	6.325e-6	6.3777e-6	3.9863e-5	6.3522e-6	6.3525e-6	6.3453e-6	6.3316e-6	6.5979e-5	6.3523e-6	6.3549e-6	6.3176e-6	6.5738e-6	3.467e-5	6.3526e-6	6.3407e-6	6.3376e-6	2.0293e-5	0.00011544
98.0	4.906e-5	6.2371e-6	6.2381e-6	6.2166e-6	6.2643e-6	3.9618e-5	6.237e-6	6.2373e-6	6.2372e-6	6.2143e-6	6.5589e-5	6.2371e-6	6.2412e-6	6.2082e-6	6.446e-6	3.457e-5	6.2374e-6	6.2324e-6	6.2265e-6	1.9438e-5	0.00011507
99.0	4.9029e-5	6.1314e-6	6.1322e-6	6.1108e-6	6.1591e-6	3.9318e-5	6.1314e-6	6.1316e-6	6.1335e-6	6.1031e-6	6.5193e-5	6.1314e-6	6.1346e-6	6.103e-6	6.3228e-6	3.4493e-5	6.1317e-6	6.1268e-6	6.1217e-6	1.8571e-5	0.0001147
100.0	4.8999e-5	6.0288e-6	6.0296e-6	6.0125e-6	6.0565e-6	3.8961e-5	6.0288e-6	6.029e-6	6.0317e-6	6.0037e-6	6.4795e-5	6.0288e-6	6.032e-6	6.0038e-6	6.2079e-6	3.4439e-5	6.0291e-6	6.0287e-6	6.0204e-6	1.7692e-5	0.00011431
200.0	1.9865e-5	1.6241e-6	1.618e-6	1.5644e-6	1.6436e-6	1.0894e-5	1.6241e-6	1.6225e-6	1.5753e-6	1.8237e-6	1.8049e-5	1.6239e-6	1.6021e-6	1.5683e-6	1.9001e-6	6.2905e-5	1.6219e-6	1.5699e-6	1.5962e-6	7.8635e-6	5.7644e-5
300.0	9.1315e-6	7.9919e-7	7.963e-7	7.7835e-7	7.7489e-7	1.102e-5	7.9921e-7	7.9842e-7	7.7999e-7	7.7756e-7	2.3573e-5	7.991e-7	7.8967e-7	7.7498e-7	7.8006e-7	2.1009e-5	7.9812e-7	7.7953e-7	7.7458e-7	1.0602e-6	3.6907e-5
400.0	2.4958e-5	6.3045e-7	6.2442e-7	6.0423e-7	6.0212e-7	1.2897e-6	6.305e-7	6.2869e-7	6.0617e-7	5.9713e-7	5.0404e-5	6.3026e-7	6.1478e-7	6.0259e-7	5.9979e-7	4.1665e-5	6.2807e-7	6.0598e-7	6.0251e-7	7.0601e-7	5.9626e-5
500.0	2.7068e-5	5.3854e-7	5.2967e-7	5.0582e-7	5.0354e-7	1.0621e-6	5.3861e-7	5.3599e-7	5.0998e-7	5.0067e-7	2.8388e-5	5.3826e-7	5.1823e-7	5.0483e-7	5.0155e-7	5.2216e-5	5.3507e-7	5.0929e-7	5.0408e-7	4.994e-7	0.00010885
600.0	1.461e-5	4.8403e-7	4.7231e-7	4.4612e-7	4.4338e-7	6.4405e-7	4.8413e-7	4.8071e-7	4.5076e-7	4.415e-7	9.5912e-6	4.8364e-7	4.5868e-7	4.4463e-7	4.4194e-7	8.6573e-6	4.7948e-7	4.4925e-7	4.439e-7	4.3241e-7	0.00014188
700.0	9.3701e-6	4.4874e-7	4.3376e-7	4.0485e-7	4.0188e-7	4.2846e-7	4.4888e-7	4.4396e-7	4.087e-7	4.0055e-7	8.8459e-6	4.4818e-7	4.1769e-7	4.0292e-7	4.0066e-7	3.9691e-6	4.4262e-7	4.0711e-7	4.021e-7	3.9484e-7	0.00014545
800.0	6.8601e-6	4.2323e-7	4.0405e-7	3.7403e-7	3.7096e-7	3.8426e-7	4.2342e-7	4.1682e-7	3.7788e-7	3.7032e-7	9.8853e-6	4.225e-7	3.8751e-7	3.7186e-7	3.705e-7	4.0795e-6	4.1464e-7	3.7661e-7	3.7113e-7	3.6716e-7	0.00012897
900.0	5.0719e-6	4.0349e-7	3.8073e-7	3.4983e-7	3.4708e-7	3.5271e-7	4.0372e-7	3.9555e-7	3.5375e-7	3.4672e-7	7.315e-6	4.0258e-7	3.6358e-7	3.4772e-7	3.4674e-7	3.1944e-6	3.9296e-7	3.5287e-7	3.4715e-7	3.4505e-7	9.7151e-5
1000.0	6.0354e-6	3.8719e-7	3.6095e-7	3.3046e-7	3.2751e-7	3.3048e-7	3.8747e-7	3.776e-7	3.3439e-7	3.2731e-7	3.724e-6	3.8608e-7	3.4399e-7	3.2828e-7	3.2735e-7	3.4869e-6	3.7457e-7	3.3348e-7	3.2759e-7	3.27e-7	0.00011159
1100.0	6.1514e-6	3.7353e-7	3.4385e-7	3.1423e-7	3.1136e-7	3.1263e-7	3.7387e-7	3.6218e-7	3.1833e-7	3.1119e-7	3.7793e-6	3.722e-7	3.2773e-7	3.1192e-7	3.1125e-7	1.4012e-6	3.5873e-7	3.1721e-7	3.114e-7	3.1171e-7	0.00012508
1200.0	3.4829e-6	3.6211e-7	3.2908e-7	3.0023e-7	2.9747e-7	2.994e-7	3.6251e-7	3.4888e-7	3.0467e-7	2.9736e-7	4.9287e-6	3.6053e-7	3.141e-7	2.981e-7	2.9746e-7	1.1493e-6	3.45e-7	3.0345e-7	2.9751e-7	2.9847e-7	0.00015894
1300.0	1.1536e-6	3.5262e-7	3.1636e-7	2.8851e-7	2.855e-7	2.889e-7	3.531e-7	3.374e-7	2.9298e-7	2.8543e-7	2.1685e-6	3.5076e-7	3.0255e-7	2.8628e-7	2.8553e-7	1.0254e-6	3.3309e-7	2.9164e-7	2.8554e-7	2.8692e-7	0.00031091
1400.0	1.627e-6	3.4475e-7	3.0539e-7	2.782e-7	2.7509e-7	2.7961e-7	3.4527e-7	3.2741e-7	2.8287e-7	2.7506e-7	1.3435e-6	3.4277e-7	2.9266e-7	2.7581e-7	2.7514e-7	6.3789e-7	3.2269e-7	2.8141e-7	2.7512e-7	2.7688e-7	0.00026261
1500.0	2.499e-6	3.3807e-7	2.959e-7	2.6895e-7	2.6595e-7	2.7145e-7	3.387e-7	3.1862e-7	2.7394e-7	2.6596e-7	1.7246e-6	3.3559e-7	2.84e-7	2.6669e-7	2.6604e-7	5.3117e-7	3.1356e-7	2.7249e-7	2.6598e-7	2.6806e-7	0.00018018
1600.0	2.1522e-6	3.3248e-7	2.877e-7	2.6084e-7	2.5801e-7	2.6413e-7	3.3321e-7	3.1084e-7	2.6608e-7	2.5803e-7	1.5798e-6	3.2966e-7	2.7634e-7	2.5871e-7	2.581e-7	3.9756e-7	3.0547e-7	2.6469e-7	2.5802e-7	2.6029e-7	0.00010145
1700.0	1.1084e-6	3.2773e-7	2.8065e-7	2.5383e-7	2.5088e-7	2.5762e-7	3.2855e-7	3.0387e-7	2.5919e-7	2.5097e-7	9.4492e-7	3.2453e-7	2.6958e-7	2.5162e-7	2.5102e-7	3.4828e-7	2.9821e-7	2.5788e-7	2.5092e-7	2.5334e-7	7.0602e-5
1800.0	7.5623e-7	3.2365e-7	2.7453e-7	2.4758e-7	2.4468e-7	2.5171e-7	3.2458e-7	2.9754e-7	2.5316e-7	2.4477e-7	6.1529e-7	3.2006e-7	2.6361e-7	2.4543e-7	2.4483e-7	3.2943e-7	2.9166e-7	2.5184e-7	2.4471e-7	2.4714e-7	4.6933e-5
1900.0	1.0833e-6	3.2012e-7	2.6923e-7	2.4203e-7	2.3916e-7	2.4636e-7	3.2115e-7	2.9175e-7	2.4783e-7	2.3931e-7	7.9499e-7	3.1611e-7	2.5831e-7	2.3996e-7	2.3931e-7	2.9253e-7	2.857e-7	2.4641e-7	2.3919e-7	2.417e-7	4.3691e-5
2000.0	1.1531e-6	3.1702e-7	2.6461e-7	2.3728e-7	2.3424e-7	2.4149e-7	3.1816e-7	2.8642e-7	2.4302e-7	2.3441e-7	8.0466e-7	3.1258e-7	2.5359e-7	2.3502e-7	2.344e-7	2.743e-7	2.8025e-7	2.4133e-7	2.3427e-7	2.3679e-7	4.0775e-5
2100.0	7.4879e-7	3.1427e-7	2.6059e-7	2.3283e-7	2.2984e-7	2.3705e-7	3.1554e-7	2.8149e-7	2.3859e-7	2.3001e-7	4.7168e-7	3.0939e-7	2.4936e-7	2.306e-7	2.2999e-7	2.685e-7	2.7526e-7	2.3666e-7	2.2987e-7	2.324e-7	3.9256e-5
2200.0	4.2618e-7	3.1183e-7	2.5708e-7	2.2856e-7	2.2591e-7	2.3308e-7	3.1322e-7	2.7692e-7	2.3453e-7	2.2607e-7	3.3624e-7	3.0647e-7	2.4564e-7	2.2659e-7	2.2607e-7	2.6067e-7	2.7071e-7	2.3251e-7	2.2594e-7	2.2847e-7	3.9992e-5
2300.0	4.6268e-7	3.0963e-7	2.5404e-7	2.2502e-7	2.2234e-7	2.2953e-7	3.1114e-7	2.7265e-7	2.3081e-7	2.225e-7	4.492e-7	3.0376e-7	2.424e-7	2.2296e-7	2.2249e-7	2.5165e-7	2.6655e-7	2.2897e-7	2.2235e-7	2.2488e-7	4.1998e-5
2400.0	6.3157e-7	3.0759e-7	2.5135e-7	2.2166e-7	2.1908e-7	2.2627e-7	3.0926e-7	2.6867e-7	2.275e-7	2.1925e-7	4.4757e-7	3.0126e-7	2.395e-7	2.1971e-7	2.1923e-7	2.4482e-7	2.6276e-7	2.2585e-7	2.1908e-7	2.2156e-7	3.8698e-5
2500.0	6.3096e-7	3.0571e-7	2.4897e-7	2.1849e-7	2.1612e-7	2.2324e-7	3.0754e-7	2.6497e-7	2.2451e-7	2.1625e-7	3.1053e-7	2.9886e-7	2.3689e-7	2.1669e-7	2.1625e-7	2.4043e-7	2.5932e-7	2.2284e-7	2.1613e-7	2.1851e-7	2.3282e-5
2600.0	4.6904e-7	3.0401e-7	2.4683e-7	2.1581e-7	2.1347e-7	2.2041e-7	3.0597e-7	2.6155e-7	2.2179e-7	2.1361e-7	2.5742e-7	2.9659e-7	2.3462e-7	2.1402e-7	2.136e-7	2.3625e-7	2.562e-7	2.1994e-7	2.1348e-7	2.1571e-7	1.84e-5
2700.0	3.7362e-7	3.0239e-7	2.4489e-7	2.1333e-7	2.1101e-7	2.1779e-7	3.0451e-7	2.5838e-7	2.1934e-7	2.1118e-7	2.9851e-7	2.9442e-7	2.3258e-7	2.1157e-7	2.1114e-7	2.3234e-7	2.5338e-7	2.1715e-7	2.1104e-7	2.1315e-7	2.3274e-5
2800.0	3.9726e-7	3.0088e-7	2.4312e-7	2.1115e-7	2.0876e-7	2.1536e-7	3.0316e-7	2.5548e-7	2.1694e-7	2.0893e-7	2.9887e-7	2.9233e-7	2.307e-7	2.0931e-7	2.0888e-7	2.2932e-7	2.5087e-7	2.1458e-7	2.0877e-7	2.1077e-7	2.9292e-5
2900.0	4.1237e-7	2.9946e-7	2.415e-7	2.0911e-7	2.0665e-7	2.131e-7	3.019e-7	2.5283e-7	2.1468e-7	2.068e-7	2.5219e-7	2.9032e-7	2.2894e-7	2.0723e-7	2.0677e-7	2.2662e-7	2.4865e-7	2.124e-7	2.0667e-7	2.0857e-7	2.9142e-5
3000.0	3.6212e-7	2.9812e-7	2.3998e-7	2.0698e-7	2.0469e-7	2.1097e-7	3.0074e-7	2.5042e-7	2.1259e-7	2.0484e-7	2.3016e-7	2.8837e-7	2.2727e-7	2.0519e-7	2.0481e-7	2.2398e-7	2.4672e-7	2.1041e-7	2.047e-7	2.0651e-7	4.5164e-5
3100.0	3.0665e-7	2.9685e-7	2.3852e-7	2.0503e-7	2.0285e-7	2.0895e-7	2.9965e-7	2.4826e-7	2.1042e-7	2.03e-7	2.3768e-7	2.8649e-7	2.2569e-7	2.0333e-7	2.0297e-7	2.2138e-7	2.4505e-7	2.0863e-7	2.0287e-7	2.046e-7	3.9431e-5
3200.0	3.0154e-7	2.9564e-7	2.3707e-7	2.0326e-7	2.0113e-7	2.0703e-7	2.9863e-7	2.4633e-7	2.0839e-7	2.0128e-7	2.3735e-7	2.8465e-7	2.2417e-7	2.0162e-7	2.0124e-7	2.1893e-7	2.4359e-7	2.0686e-7	2.0115e-7	2.0283e-7	2.638e-5
3300.0	3.2576e-7	2.9448e-7	2.3564e-7	2.0141e-7	1.995e-7	2.0522e-7	2.9766e-7	2.4461e-7	2.0655e-7	1.9964e-7	2.2378e-7	2.8286e-7	2.2277e-7	1.9995e-7	1.9961e-7	2.1672e-7	2.4236e-7	2.0514e-7	1.995e-7	2.0115e-7	1.5031e-5
3400.0	3.2771e-7	2.9338e-7	2.3419e-7	1.9976e-7	1.9794e-7	2.0349e-7	2.9675e-7	2.431e-7	2.0497e-7	1.9809e-7	2.1518e-7	2.8111e-7	2.2153e-7	1.9838e-7	1.9805e-7	2.1464e-7	2.4133e-7	2.0362e-7	1.9795e-7	1.9958e-7	8.5901e-6
3500.0	3.0059e-7	2.9232e-7	2.3277e-7	1.9835e-7	1.9647e-7	2.0184e-7	2.9589e-7	2.4179e-7	2.0357e-7	1.966e-7	2.1432e-7	2.794e-7	2.2053e-7	1.9688e-7	1.9657e-7	2.1263e-7	2.405e-7	2.0211e-7	1.9648e-7	1.9807e-7	8.5914e-6
3600.0	2.7732e-7	2.913e-7	2.3135e-7	1.9694e-7	1.9508e-7	2.0026e-7	2.9508e-7	2.4065e-7	2.0218e-7	1.9519e-7	2.1276e-7	2.7773e-7	2.1966e-7	1.9547e-7	1.9516e-7	2.1082e-7	2.3987e-7	2.0067e-7	1.9509e-7	1.9663e-7	1.1957e-5
3700.0	2.7487e-7	2.9032e-7	2.2996e-7	1.9557e-7	1.9377e-7	1.9874e-7	2.9431e-7	2.397e-7	2.0089e-7	1.9386e-7	2.0837e-7	2.7609e-7	2.1891e-7	1.9417e-7	1.9383e-7	2.0912e-7	2.394e-7	1.9938e-7	1.9378e-7	1.9526e-7	1.4862e-5
3800.0	2.7893e-7	2.8938e-7	2.2862e-7	1.9441e-7	1.9255e-7	1.973e-7	2.9358e-7	2.3894e-7	1.9972e-7	1.9263e-7	2.0497e-7	2.7448e-7	2.1822e-7	1.9293e-7	1.926e-7	2.0752e-7	2.3904e-7	1.9803e-7	1.9256e-7	1.9395e-7	1.4622e-5
3900.0	2.7428e-7	2.8847e-7	2.2737e-7	1.932e-7	1.9139e-7	1.9593e-7	2.9289e-7	2.3835e-7	1.9852e-7	1.9149e-7	2.0336e-7	2.7291e-7	2.1756e-7	1.9177e-7	1.9145e-7	2.0595e-7	2.3877e-7	1.9655e-7	1.9141e-7	1.9272e-7	1.1472e-5
4000.0	2.6549e-7	2.8759e-7	2.262e-7	1.9209e-7	1.903e-7	1.9463e-7	2.9224e-7	2.3794e-7	1.9742e-7	1.9038e-7	2.0182e-7	2.7137e-7	2.1695e-7	1.9066e-7	1.9035e-7	2.0447e-7	2.3857e-7	1.952e-7	1.9031e-7	1.9154e-7	8.0592e-6
4100.0	2.633e-7	2.8674e-7	2.2514e-7	1.9102e-7	1.8924e-7	1.9338e-7	2.9163e-7	2.3765e-7	1.9631e-7	1.8933e-7	2.0009e-7	2.6987e-7	2.1636e-7	1.8959e-7	1.8929e-7	2.0307e-7	2.3841e-7	1.9415e-7	1.8925e-7	1.9041e-7	6.3148e-6
4200.0	2.6651e-7	2.8592e-7	2.2421e-7	1.8989e-7	1.8822e-7	1.9219e-7	2.9104e-7	2.3747e-7	1.9511e-7	1.8831e-7	1.9866e-7	2.684e-7	2.1573e-7	1.8856e-7	1.8828e-7	2.017e-7	2.3828e-7	1.9328e-7	1.8824e-7	1.8933e-7	6.5289e-6
4300.0	2.667e-7	2.8513e-7	2.2338e-7	1.8893e-7	1.8725e-7	1.9103e-7	2.9049e-7	2.3738e-7	1.9391e-7	1.8734e-7	1.9719e-7	2.6695e-7	2.1504e-7	1.8758e-7	1.873e-7	2.0041e-7	2.382e-7	1.9234e-7	1.8726e-7	1.8828e-7	7.166e-6
4400.0	2.6218e-7	2.8435e-7	2.2264e-7	1.8795e-7	1.8631e-7	1.8992e-7	2.8996e-7	2.3737e-7	1.9287e-7	1.8639e-7	1.9561e-7	2.6554e-7	2.1427e-7	1.8665e-7	1.8636e-7	1.9914e-7	2.3815e-7	1.9121e-7	1.8632e-7	1.8727e-7	6.5851e-6
4500.0	2.5834e-7	2.836e-7	2.2199e-7	1.8692e-7	1.8541e-7	1.8884e-7	2.8946e-7	2.3743e-7	1.9202e-7	1.855e-7	1.9406e-7	2.6414e-7	2.1349e-7	1.8573e-7	1.8547e-7	1.979e-7	2.3808e-7	1.9012e-7	1.8542e-7	1.863e-7	5.3376e-6
4600.0	2.5823e-7	2.8287e-7	2.2145e-7	1.861e-7	1.8454e-7	1.8781e-7	2.8898e-7	2.3753e-7	1.9112e-7	1.8463e-7	1.9271e-7	2.6278e-7	2.1276e-7	1.8485e-7	1.846e-7	1.9671e-7	2.3798e-7	1.8924e-7	1.8455e-7	1.8538e-7	4.2871e-6
4700.0	2.5975e-7	2.8216e-7	2.21e-7	1.852e-7	1.837e-7	1.8683e-7	2.8853e-7	2.3771e-7	1.9015e-7	1.838e-7	1.9142e-7	2.6143e-7	2.1206e-7	1.8401e-7	1.8377e-7	1.9556e-7	2.3785e-7	1.8833e-7	1.8371e-7	1.8451e-7	3.6818e-6
4800.0	2.6038e-7	2.8147e-7	2.2065e-7	1.8432e-7	1.8289e-7	1.8589e-7	2.881e-7	2.3791e-7	1.8914e-7	1.8299e-7	1.9019e-7	2.6012e-7	2.1141e-7	1.8318e-7	1.8296e-7	1.9443e-7	2.3766e-7	1.8734e-7	1.829e-7	1.8369e-7	4.0259e-6
4900.0	2.6016e-7	2.8079e-7	2.204e-7	1.8358e-7	1.8212e-7	1.8501e-7	2.8769e-7	2.3812e-7	1.8815e-7	1.8221e-7	1.891e-7	2.5883e-7	2.1078e-7	1.8239e-7	1.8218e-7	1.9333e-7	2.3741e-7	1.8637e-7	1.8212e-7	1.829e-7	4.2517e-6
5000.0	2.6015e-7	2.8013e-7	2.2024e-7	1.8275e-7	1.8138e-7	1.8416e-7	2.873e-7	2.3832e-7	1.8719e-7	1.8147e-7	1.8811e-7	2.5756e-7	2.102e-7	1.8165e-7	1.8144e-7	1.9225e-7	2.3711e-7	1.8553e-7	1.8138e-7	1.8214e-7	3.7818e-6
5100.0	2.6053e-7	2.7948e-7	2.2018e-7	1.8205e-7	1.8066e-7	1.8333e-7	2.8693e-7	2.3848e-7	1.8634e-7	1.8075e-7	1.8711e-7	2.5632e-7	2.0968e-7	1.8094e-7	1.8072e-7	1.9122e-7	2.3673e-7	1.849e-7	1.8067e-7	1.8141e-7	3.2173e-6
5200.0	2.605e-7	2.7885e-7	2.2018e-7	1.8137e-7	1.7997e-7	1.8252e-7	2.8657e-7	2.386e-7	1.8552e-7	1.8006e-7	1.8607e-7	2.5511e-7	2.0914e-7	1.8027e-7	1.8003e-7	1.9021e-7	2.363e-7	1.8414e-7	1.7997e-7	1.807e-7	3.4134e-6
5300.0	2.5984e-7	2.7823e-7	2.2019e-7	1.807e-7	1.793e-7	1.8174e-7	2.8623e-7	2.387e-7	1.8478e-7	1.7939e-7	1.8507e-7	2.5392e-7	2.0853e-7	1.7959e-7	1.7936e-7	1.8924e-7	2.358e-7	1.8342e-7	1.7931e-7	1.8002e-7	4.2883e-6
5400.0	2.5922e-7	2.7761e-7	2.2019e-7	1.8005e-7	1.7865e-7	1.8098e-7	2.8591e-7	2.3875e-7	1.8412e-7	1.7874e-7	1.8413e-7	2.5276e-7	2.0779e-7	1.7891e-7	1.7871e-7	1.8828e-7	2.3524e-7	1.8277e-7	1.7866e-7	1.7936e-7	5.0978e-6
5500.0	2.5913e-7	2.7701e-7	2.2017e-7	1.7932e-7	1.7803e-7	1.8025e-7	2.8559e-7	2.3876e-7	1.8356e-7	1.7812e-7	1.8321e-7	2.5163e-7	2.0695e-7	1.7829e-7	1.7808e-7	1.8733e-7	2.3463e-7	1.8221e-7	1.7804e-7	1.7873e-7	5.0703e-6
5600.0	2.5931e-7	2.7642e-7	2.2012e-7	1.7873e-7	1.7742e-7	1.7954e-7	2.8528e-7	2.3871e-7	1.8301e-7	1.775e-7	1.8232e-7	2.5052e-7	2.0602e-7	1.7768e-7	1.7747e-7	1.8642e-7	2.3397e-7	1.8168e-7	1.7742e-7	1.7811e-7	4.0202e-6
5700.0	2.5921e-7	2.7583e-7	2.2005e-7	1.7805e-7	1.7682e-7	1.7886e-7	2.8498e-7	2.3862e-7	1.8241e-7	1.7691e-7	1.8148e-7	2.4945e-7	2.0505e-7	1.7708e-7	1.7688e-7	1.8553e-7	2.3326e-7	1.8096e-7	1.7683e-7	1.775e-7	2.8666e-6
5800.0	2.587e-7	2.7525e-7	2.1995e-7	1.7747e-7	1.7626e-7	1.782e-7	2.8469e-7	2.3846e-7	1.8173e-7	1.7634e-7	1.8067e-7	2.4841e-7	2.0406e-7	1.7649e-7	1.763e-7	1.8466e-7	2.3252e-7	1.803e-7	1.7626e-7	1.7692e-7	2.1611e-6
5900.0	2.5805e-7	2.7468e-7	2.1987e-7	1.7694e-7	1.7571e-7	1.7756e-7	2.8441e-7	2.3824e-7	1.8111e-7	1.7578e-7	1.799e-7	2.4741e-7	2.0308e-7	1.7593e-7	1.7575e-7	1.8382e-7	2.3176e-7	1.7966e-7	1.7572e-7	1.7635e-7	2.1766e-6
6000.0	2.5741e-7	2.7411e-7	2.1979e-7	1.7631e-7	1.7518e-7	1.7697e-7	2.8415e-7	2.3795e-7	1.8053e-7	1.7525e-7	1.7915e-7	2.4642e-7	2.0213e-7	1.7542e-7	1.7522e-7	1.8301e-7	2.3098e-7	1.7901e-7	1.7519e-7	1.758e-7	2.4643e-6
6100.0	2.5671e-7	2.7355e-7	2.1968e-7	1.7582e-7	1.7467e-7	1.7641e-7	2.8389e-7	2.3761e-7	1.8e-7	1.7475e-7	1.7841e-7	2.4547e-7	2.013e-7	1.7489e-7	1.7471e-7	1.8221e-7	2.3021e-7	1.7836e-7	1.7467e-7	1.7527e-7	2.396e-6
6200.0	2.5591e-7	2.73e-7	2.1954e-7	1.753e-7	1.7417e-7	1.7586e-7	2.8364e-7	2.3722e-7	1.7945e-7	1.7425e-7	1.7768e-7	2.4455e-7	2.006e-7	1.7437e-7	1.7421e-7	1.8142e-7	2.2946e-7	1.7774e-7	1.7418e-7	1.7476e-7	1.9252e-6
6300.0	2.5507e-7	2.7244e-7	2.1939e-7	1.7479e-7	1.7369e-7	1.7534e-7	2.8339e-7	2.3678e-7	1.7889e-7	1.7377e-7	1.7696e-7	2.4366e-7	2.0005e-7	1.7388e-7	1.7373e-7	1.8067e-7	2.2875e-7	1.773e-7	1.737e-7	1.7426e-7	1.4063e-6
6400.0	2.5427e-7	2.7189e-7	2.1922e-7	1.7439e-7	1.7323e-7	1.7485e-7	2.8315e-7	2.363e-7	1.7832e-7	1.733e-7	1.7627e-7	2.428e-7	1.9956e-7	1.7343e-7	1.7327e-7	1.7994e-7	2.281e-7	1.7677e-7	1.7323e-7	1.7378e-7	1.2456e-6
6500.0	2.5347e-7	2.7134e-7	2.1906e-7	1.739e-7	1.7278e-7	1.7436e-7	2.8292e-7	2.3577e-7	1.7775e-7	1.7285e-7	1.7561e-7	2.4198e-7	1.9908e-7	1.7299e-7	1.7282e-7	1.7923e-7	2.2749e-7	1.7622e-7	1.7279e-7	1.7332e-7	1.3947e-6
6600.0	2.5259e-7	2.7079e-7	2.1891e-7	1.7343e-7	1.7234e-7	1.7389e-7	2.8269e-7	2.3518e-7	1.7722e-7	1.7241e-7	1.7497e-7	2.4118e-7	1.9857e-7	1.7253e-7	1.7238e-7	1.7854e-7	2.2692e-7	1.7568e-7	1.7234e-7	1.7287e-7	1.5277e-6
6700.0	2.5161e-7	2.7024e-7	2.1875e-7	1.7295e-7	1.7191e-7	1.7344e-7	2.8247e-7	2.3455e-7	1.7672e-7	1.7198e-7	1.7435e-7	2.4041e-7	1.9807e-7	1.7207e-7	1.7195e-7	1.7788e-7	2.2639e-7	1.7533e-7	1.7191e-7	1.7243e-7	1.3624e-6
6800.0	2.5059e-7	2.697e-7	2.1862e-7	1.7248e-7	1.7149e-7	1.7299e-7	2.8225e-7	2.339e-7	1.7633e-7	1.7156e-7	1.7374e-7	2.3967e-7	1.9761e-7	1.7166e-7	1.7153e-7	1.7721e-7	2.2593e-7	1.751e-7	1.715e-7	1.72e-7	9.7821e-7
6900.0	2.4961e-7	2.6916e-7	2.1851e-7	1.7202e-7	1.7108e-7	1.7256e-7	2.8203e-7	2.3324e-7	1.7591e-7	1.7116e-7	1.7314e-7	2.3896e-7	1.9718e-7	1.7127e-7	1.7112e-7	1.7657e-7	2.2552e-7	1.747e-7	1.7109e-7	1.7158e-7	7.1728e-7
7000.0	2.4866e-7	2.6862e-7	2.1842e-7	1.7164e-7	1.7068e-7	1.7214e-7	2.8181e-7	2.3259e-7	1.7545e-7	1.7075e-7	1.7256e-7	2.3829e-7	1.968e-7	1.7087e-7	1.7072e-7	1.7597e-7	2.2518e-7	1.741e-7	1.7069e-7	1.7118e-7	7.6077e-7
7100.0	2.4771e-7	2.6808e-7	2.1838e-7	1.7125e-7	1.7029e-7	1.7172e-7	2.816e-7	2.3193e-7	1.7496e-7	1.7036e-7	1.7199e-7	2.3764e-7	1.9642e-7	1.7046e-7	1.7033e-7	1.7535e-7	2.2489e-7	1.7359e-7	1.703e-7	1.7078e-7	9.6753e-7
7200.0	2.468e-7	2.6755e-7	2.1838e-7	1.7082e-7	1.6991e-7	1.7132e-7	2.814e-7	2.3129e-7	1.7444e-7	1.6998e-7	1.7145e-7	2.3703e-7	1.9602e-7	1.7008e-7	1.6995e-7	1.7475e-7	2.2465e-7	1.7321e-7	1.6992e-7	1.7039e-7	1.031e-6
7300.0	2.4597e-7	2.6702e-7	2.1845e-7	1.7046e-7	1.6954e-7	1.7093e-7	2.8119e-7	2.3068e-7	1.7401e-7	1.696e-7	1.7094e-7	2.3646e-7	1.9562e-7	1.697e-7	1.6958e-7	1.7417e-7	2.2446e-7	1.7289e-7	1.6954e-7	1.7002e-7	8.3651e-7
7400.0	2.4521e-7	2.6648e-7	2.1855e-7	1.7008e-7	1.6917e-7	1.7054e-7	2.8099e-7	2.3009e-7	1.7358e-7	1.6924e-7	1.7049e-7	2.3593e-7	1.9513e-7	1.6932e-7	1.6921e-7	1.7361e-7	2.243e-7	1.7239e-7	1.6918e-7	1.6964e-7	5.5364e-7
7500.0	2.4452e-7	2.6595e-7	2.1868e-7	1.6969e-7	1.6882e-7	1.7016e-7	2.8079e-7	2.2952e-7	1.7321e-7	1.6888e-7	1.7006e-7	2.3544e-7	1.9458e-7	1.6896e-7	1.6886e-7	1.7308e-7	2.2418e-7	1.7181e-7	1.6883e-7	1.6928e-7	4.6568e-7
7600.0	2.439e-7	2.6542e-7	2.188e-7	1.6938e-7	1.6848e-7	1.6979e-7	2.8058e-7	2.2898e-7	1.7294e-7	1.6854e-7	1.6966e-7	2.3497e-7	1.9402e-7	1.6862e-7	1.6851e-7	1.7262e-7	2.2412e-7	1.7139e-7	1.6848e-7	1.6893e-7	6.687e-7
7700.0	2.4337e-7	2.649e-7	2.1894e-7	1.6898e-7	1.6814e-7	1.6943e-7	2.8039e-7	2.2848e-7	1.7258e-7	1.682e-7	1.6927e-7	2.3454e-7	1.9343e-7	1.6829e-7	1.6817e-7	1.7214e-7	2.2408e-7	1.7107e-7	1.6814e-7	1.6859e-7	9.6426e-7
7800.0	2.4294e-7	2.6437e-7	2.1908e-7	1.6862e-7	1.6781e-7	1.6907e-7	2.8019e-7	2.2802e-7	1.7221e-7	1.6787e-7	1.6889e-7	2.3415e-7	1.9284e-7	1.6794e-7	1.6784e-7	1.7167e-7	2.2407e-7	1.7072e-7	1.6781e-7	1.6825e-7	1.0677e-6
7900.0	2.4263e-7	2.6384e-7	2.1923e-7	1.6836e-7	1.6748e-7	1.6873e-7	2.7999e-7	2.276e-7	1.7172e-7	1.6755e-7	1.6853e-7	2.338e-7	1.9228e-7	1.6762e-7	1.6752e-7	1.7121e-7	2.2408e-7	1.7024e-7	1.6749e-7	1.6792e-7	8.8379e-7
8000.0	2.4245e-7	2.6331e-7	2.1935e-7	1.6803e-7	1.6716e-7	1.6839e-7	2.7979e-7	2.2722e-7	1.7126e-7	1.6723e-7	1.6817e-7	2.3349e-7	1.9186e-7	1.673e-7	1.672e-7	1.7076e-7	2.241e-7	1.6987e-7	1.6717e-7	1.676e-7	5.5505e-7
8100.0	2.4235e-7	2.6279e-7	2.1944e-7	1.6769e-7	1.6685e-7	1.6806e-7	2.796e-7	2.2689e-7	1.7088e-7	1.6692e-7	1.6783e-7	2.3321e-7	1.9148e-7	1.6699e-7	1.6689e-7	1.7033e-7	2.2412e-7	1.6966e-7	1.6686e-7	1.6729e-7	3.1981e-7
8200.0	2.4232e-7	2.6226e-7	2.195e-7	1.674e-7	1.6655e-7	1.6774e-7	2.794e-7	2.2659e-7	1.7062e-7	1.6661e-7	1.6748e-7	2.3298e-7	1.9112e-7	1.6669e-7	1.6659e-7	1.6991e-7	2.2415e-7	1.6944e-7	1.6655e-7	1.6698e-7	3.2555e-7
8300.0	2.4233e-7	2.6173e-7	2.1952e-7	1.6709e-7	1.6626e-7	1.6743e-7	2.7921e-7	2.2632e-7	1.7034e-7	1.6632e-7	1.6715e-7	2.328e-7	1.9074e-7	1.664e-7	1.6629e-7	1.6951e-7	2.2417e-7	1.6906e-7	1.6626e-7	1.6668e-7	4.7693e-7
8400.0	2.4241e-7	2.6121e-7	2.1948e-7	1.6679e-7	1.6597e-7	1.6712e-7	2.7901e-7	2.2609e-7	1.6996e-7	1.6603e-7	1.6682e-7	2.3266e-7	1.9042e-7	1.661e-7	1.66e-7	1.6912e-7	2.2418e-7	1.6868e-7	1.6597e-7	1.6639e-7	5.8714e-7
8500.0	2.4255e-7	2.6068e-7	2.1938e-7	1.6649e-7	1.6568e-7	1.6682e-7	2.7881e-7	2.259e-7	1.6957e-7	1.6574e-7	1.6651e-7	2.3257e-7	1.9009e-7	1.6581e-7	1.6572e-7	1.6874e-7	2.2419e-7	1.6842e-7	1.6569e-7	1.661e-7	5.4003e-7
8600.0	2.4275e-7	2.6016e-7	2.1924e-7	1.6621e-7	1.6541e-7	1.6653e-7	2.7862e-7	2.2573e-7	1.6922e-7	1.6547e-7	1.6619e-7	2.3251e-7	1.8981e-7	1.6554e-7	1.6544e-7	1.6837e-7	2.2419e-7	1.6822e-7	1.6541e-7	1.6581e-7	4.1424e-7
8700.0	2.4299e-7	2.5963e-7	2.1906e-7	1.6589e-7	1.6514e-7	1.6624e-7	2.7842e-7	2.256e-7	1.6892e-7	1.652e-7	1.6589e-7	2.3251e-7	1.8951e-7	1.6527e-7	1.6517e-7	1.6803e-7	2.2418e-7	1.679e-7	1.6514e-7	1.6553e-7	3.084e-7
8800.0	2.4326e-7	2.5911e-7	2.1881e-7	1.6562e-7	1.6488e-7	1.6596e-7	2.7822e-7	2.255e-7	1.6866e-7	1.6493e-7	1.6559e-7	2.3255e-7	1.8918e-7	1.6501e-7	1.6491e-7	1.6771e-7	2.2413e-7	1.6755e-7	1.6488e-7	1.6526e-7	3.0987e-7
8900.0	2.4356e-7	2.5859e-7	2.1853e-7	1.6536e-7	1.6462e-7	1.6568e-7	2.7802e-7	2.2543e-7	1.6835e-7	1.6467e-7	1.6529e-7	2.3264e-7	1.8881e-7	1.6475e-7	1.6465e-7	1.6738e-7	2.2405e-7	1.6727e-7	1.6462e-7	1.65e-7	3.891e-7
9000.0	2.4388e-7	2.5807e-7	2.182e-7	1.6503e-7	1.6436e-7	1.6541e-7	2.7782e-7	2.2539e-7	1.6807e-7	1.6441e-7	1.65e-7	2.3275e-7	1.8842e-7	1.6448e-7	1.6439e-7	1.6707e-7	2.2393e-7	1.6705e-7	1.6436e-7	1.6474e-7	4.4873e-7
9100.0	2.4423e-7	2.5755e-7	2.1783e-7	1.6478e-7	1.6411e-7	1.6514e-7	2.7762e-7	2.2536e-7	1.6783e-7	1.6416e-7	1.6472e-7	2.329e-7	1.8802e-7	1.6422e-7	1.6414e-7	1.6676e-7	2.2378e-7	1.6678e-7	1.6411e-7	1.6448e-7	4.2291e-7
9200.0	2.4462e-7	2.5702e-7	2.1745e-7	1.6447e-7	1.6386e-7	1.6487e-7	2.7742e-7	2.2534e-7	1.6759e-7	1.6391e-7	1.6444e-7	2.3307e-7	1.8758e-7	1.6396e-7	1.6389e-7	1.6645e-7	2.2362e-7	1.6646e-7	1.6386e-7	1.6423e-7	3.3715e-7
9300.0	2.4503e-7	2.565e-7	2.171e-7	1.6422e-7	1.6361e-7	1.6461e-7	2.7721e-7	2.2531e-7	1.6729e-7	1.6367e-7	1.6416e-7	2.3328e-7	1.8716e-7	1.6372e-7	1.6365e-7	1.6616e-7	2.2342e-7	1.6615e-7	1.6362e-7	1.6398e-7	2.5836e-7
9400.0	2.4544e-7	2.5599e-7	2.1676e-7	1.6402e-7	1.6338e-7	1.6435e-7	2.7701e-7	2.2528e-7	1.6695e-7	1.6343e-7	1.6389e-7	2.3351e-7	1.8679e-7	1.6348e-7	1.6341e-7	1.6588e-7	2.2321e-7	1.6589e-7	1.6338e-7	1.6374e-7	2.3187e-7
9500.0	2.4586e-7	2.5547e-7	2.1642e-7	1.6375e-7	1.6314e-7	1.641e-7	2.768e-7	2.2524e-7	1.6664e-7	1.632e-7	1.6363e-7	2.3377e-7	1.8644e-7	1.6324e-7	1.6317e-7	1.6559e-7	2.2297e-7	1.6568e-7	1.6314e-7	1.635e-7	2.5865e-7
9600.0	2.4625e-7	2.5495e-7	2.1609e-7	1.6357e-7	1.6291e-7	1.6386e-7	2.7659e-7	2.252e-7	1.6643e-7	1.6296e-7	1.6337e-7	2.3407e-7	1.8603e-7	1.6301e-7	1.6294e-7	1.6532e-7	2.2273e-7	1.6539e-7	1.6291e-7	1.6327e-7	2.913e-7
9700.0	2.4662e-7	2.5443e-7	2.1576e-7	1.6331e-7	1.6269e-7	1.6363e-7	2.7638e-7	2.2516e-7	1.6619e-7	1.6274e-7	1.6311e-7	2.344e-7	1.8563e-7	1.6278e-7	1.6272e-7	1.6505e-7	2.2249e-7	1.6507e-7	1.6269e-7	1.6304e-7	2.9125e-7
9800.0	2.4695e-7	2.5392e-7	2.1545e-7	1.6306e-7	1.6247e-7	1.634e-7	2.7617e-7	2.2512e-7	1.6595e-7	1.6252e-7	1.6286e-7	2.3476e-7	1.8526e-7	1.6256e-7	1.625e-7	1.6478e-7	2.2225e-7	1.6479e-7	1.6247e-7	1.6281e-7	2.6209e-7
9900.0	2.4724e-7	2.5341e-7	2.1519e-7	1.6286e-7	1.6225e-7	1.6317e-7	2.7595e-7	2.2505e-7	1.6563e-7	1.623e-7	1.6262e-7	2.3515e-7	1.8497e-7	1.6234e-7	1.6228e-7	1.6452e-7	2.22e-7	1.6459e-7	1.6225e-7	1.6259e-7	2.3589e-7
10000.0	2.4749e-7	2.5289e-7	2.1496e-7	1.6258e-7	1.6204e-7	1.6295e-7	2.7574e-7	2.2496e-7	1.653e-7	1.6209e-7	1.6238e-7	2.3556e-7	1.847e-7	1.6213e-7	1.6207e-7	1.6427e-7	2.2174e-7	1.6441e-7	1.6204e-7	1.6238e-7	2.3673e-7
11000.0	2.4682e-7	2.4791e-7	2.1346e-7	1.6059e-7	1.6008e-7	1.6092e-7	2.7349e-7	2.233e-7	1.6318e-7	1.6013e-7	1.6024e-7	2.4067e-7	1.821e-7	1.6015e-7	1.6011e-7	1.6206e-7	2.1984e-7	1.6216e-7	1.6008e-7	1.6039e-7	2.096e-7
12000.0	2.4415e-7	2.4329e-7	2.1075e-7	1.5879e-7	1.5838e-7	1.5916e-7	2.7108e-7	2.2085e-7	1.612e-7	1.5843e-7	1.5845e-7	2.4661e-7	1.7942e-7	1.5845e-7	1.5841e-7	1.6023e-7	2.2157e-7	1.6024e-7	1.5838e-7	1.5866e-7	1.7422e-7
13000.0	2.4302e-7	2.3914e-7	2.0738e-7	1.5728e-7	1.5691e-7	1.5764e-7	2.685e-7	2.2086e-7	1.5948e-7	1.5696e-7	1.5692e-7	2.5192e-7	1.7769e-7	1.5698e-7	1.5693e-7	1.5865e-7	2.2489e-7	1.5865e-7	1.5691e-7	1.5716e-7	1.6387e-7
14000.0	2.4385e-7	2.3561e-7	2.0354e-7	1.5596e-7	1.5563e-7	1.563e-7	2.6578e-7	2.2286e-7	1.5812e-7	1.5567e-7	1.5561e-7	2.5543e-7	1.7574e-7	1.5568e-7	1.5565e-7	1.5728e-7	2.2615e-7	1.5715e-7	1.5563e-7	1.5586e-7	1.633e-7
15000.0	2.4481e-7	2.3299e-7	2.005e-7	1.5482e-7	1.5452e-7	1.551e-7	2.6295e-7	2.2574e-7	1.5675e-7	1.5455e-7	1.5446e-7	2.5682e-7	1.7403e-7	1.5457e-7	1.5453e-7	1.5605e-7	2.2556e-7	1.5604e-7	1.5452e-7	1.547e-7	1.6085e-7


==> img/nlpdhgm_block/Capsule_NLPDPS_wktest_tau5_filt.txt <==
iter	type1	type2mult0.0001	type2mult0.01	type2mult1	type2mult100	type2mult10000	type3mult0.0001	type3mult0.01	type3mult1	type3mult100	type3mult10000	type4mult0.0001	type4mult0.01	type4mult1	type4mult100	type4mult10000	type5mult0.0001	type5mult0.01	type5mult1	type5mult100	type5mult10000
1.0	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236	0.00014236
2.0	0.00013443	0.00012777	0.00012777	0.00012778	0.00012788	0.00013724	0.00012777	0.00012778	0.0001278	0.00013024	0.00014115	0.00012778	0.00012778	0.00012778	0.00012831	0.00014047	0.00012778	0.00012778	0.00012781	0.0001335	0.00014211
3.0	0.00013264	0.00013092	0.00013092	0.00013091	0.00013049	0.00013377	0.00013092	0.00013092	0.00013092	0.00013173	0.00014051	0.00013092	0.00013092	0.0001309	0.00012959	0.00013874	0.00013092	0.00013091	0.00013075	0.0001299	0.00014185
4.0	0.00013134	0.00013533	0.00013533	0.00013533	0.00013464	0.00013141	0.00013533	0.00013533	0.00013533	0.00013518	0.00014022	0.00013533	0.00013533	0.0001353	0.00013296	0.00013716	0.00013533	0.00013533	0.00013507	0.00012867	0.00014158
5.0	0.0001299	0.00013854	0.00013854	0.00013853	0.00013778	0.00012976	0.00013854	0.00013854	0.00013853	0.00013786	0.00014011	0.00013854	0.00013854	0.00013851	0.00013581	0.00013573	0.00013854	0.00013854	0.00013825	0.00012843	0.0001413
6.0	0.0001286	0.00014012	0.00014012	0.00014011	0.00013941	0.00012857	0.00014012	0.00014012	0.00014011	0.00013924	0.00014005	0.00014012	0.00014012	0.00014009	0.00013748	0.00013443	0.00014012	0.00014011	0.00013986	0.00012852	0.00014101
7.0	0.00012718	0.00014025	0.00014025	0.00014024	0.00013965	0.00012764	0.00014025	0.00014025	0.00014024	0.00013938	0.00013999	0.00014025	0.00014025	0.00014023	0.00013796	0.00013324	0.00014025	0.00014025	0.00014003	0.0001286	0.00014072
8.0	0.00012585	0.00013927	0.00013927	0.00013927	0.00013881	0.00012685	0.00013927	0.00013927	0.00013927	0.00013853	0.00013985	0.00013927	0.00013927	0.00013926	0.00013745	0.00013215	0.00013927	0.00013927	0.00013911	0.0001285	0.00014042
9.0	0.00012444	0.00013753	0.00013753	0.00013752	0.0001372	0.00012611	0.00013753	0.00013753	0.00013752	0.00013696	0.00013962	0.00013753	0.00013753	0.00013752	0.00013618	0.00013114	0.00013753	0.00013753	0.00013742	0.00012817	0.00014011
10.0	0.00012309	0.00013529	0.00013529	0.00013529	0.00013509	0.00012537	0.00013529	0.00013529	0.00013529	0.00013491	0.00013928	0.00013529	0.00013529	0.00013529	0.0001344	0.00013022	0.00013529	0.00013529	0.00013523	0.00012759	0.0001398
20.0	0.00010907	0.00011164	0.00011164	0.00011165	0.0001118	0.0001152	0.00011164	0.00011164	0.00011165	0.00011205	0.00013059	0.00011164	0.00011164	0.00011166	0.00011215	0.00012272	0.00011164	0.00011164	0.00011171	0.00011424	0.00013647
21.0	0.00010767	0.00010991	0.00010991	0.00010992	0.00011005	0.00011397	0.00010991	0.00010991	0.00010992	0.00011031	0.0001294	0.00010991	0.00010991	0.00010993	0.00011039	0.00012198	0.00010991	0.00010991	0.00010998	0.00011258	0.00013613
22.0	0.00010629	0.00010828	0.00010828	0.00010829	0.00010841	0.00011273	0.00010828	0.00010828	0.00010829	0.00010867	0.00012819	0.00010828	0.00010828	0.0001083	0.00010872	0.00012122	0.00010828	0.00010829	0.00010835	0.00011095	0.00013579
23.0	0.0001049	0.00010674	0.00010674	0.00010675	0.00010686	0.00011149	0.00010674	0.00010674	0.00010675	0.00010711	0.00012695	0.00010674	0.00010674	0.00010677	0.00010714	0.00012045	0.00010674	0.00010675	0.0001068	0.00010938	0.00013545
24.0	0.00010354	0.00010528	0.00010528	0.00010529	0.00010539	0.00011024	0.00010528	0.00010528	0.00010529	0.00010564	0.0001257	0.00010528	0.00010529	0.00010531	0.00010564	0.00011965	0.00010528	0.00010529	0.00010534	0.00010785	0.00013511
25.0	0.00010217	0.00010389	0.00010389	0.0001039	0.00010399	0.000109	0.00010389	0.00010389	0.0001039	0.00010423	0.00012445	0.00010389	0.00010389	0.00010391	0.00010421	0.00011884	0.00010389	0.0001039	0.00010394	0.00010637	0.00013477
26.0	0.00010082	0.00010256	0.00010256	0.00010257	0.00010265	0.00010776	0.00010256	0.00010256	0.00010257	0.00010288	0.00012319	0.00010256	0.00010256	0.00010258	0.00010285	0.000118	0.00010256	0.00010257	0.00010261	0.00010493	0.00013444
27.0	9.9483e-5	0.00010129	0.00010129	0.0001013	0.00010136	0.00010648	0.00010129	0.00010129	0.00010129	0.00010159	0.00012193	0.00010129	0.00010129	0.00010131	0.00010154	0.00011715	0.00010129	0.00010129	0.00010133	0.00010354	0.0001341
28.0	9.8159e-5	0.00010005	0.00010005	0.00010007	0.00010013	0.00010515	0.00010005	0.00010005	0.00010006	0.00010034	0.00012068	0.00010005	0.00010005	0.00010008	0.00010028	0.00011627	0.00010005	0.00010006	0.00010009	0.00010219	0.00013377
29.0	9.6844e-5	9.8865e-5	9.8865e-5	9.8877e-5	9.8929e-5	0.00010385	9.8865e-5	9.8865e-5	9.887e-5	9.9138e-5	0.00011943	9.8865e-5	9.8865e-5	9.8886e-5	9.906e-5	0.00011538	9.8865e-5	9.8869e-5	9.8903e-5	0.00010089	0.00013345
30.0	9.5547e-5	9.7712e-5	9.7712e-5	9.7724e-5	9.777e-5	0.00010258	9.7712e-5	9.7712e-5	9.7717e-5	9.7972e-5	0.00011818	9.7712e-5	9.7712e-5	9.7733e-5	9.7885e-5	0.00011447	9.7712e-5	9.7716e-5	9.7748e-5	9.9622e-5	0.00013312
31.0	9.4262e-5	9.6595e-5	9.6595e-5	9.6607e-5	9.6649e-5	0.00010133	9.6595e-5	9.6595e-5	9.66e-5	9.6842e-5	0.00011695	9.6595e-5	9.6595e-5	9.6616e-5	9.675e-5	0.00011354	9.6595e-5	9.66e-5	9.6629e-5	9.8397e-5	0.0001328
32.0	9.2996e-5	9.5507e-5	9.5507e-5	9.552e-5	9.5557e-5	0.00010012	9.5507e-5	9.5507e-5	9.5512e-5	9.5742e-5	0.00011572	9.5507e-5	9.5507e-5	9.5529e-5	9.5646e-5	0.00011259	9.5507e-5	9.5512e-5	9.5541e-5	9.7208e-5	0.00013248
33.0	9.1744e-5	9.4447e-5	9.4447e-5	9.446e-5	9.4494e-5	9.8938e-5	9.4447e-5	9.4447e-5	9.4452e-5	9.4671e-5	0.00011451	9.4447e-5	9.4447e-5	9.4468e-5	9.4573e-5	0.00011163	9.4447e-5	9.4452e-5	9.4479e-5	9.6053e-5	0.00013217
34.0	9.0511e-5	9.3411e-5	9.3411e-5	9.3426e-5	9.3457e-5	9.7782e-5	9.3411e-5	9.3411e-5	9.3417e-5	9.3626e-5	0.00011331	9.3411e-5	9.3412e-5	9.3434e-5	9.3528e-5	0.00011067	9.3411e-5	9.3418e-5	9.3443e-5	9.4931e-5	0.00013186
35.0	8.9294e-5	9.24e-5	9.24e-5	9.2415e-5	9.2443e-5	9.6654e-5	9.24e-5	9.24e-5	9.2406e-5	9.2605e-5	0.00011212	9.24e-5	9.24e-5	9.2422e-5	9.2508e-5	0.00010969	9.24e-5	9.2406e-5	9.2431e-5	9.384e-5	0.00013155
36.0	8.8096e-5	9.141e-5	9.141e-5	9.1426e-5	9.1453e-5	9.5552e-5	9.141e-5	9.141e-5	9.1417e-5	9.1607e-5	0.00011094	9.141e-5	9.141e-5	9.1433e-5	9.1513e-5	0.0001087	9.141e-5	9.1417e-5	9.1441e-5	9.2779e-5	0.00013125
37.0	8.6916e-5	9.0441e-5	9.0441e-5	9.0457e-5	9.0483e-5	9.4476e-5	9.0441e-5	9.0441e-5	9.0448e-5	9.0631e-5	0.00010978	9.0441e-5	9.0442e-5	9.0464e-5	9.054e-5	0.00010771	9.0441e-5	9.0449e-5	9.0473e-5	9.1746e-5	0.00013095
38.0	8.5757e-5	8.9492e-5	8.9492e-5	8.9509e-5	8.9534e-5	9.3425e-5	8.9492e-5	8.9492e-5	8.9499e-5	8.9675e-5	0.00010863	8.9492e-5	8.9492e-5	8.9516e-5	8.9588e-5	0.00010672	8.9492e-5	8.95e-5	8.9523e-5	9.0741e-5	0.00013065
39.0	8.4628e-5	8.8536e-5	8.8537e-5	8.8558e-5	8.8586e-5	9.2398e-5	8.8536e-5	8.8536e-5	8.8548e-5	8.8726e-5	0.0001075	8.8536e-5	8.8538e-5	8.8565e-5	8.8648e-5	0.00010573	8.8536e-5	8.8549e-5	8.8574e-5	8.9762e-5	0.00013036
40.0	8.352e-5	8.759e-5	8.759e-5	8.7611e-5	8.7639e-5	9.1395e-5	8.759e-5	8.759e-5	8.7602e-5	8.7772e-5	0.00010638	8.759e-5	8.7591e-5	8.7618e-5	8.7698e-5	0.00010473	8.759e-5	8.7603e-5	8.7627e-5	8.8808e-5	0.00013008
41.0	8.2431e-5	8.6631e-5	8.6632e-5	8.6658e-5	8.6688e-5	9.0417e-5	8.6631e-5	8.6631e-5	8.6648e-5	8.6821e-5	0.00010528	8.6631e-5	8.6634e-5	8.6665e-5	8.6756e-5	0.00010374	8.6631e-5	8.6649e-5	8.6675e-5	8.7879e-5	0.00012979
42.0	8.1363e-5	8.5693e-5	8.5694e-5	8.572e-5	8.5749e-5	8.946e-5	8.5693e-5	8.5694e-5	8.571e-5	8.5874e-5	0.00010419	8.5693e-5	8.5697e-5	8.5727e-5	8.5815e-5	0.00010275	8.5694e-5	8.5711e-5	8.5736e-5	8.6973e-5	0.00012952
43.0	8.0314e-5	8.4785e-5	8.4786e-5	8.4811e-5	8.4839e-5	8.8525e-5	8.4785e-5	8.4785e-5	8.4801e-5	8.4957e-5	0.00010303	8.4785e-5	8.4788e-5	8.4817e-5	8.4903e-5	0.00010176	8.4785e-5	8.4802e-5	8.4826e-5	8.6054e-5	0.00012924
44.0	7.9285e-5	8.3903e-5	8.3904e-5	8.3928e-5	8.3957e-5	8.7612e-5	8.3903e-5	8.3904e-5	8.3918e-5	8.4068e-5	0.0001019	8.3903e-5	8.3906e-5	8.3934e-5	8.4019e-5	0.00010078	8.3904e-5	8.392e-5	8.3943e-5	8.5135e-5	0.00012897
45.0	7.8277e-5	8.3046e-5	8.3047e-5	8.307e-5	8.3098e-5	8.6718e-5	8.3046e-5	8.3046e-5	8.306e-5	8.3203e-5	0.0001008	8.3046e-5	8.3049e-5	8.3076e-5	8.3161e-5	9.9806e-5	8.3046e-5	8.3062e-5	8.3085e-5	8.42e-5	0.00012871
46.0	7.7289e-5	8.2211e-5	8.2211e-5	8.2234e-5	8.2263e-5	8.5845e-5	8.2211e-5	8.2211e-5	8.2225e-5	8.2362e-5	9.9723e-5	8.2211e-5	8.2213e-5	8.224e-5	8.2326e-5	9.8839e-5	8.2211e-5	8.2226e-5	8.2249e-5	8.3301e-5	0.00012845
47.0	7.6321e-5	8.1385e-5	8.1386e-5	8.1411e-5	8.1441e-5	8.4969e-5	8.1385e-5	8.1385e-5	8.1402e-5	8.1533e-5	9.8675e-5	8.1385e-5	8.1388e-5	8.1417e-5	8.1507e-5	9.7882e-5	8.1385e-5	8.1403e-5	8.1426e-5	8.2437e-5	0.00012819
48.0	7.5374e-5	8.0575e-5	8.0575e-5	8.06e-5	8.063e-5	8.4099e-5	8.0575e-5	8.0575e-5	8.059e-5	8.0717e-5	9.7651e-5	8.0575e-5	8.0578e-5	8.0605e-5	8.0698e-5	9.6934e-5	8.0575e-5	8.0592e-5	8.0615e-5	8.1594e-5	0.00012794
49.0	7.4447e-5	7.9785e-5	7.9786e-5	7.9809e-5	7.984e-5	8.3254e-5	7.9785e-5	7.9785e-5	7.98e-5	7.992e-5	9.6649e-5	7.9785e-5	7.9788e-5	7.9815e-5	7.9906e-5	9.5974e-5	7.9785e-5	7.9802e-5	7.9825e-5	8.0775e-5	0.00012769
50.0	7.3541e-5	7.9007e-5	7.9008e-5	7.9033e-5	7.9061e-5	8.2404e-5	7.9007e-5	7.9007e-5	7.9025e-5	7.9132e-5	9.5669e-5	7.9007e-5	7.9011e-5	7.9038e-5	7.9125e-5	9.4991e-5	7.9007e-5	7.9027e-5	7.9047e-5	7.9985e-5	0.00012744
51.0	7.2655e-5	7.8243e-5	7.8244e-5	7.8269e-5	7.8298e-5	8.1521e-5	7.8243e-5	7.8243e-5	7.826e-5	7.8366e-5	9.4711e-5	7.8243e-5	7.8247e-5	7.8273e-5	7.8366e-5	9.4022e-5	7.8244e-5	7.8262e-5	7.8283e-5	7.9221e-5	0.0001272
52.0	7.1791e-5	7.7498e-5	7.7499e-5	7.7523e-5	7.7553e-5	8.0662e-5	7.7498e-5	7.7498e-5	7.7514e-5	7.7619e-5	9.3771e-5	7.7498e-5	7.7502e-5	7.7528e-5	7.7626e-5	9.3068e-5	7.7499e-5	7.7516e-5	7.7538e-5	7.8482e-5	0.00012696
53.0	7.0949e-5	7.677e-5	7.6771e-5	7.6794e-5	7.6826e-5	7.9837e-5	7.677e-5	7.677e-5	7.6786e-5	7.689e-5	9.2849e-5	7.677e-5	7.6774e-5	7.6799e-5	7.6903e-5	9.2128e-5	7.6771e-5	7.6787e-5	7.6809e-5	7.7765e-5	0.00012672
54.0	7.0128e-5	7.6058e-5	7.6058e-5	7.6081e-5	7.6115e-5	7.9042e-5	7.6058e-5	7.6058e-5	7.6073e-5	7.6175e-5	9.1944e-5	7.6058e-5	7.6061e-5	7.6086e-5	7.6195e-5	9.1204e-5	7.6058e-5	7.6074e-5	7.6097e-5	7.7068e-5	0.00012649
55.0	6.9327e-5	7.536e-5	7.5361e-5	7.5382e-5	7.5417e-5	7.8276e-5	7.536e-5	7.536e-5	7.5374e-5	7.5475e-5	9.1056e-5	7.536e-5	7.5363e-5	7.5387e-5	7.5502e-5	9.0294e-5	7.536e-5	7.5375e-5	7.5398e-5	7.6389e-5	0.00012625
56.0	6.8546e-5	7.4679e-5	7.468e-5	7.4701e-5	7.4737e-5	7.7537e-5	7.4679e-5	7.468e-5	7.4693e-5	7.4792e-5	9.0183e-5	7.4679e-5	7.4682e-5	7.4706e-5	7.4825e-5	8.94e-5	7.468e-5	7.4695e-5	7.4718e-5	7.5728e-5	0.00012602
57.0	6.7783e-5	7.4009e-5	7.401e-5	7.4031e-5	7.4069e-5	7.6823e-5	7.4009e-5	7.4009e-5	7.4023e-5	7.4121e-5	8.9325e-5	7.4009e-5	7.4012e-5	7.4035e-5	7.4161e-5	8.8521e-5	7.4009e-5	7.4025e-5	7.4048e-5	7.5081e-5	0.0001258
58.0	6.704e-5	7.3352e-5	7.3353e-5	7.3371e-5	7.341e-5	7.6132e-5	7.3352e-5	7.3352e-5	7.3364e-5	7.346e-5	8.8482e-5	7.3352e-5	7.3354e-5	7.3376e-5	7.3508e-5	8.7658e-5	7.3352e-5	7.3365e-5	7.3389e-5	7.4449e-5	0.00012557
59.0	6.6316e-5	7.2712e-5	7.2713e-5	7.2731e-5	7.2772e-5	7.5464e-5	7.2712e-5	7.2712e-5	7.2724e-5	7.2817e-5	8.7652e-5	7.2712e-5	7.2714e-5	7.2736e-5	7.2872e-5	8.6809e-5	7.2712e-5	7.2725e-5	7.2749e-5	7.383e-5	0.00012534
60.0	6.5612e-5	7.2068e-5	7.2069e-5	7.2093e-5	7.2137e-5	7.4816e-5	7.2068e-5	7.2068e-5	7.2085e-5	7.218e-5	8.6836e-5	7.2068e-5	7.2072e-5	7.2098e-5	7.2244e-5	8.5975e-5	7.2068e-5	7.2087e-5	7.2113e-5	7.3225e-5	0.00012512
61.0	6.4927e-5	7.1439e-5	7.144e-5	7.1461e-5	7.1505e-5	7.4188e-5	7.1439e-5	7.1439e-5	7.1453e-5	7.1543e-5	8.6033e-5	7.1439e-5	7.1442e-5	7.1465e-5	7.1617e-5	8.5156e-5	7.1439e-5	7.1455e-5	7.148e-5	7.2636e-5	0.0001249
62.0	6.4263e-5	7.0822e-5	7.0822e-5	7.0843e-5	7.0889e-5	7.3578e-5	7.0822e-5	7.0822e-5	7.0836e-5	7.0923e-5	8.5244e-5	7.0822e-5	7.0825e-5	7.0848e-5	7.1006e-5	8.4352e-5	7.0822e-5	7.0837e-5	7.0863e-5	7.2055e-5	0.00012467
63.0	6.3617e-5	7.021e-5	7.0211e-5	7.0232e-5	7.0279e-5	7.2985e-5	7.021e-5	7.021e-5	7.0225e-5	7.0311e-5	8.4466e-5	7.021e-5	7.0213e-5	7.0236e-5	7.0401e-5	8.3562e-5	7.0211e-5	7.0226e-5	7.0252e-5	7.1486e-5	0.00012445
64.0	6.2987e-5	6.9604e-5	6.9605e-5	6.9626e-5	6.9675e-5	7.2408e-5	6.9604e-5	6.9605e-5	6.9619e-5	6.9706e-5	8.3674e-5	6.9604e-5	6.9607e-5	6.9631e-5	6.9802e-5	8.2786e-5	6.9605e-5	6.962e-5	6.9647e-5	7.0933e-5	0.00012423
65.0	6.2373e-5	6.9005e-5	6.9005e-5	6.9026e-5	6.9077e-5	7.1846e-5	6.9005e-5	6.9005e-5	6.9019e-5	6.9106e-5	8.2885e-5	6.9005e-5	6.9007e-5	6.9031e-5	6.9208e-5	8.2025e-5	6.9005e-5	6.902e-5	6.9048e-5	7.0389e-5	0.00012401
66.0	6.1778e-5	6.8411e-5	6.8411e-5	6.8432e-5	6.8485e-5	7.1289e-5	6.8411e-5	6.8411e-5	6.8425e-5	6.8512e-5	8.2102e-5	6.8411e-5	6.8413e-5	6.8437e-5	6.8621e-5	8.1277e-5	6.8411e-5	6.8426e-5	6.8454e-5	6.9851e-5	0.00012379
67.0	6.1201e-5	6.7822e-5	6.7822e-5	6.7843e-5	6.7898e-5	7.0744e-5	6.7822e-5	6.7822e-5	6.7836e-5	6.7923e-5	8.134e-5	6.7822e-5	6.7825e-5	6.7848e-5	6.8038e-5	8.0542e-5	6.7822e-5	6.7838e-5	6.7866e-5	6.9317e-5	0.00012356
68.0	6.064e-5	6.7238e-5	6.7238e-5	6.7259e-5	6.7315e-5	7.0212e-5	6.7238e-5	6.7238e-5	6.7252e-5	6.7339e-5	8.0596e-5	6.7238e-5	6.7241e-5	6.7264e-5	6.7461e-5	7.9821e-5	6.7238e-5	6.7254e-5	6.7283e-5	6.8787e-5	0.00012334
69.0	6.0094e-5	6.6658e-5	6.6659e-5	6.668e-5	6.6738e-5	6.9694e-5	6.6658e-5	6.6658e-5	6.6673e-5	6.6759e-5	7.987e-5	6.6658e-5	6.6661e-5	6.6685e-5	6.6888e-5	7.91e-5	6.6659e-5	6.6675e-5	6.6704e-5	6.8262e-5	0.00012311
70.0	5.9563e-5	6.6084e-5	6.6085e-5	6.6106e-5	6.6165e-5	6.9182e-5	6.6084e-5	6.6084e-5	6.6099e-5	6.6185e-5	7.914e-5	6.6084e-5	6.6087e-5	6.6111e-5	6.6319e-5	7.8386e-5	6.6084e-5	6.6101e-5	6.6131e-5	6.7743e-5	0.00012288
71.0	5.9048e-5	6.5514e-5	6.5515e-5	6.5537e-5	6.5597e-5	6.8682e-5	6.5514e-5	6.5515e-5	6.553e-5	6.5615e-5	7.8402e-5	6.5514e-5	6.5518e-5	6.5542e-5	6.5756e-5	7.7656e-5	6.5515e-5	6.5531e-5	6.5562e-5	6.7228e-5	0.00012265
72.0	5.8549e-5	6.495e-5	6.4951e-5	6.4972e-5	6.5034e-5	6.8206e-5	6.495e-5	6.495e-5	6.4965e-5	6.505e-5	7.7671e-5	6.495e-5	6.4953e-5	6.4977e-5	6.5197e-5	7.6933e-5	6.495e-5	6.4967e-5	6.4998e-5	6.6716e-5	0.00012242
73.0	5.8064e-5	6.439e-5	6.4391e-5	6.4413e-5	6.4476e-5	6.7749e-5	6.439e-5	6.439e-5	6.4406e-5	6.449e-5	7.6962e-5	6.439e-5	6.4394e-5	6.4418e-5	6.4643e-5	7.6226e-5	6.439e-5	6.4407e-5	6.4439e-5	6.6208e-5	0.00012218
74.0	5.7593e-5	6.3835e-5	6.3836e-5	6.3858e-5	6.3922e-5	6.73e-5	6.3835e-5	6.3835e-5	6.3851e-5	6.3935e-5	7.6275e-5	6.3835e-5	6.3839e-5	6.3863e-5	6.4094e-5	7.5536e-5	6.3835e-5	6.3853e-5	6.3885e-5	6.5704e-5	0.00012195
75.0	5.7134e-5	6.3285e-5	6.3286e-5	6.3308e-5	6.3374e-5	6.6856e-5	6.3285e-5	6.3285e-5	6.3301e-5	6.3385e-5	7.5606e-5	6.3285e-5	6.3289e-5	6.3313e-5	6.3549e-5	7.4861e-5	6.3285e-5	6.3303e-5	6.3335e-5	6.5197e-5	0.00012171
76.0	5.6689e-5	6.2736e-5	6.2737e-5	6.2759e-5	6.2826e-5	6.6419e-5	6.2736e-5	6.2736e-5	6.2752e-5	6.2835e-5	7.4954e-5	6.2736e-5	6.274e-5	6.2764e-5	6.3006e-5	7.4184e-5	6.2736e-5	6.2754e-5	6.2787e-5	6.4694e-5	0.00012146
77.0	5.6255e-5	6.2186e-5	6.2187e-5	6.2209e-5	6.2277e-5	6.5986e-5	6.2186e-5	6.2186e-5	6.2202e-5	6.2284e-5	7.4319e-5	6.2186e-5	6.219e-5	6.2214e-5	6.246e-5	7.3501e-5	6.2186e-5	6.2204e-5	6.2237e-5	6.4191e-5	0.00012121
78.0	5.5834e-5	6.1642e-5	6.1643e-5	6.1666e-5	6.1735e-5	6.5558e-5	6.1642e-5	6.1642e-5	6.1659e-5	6.1741e-5	7.3699e-5	6.1642e-5	6.1646e-5	6.1671e-5	6.1921e-5	7.2824e-5	6.1642e-5	6.166e-5	6.1694e-5	6.3687e-5	0.00012096
79.0	5.5423e-5	6.1105e-5	6.1106e-5	6.1127e-5	6.1198e-5	6.5135e-5	6.1105e-5	6.1105e-5	6.112e-5	6.1201e-5	7.3092e-5	6.1105e-5	6.1108e-5	6.1132e-5	6.1387e-5	7.2164e-5	6.1105e-5	6.1122e-5	6.1156e-5	6.3187e-5	0.0001207
80.0	5.5024e-5	6.0568e-5	6.0569e-5	6.0591e-5	6.0662e-5	6.4716e-5	6.0568e-5	6.0568e-5	6.0584e-5	6.0664e-5	7.2497e-5	6.0568e-5	6.0572e-5	6.0596e-5	6.0855e-5	7.1522e-5	6.0568e-5	6.0585e-5	6.062e-5	6.2688e-5	0.00012044
81.0	5.4637e-5	6.0037e-5	6.0039e-5	6.0061e-5	6.0134e-5	6.4294e-5	6.0037e-5	6.0038e-5	6.0054e-5	6.0134e-5	7.1915e-5	6.0037e-5	6.0042e-5	6.0066e-5	6.0329e-5	7.0898e-5	6.0038e-5	6.0056e-5	6.0091e-5	6.2195e-5	0.00012018
82.0	5.4261e-5	5.9509e-5	5.9512e-5	5.9538e-5	5.9612e-5	6.387e-5	5.9509e-5	5.951e-5	5.9532e-5	5.9611e-5	7.1344e-5	5.951e-5	5.9518e-5	5.9543e-5	5.9809e-5	7.029e-5	5.951e-5	5.9533e-5	5.9568e-5	6.1709e-5	0.00011991
83.0	5.3895e-5	5.899e-5	5.8992e-5	5.902e-5	5.9094e-5	6.3447e-5	5.899e-5	5.899e-5	5.9013e-5	5.9091e-5	7.0777e-5	5.899e-5	5.8998e-5	5.9026e-5	5.9292e-5	6.9698e-5	5.899e-5	5.9015e-5	5.905e-5	6.1229e-5	0.00011963
84.0	5.3538e-5	5.8477e-5	5.8479e-5	5.8506e-5	5.8581e-5	6.3028e-5	5.8477e-5	5.8478e-5	5.85e-5	5.8577e-5	7.0223e-5	5.8477e-5	5.8484e-5	5.8512e-5	5.8783e-5	6.9122e-5	5.8478e-5	5.8501e-5	5.8537e-5	6.0754e-5	0.00011935
85.0	5.3191e-5	5.7976e-5	5.7977e-5	5.8002e-5	5.8078e-5	6.2615e-5	5.7976e-5	5.7976e-5	5.7996e-5	5.8072e-5	6.9687e-5	5.7976e-5	5.7982e-5	5.8008e-5	5.8283e-5	6.8561e-5	5.7976e-5	5.7997e-5	5.8033e-5	6.0288e-5	0.00011907
86.0	5.2854e-5	5.748e-5	5.7481e-5	5.7506e-5	5.7583e-5	6.2205e-5	5.748e-5	5.748e-5	5.7499e-5	5.7576e-5	6.9159e-5	5.748e-5	5.7486e-5	5.7511e-5	5.779e-5	6.8015e-5	5.748e-5	5.7501e-5	5.7537e-5	5.9827e-5	0.00011878
87.0	5.2527e-5	5.6988e-5	5.699e-5	5.7015e-5	5.7092e-5	6.1801e-5	5.6988e-5	5.6989e-5	5.7008e-5	5.7085e-5	6.8639e-5	5.6989e-5	5.6994e-5	5.702e-5	5.7302e-5	6.7484e-5	5.6989e-5	5.701e-5	5.7046e-5	5.937e-5	0.00011848
88.0	5.2207e-5	5.6502e-5	5.6504e-5	5.6528e-5	5.6607e-5	6.1402e-5	5.6502e-5	5.6503e-5	5.6522e-5	5.6599e-5	6.8126e-5	5.6503e-5	5.6508e-5	5.6534e-5	5.682e-5	6.6959e-5	5.6503e-5	5.6523e-5	5.656e-5	5.8917e-5	0.00011818
89.0	5.1896e-5	5.6021e-5	5.6023e-5	5.6047e-5	5.6127e-5	6.1005e-5	5.6021e-5	5.6022e-5	5.6041e-5	5.6117e-5	6.7613e-5	5.6021e-5	5.6027e-5	5.6053e-5	5.6342e-5	6.6446e-5	5.6022e-5	5.6042e-5	5.6079e-5	5.8468e-5	0.00011787
90.0	5.1591e-5	5.5545e-5	5.5547e-5	5.5571e-5	5.5651e-5	6.0614e-5	5.5545e-5	5.5546e-5	5.5564e-5	5.5641e-5	6.7105e-5	5.5545e-5	5.5551e-5	5.5576e-5	5.5868e-5	6.5947e-5	5.5546e-5	5.5566e-5	5.5603e-5	5.8022e-5	0.00011756
91.0	5.1294e-5	5.5074e-5	5.5075e-5	5.5099e-5	5.518e-5	6.023e-5	5.5074e-5	5.5074e-5	5.5093e-5	5.5169e-5	6.6605e-5	5.5074e-5	5.5079e-5	5.5105e-5	5.5399e-5	6.5442e-5	5.5074e-5	5.5094e-5	5.5132e-5	5.7581e-5	0.00011724
92.0	5.1004e-5	5.4607e-5	5.4608e-5	5.4632e-5	5.4714e-5	5.9849e-5	5.4607e-5	5.4607e-5	5.4626e-5	5.4702e-5	6.6112e-5	5.4607e-5	5.4612e-5	5.4638e-5	5.4935e-5	6.4952e-5	5.4607e-5	5.4627e-5	5.4665e-5	5.7142e-5	0.00011691
93.0	5.0721e-5	5.4141e-5	5.4143e-5	5.417e-5	5.4252e-5	5.947e-5	5.4141e-5	5.4142e-5	5.4164e-5	5.4239e-5	6.5625e-5	5.4141e-5	5.4148e-5	5.4176e-5	5.4475e-5	6.4476e-5	5.4142e-5	5.4165e-5	5.4203e-5	5.6701e-5	0.00011658
94.0	5.0444e-5	5.3679e-5	5.3681e-5	5.3707e-5	5.379e-5	5.9087e-5	5.3679e-5	5.3679e-5	5.3701e-5	5.3776e-5	6.514e-5	5.3679e-5	5.3686e-5	5.3713e-5	5.4014e-5	6.4014e-5	5.3679e-5	5.3702e-5	5.374e-5	5.6265e-5	0.00011624
95.0	5.0173e-5	5.3222e-5	5.3223e-5	5.325e-5	5.3333e-5	5.8704e-5	5.3222e-5	5.3222e-5	5.3243e-5	5.3318e-5	6.4656e-5	5.3222e-5	5.3228e-5	5.3255e-5	5.3559e-5	6.3565e-5	5.3222e-5	5.3245e-5	5.3283e-5	5.5832e-5	0.00011589
96.0	4.9908e-5	5.277e-5	5.2771e-5	5.2797e-5	5.2881e-5	5.8325e-5	5.277e-5	5.277e-5	5.2791e-5	5.2866e-5	6.4181e-5	5.277e-5	5.2776e-5	5.2803e-5	5.3109e-5	6.3129e-5	5.277e-5	5.2792e-5	5.2831e-5	5.5404e-5	0.00011554
97.0	4.9648e-5	5.2323e-5	5.2325e-5	5.235e-5	5.2434e-5	5.7948e-5	5.2323e-5	5.2323e-5	5.2344e-5	5.2419e-5	6.3712e-5	5.2323e-5	5.2329e-5	5.2356e-5	5.2663e-5	6.2706e-5	5.2323e-5	5.2345e-5	5.2384e-5	5.4979e-5	0.00011518
98.0	4.9394e-5	5.1881e-5	5.1883e-5	5.1908e-5	5.1993e-5	5.7574e-5	5.1881e-5	5.1881e-5	5.1902e-5	5.1976e-5	6.3249e-5	5.1881e-5	5.1887e-5	5.1914e-5	5.2223e-5	6.2294e-5	5.1882e-5	5.1903e-5	5.1942e-5	5.4557e-5	0.00011481
99.0	4.9145e-5	5.1444e-5	5.1446e-5	5.1471e-5	5.1556e-5	5.7203e-5	5.1444e-5	5.1444e-5	5.1464e-5	5.1539e-5	6.2791e-5	5.1444e-5	5.145e-5	5.1476e-5	5.1787e-5	6.1894e-5	5.1444e-5	5.1466e-5	5.1505e-5	5.4139e-5	0.00011444
100.0	4.8901e-5	5.1011e-5	5.1013e-5	5.1038e-5	5.1123e-5	5.6834e-5	5.1011e-5	5.1012e-5	5.1032e-5	5.1106e-5	6.2339e-5	5.1011e-5	5.1017e-5	5.1044e-5	5.1356e-5	6.1508e-5	5.1012e-5	5.1033e-5	5.1072e-5	5.3725e-5	0.00011406
200.0	3.0161e-5	2.5454e-5	2.546e-5	2.5486e-5	2.5511e-5	2.8823e-5	2.5454e-5	2.5456e-5	2.5483e-5	2.5519e-5	3.182e-5	2.5454e-5	2.547e-5	2.5488e-5	2.5579e-5	4.063e-5	2.5456e-5	2.5483e-5	2.5496e-5	2.6511e-5	6.6972e-5
300.0	1.7454e-5	1.7138e-5	1.7146e-5	1.7161e-5	1.7162e-5	1.7277e-5	1.7138e-5	1.7141e-5	1.716e-5	1.7173e-5	1.9813e-5	1.7138e-5	1.7153e-5	1.7162e-5	1.7161e-5	2.1903e-5	1.7142e-5	1.716e-5	1.7163e-5	1.7143e-5	4.3705e-5
400.0	1.0867e-5	1.1842e-5	1.1854e-5	1.1868e-5	1.1881e-5	1.2297e-5	1.1842e-5	1.1847e-5	1.1866e-5	1.1871e-5	1.263e-5	1.1843e-5	1.186e-5	1.187e-5	1.1914e-5	1.2865e-5	1.1848e-5	1.1866e-5	1.1874e-5	1.217e-5	4.2307e-5
500.0	7.1739e-6	7.929e-6	7.937e-6	7.9457e-6	7.9591e-6	8.8278e-6	7.9289e-6	7.9327e-6	7.944e-6	7.9465e-6	8.0828e-6	7.9294e-6	7.9405e-6	7.9469e-6	7.9946e-6	9.3214e-6	7.9335e-6	7.9445e-6	7.9513e-6	8.3718e-6	4.7819e-5
600.0	5.0096e-6	5.4744e-6	5.4834e-6	5.4898e-6	5.4973e-6	6.3146e-6	5.4742e-6	5.4795e-6	5.4883e-6	5.49e-6	5.5306e-6	5.4751e-6	5.4852e-6	5.4906e-6	5.5173e-6	6.9037e-6	5.4806e-6	5.4887e-6	5.493e-6	5.7836e-6	4.4708e-5
700.0	3.683e-6	3.9917e-6	3.9991e-6	4.0029e-6	4.0054e-6	4.4613e-6	3.9915e-6	3.9973e-6	4.002e-6	4.0022e-6	3.9604e-6	3.9925e-6	3.9996e-6	4.0033e-6	4.0116e-6	5.3517e-6	3.9982e-6	4.0023e-6	4.0042e-6	4.1198e-6	3.2955e-5
800.0	2.8516e-6	3.08e-6	3.0852e-6	3.0873e-6	3.0878e-6	3.2904e-6	3.0798e-6	3.085e-6	3.0866e-6	3.0861e-6	2.9903e-6	3.081e-6	3.0847e-6	3.0875e-6	3.0886e-6	4.3006e-6	3.0855e-6	3.0868e-6	3.0876e-6	3.1183e-6	1.7054e-5
900.0	2.3101e-6	2.4882e-6	2.4914e-6	2.4916e-6	2.4916e-6	2.5541e-6	2.488e-6	2.4926e-6	2.4913e-6	2.4904e-6	2.3839e-6	2.4892e-6	2.4901e-6	2.4917e-6	2.491e-6	3.4371e-6	2.4927e-6	2.4914e-6	2.4917e-6	2.4926e-6	8.8928e-6
1000.0	1.9385e-6	2.0759e-6	2.0766e-6	2.0763e-6	2.0762e-6	2.0877e-6	2.0756e-6	2.079e-6	2.0761e-6	2.0753e-6	1.9886e-6	2.0768e-6	2.0753e-6	2.0764e-6	2.0756e-6	2.7668e-6	2.0788e-6	2.0762e-6	2.0763e-6	2.0717e-6	8.2795e-6
1100.0	1.6726e-6	1.7767e-6	1.7751e-6	1.7741e-6	1.7739e-6	1.7721e-6	1.7765e-6	1.7783e-6	1.774e-6	1.7733e-6	1.7084e-6	1.7776e-6	1.7736e-6	1.7741e-6	1.7735e-6	2.1999e-6	1.7777e-6	1.774e-6	1.774e-6	1.7703e-6	1.342e-5
1200.0	1.4771e-6	1.5549e-6	1.551e-6	1.5496e-6	1.5495e-6	1.5477e-6	1.5547e-6	1.5551e-6	1.5496e-6	1.5489e-6	1.5011e-6	1.5557e-6	1.5495e-6	1.5496e-6	1.5492e-6	1.7979e-6	1.5542e-6	1.5496e-6	1.5495e-6	1.5473e-6	1.707e-5
1300.0	1.3282e-6	1.3866e-6	1.3809e-6	1.3791e-6	1.379e-6	1.3792e-6	1.3865e-6	1.3852e-6	1.3792e-6	1.3786e-6	1.3433e-6	1.3872e-6	1.3793e-6	1.3791e-6	1.3789e-6	1.52e-6	1.3842e-6	1.3792e-6	1.3791e-6	1.3781e-6	1.5941e-5
1400.0	1.2106e-6	1.2553e-6	1.2477e-6	1.2459e-6	1.2458e-6	1.2478e-6	1.2552e-6	1.2523e-6	1.2459e-6	1.2455e-6	1.2187e-6	1.2556e-6	1.2461e-6	1.2458e-6	1.2457e-6	1.3276e-6	1.2512e-6	1.2459e-6	1.2458e-6	1.2454e-6	1.1843e-5
1500.0	1.1157e-6	1.1507e-6	1.1416e-6	1.1398e-6	1.1397e-6	1.1417e-6	1.1507e-6	1.1464e-6	1.1398e-6	1.1394e-6	1.119e-6	1.1508e-6	1.14e-6	1.1397e-6	1.1396e-6	1.1929e-6	1.1452e-6	1.1398e-6	1.1397e-6	1.1393e-6	7.8853e-6
1600.0	1.0374e-6	1.0662e-6	1.0556e-6	1.0537e-6	1.0537e-6	1.0552e-6	1.0662e-6	1.0604e-6	1.0538e-6	1.0535e-6	1.0374e-6	1.066e-6	1.0541e-6	1.0537e-6	1.0536e-6	1.0919e-6	1.0591e-6	1.0538e-6	1.0537e-6	1.0533e-6	6.0419e-6
1700.0	9.722e-7	9.9635e-7	9.8477e-7	9.8307e-7	9.83e-7	9.837e-7	9.9644e-7	9.8947e-7	9.8315e-7	9.8285e-7	9.6975e-7	9.9585e-7	9.8353e-7	9.8304e-7	9.8293e-7	1.0147e-6	9.8803e-7	9.8313e-7	9.8302e-7	9.825e-7	5.4931e-6
1800.0	9.1729e-7	9.3826e-7	9.2575e-7	9.241e-7	9.2404e-7	9.2394e-7	9.3844e-7	9.3024e-7	9.2418e-7	9.2391e-7	9.1308e-7	9.3744e-7	9.2463e-7	9.2407e-7	9.2396e-7	9.5103e-7	9.288e-7	9.2416e-7	9.2406e-7	9.2343e-7	5.453e-6
1900.0	8.7041e-7	8.892e-7	8.7581e-7	8.7415e-7	8.7409e-7	8.7347e-7	8.8946e-7	8.8006e-7	8.7424e-7	8.7399e-7	8.6504e-7	8.8801e-7	8.7475e-7	8.7412e-7	8.7402e-7	8.9511e-7	8.7861e-7	8.7422e-7	8.7411e-7	8.7342e-7	3.8606e-6
2000.0	8.3016e-7	8.4735e-7	8.3318e-7	8.3146e-7	8.3139e-7	8.3038e-7	8.477e-7	8.372e-7	8.3156e-7	8.3131e-7	8.2389e-7	8.4584e-7	8.3211e-7	8.3142e-7	8.3131e-7	8.4805e-7	8.3574e-7	8.3153e-7	8.314e-7	8.3068e-7	3.1761e-6
2100.0	7.9531e-7	8.1118e-7	7.9651e-7	7.9466e-7	7.9458e-7	7.9335e-7	8.1161e-7	8.002e-7	7.9478e-7	7.9452e-7	7.8845e-7	8.0931e-7	7.9543e-7	7.9462e-7	7.9451e-7	8.0738e-7	7.988e-7	7.9474e-7	7.946e-7	7.9386e-7	2.9578e-6
2200.0	7.6473e-7	7.7972e-7	7.6448e-7	7.625e-7	7.6243e-7	7.611e-7	7.8025e-7	7.6782e-7	7.6261e-7	7.6238e-7	7.5736e-7	7.7746e-7	7.6331e-7	7.6246e-7	7.6236e-7	7.7196e-7	7.665e-7	7.6258e-7	7.6244e-7	7.6171e-7	2.4113e-6
2300.0	7.3767e-7	7.5202e-7	7.3621e-7	7.3413e-7	7.3407e-7	7.3267e-7	7.5265e-7	7.3933e-7	7.3423e-7	7.3403e-7	7.2991e-7	7.4943e-7	7.3495e-7	7.3409e-7	7.34e-7	7.4094e-7	7.3806e-7	7.342e-7	7.3408e-7	7.3335e-7	2.5345e-6
2400.0	7.1358e-7	7.2746e-7	7.1114e-7	7.0895e-7	7.0889e-7	7.0743e-7	7.2819e-7	7.1403e-7	7.0905e-7	7.0886e-7	7.055e-7	7.2448e-7	7.0977e-7	7.0892e-7	7.0882e-7	7.1351e-7	7.1283e-7	7.0901e-7	7.0891e-7	7.0817e-7	2.4198e-6
2500.0	6.9195e-7	7.0552e-7	6.8875e-7	6.8645e-7	6.8639e-7	6.849e-7	7.0637e-7	6.9142e-7	6.8654e-7	6.8637e-7	6.837e-7	7.0219e-7	6.8726e-7	6.8642e-7	6.8633e-7	6.8928e-7	6.9029e-7	6.8652e-7	6.864e-7	6.8568e-7	1.9962e-6
2600.0	6.7244e-7	6.8579e-7	6.6865e-7	6.6624e-7	6.6619e-7	6.6469e-7	6.8676e-7	6.7113e-7	6.6634e-7	6.6617e-7	6.6407e-7	6.821e-7	6.6702e-7	6.6621e-7	6.6612e-7	6.6801e-7	6.7005e-7	6.6632e-7	6.662e-7	6.6549e-7	1.5915e-6
2700.0	6.5474e-7	6.6797e-7	6.5051e-7	6.4798e-7	6.4792e-7	6.4642e-7	6.6905e-7	6.5281e-7	6.4809e-7	6.4791e-7	6.4628e-7	6.6389e-7	6.4878e-7	6.4794e-7	6.4786e-7	6.4894e-7	6.5182e-7	6.4806e-7	6.4793e-7	6.4723e-7	1.2997e-6
2800.0	6.3864e-7	6.5187e-7	6.3403e-7	6.3143e-7	6.3138e-7	6.2993e-7	6.5308e-7	6.362e-7	6.3155e-7	6.3138e-7	6.302e-7	6.4742e-7	6.3221e-7	6.314e-7	6.3133e-7	6.3191e-7	6.3527e-7	6.3152e-7	6.314e-7	6.3073e-7	1.2705e-6
2900.0	6.2381e-7	6.3715e-7	6.1893e-7	6.1629e-7	6.1626e-7	6.1483e-7	6.385e-7	6.21e-7	6.1641e-7	6.1626e-7	6.1542e-7	6.3232e-7	6.1706e-7	6.1628e-7	6.1621e-7	6.1647e-7	6.2012e-7	6.1637e-7	6.1628e-7	6.1563e-7	1.3077e-6
3000.0	6.1009e-7	6.2365e-7	6.0501e-7	6.0237e-7	6.0234e-7	6.009e-7	6.2514e-7	6.0698e-7	6.0246e-7	6.0234e-7	6.0178e-7	6.1844e-7	6.031e-7	6.0235e-7	6.0229e-7	6.0217e-7	6.0617e-7	6.0243e-7	6.0235e-7	6.0172e-7	1.2761e-6
3100.0	5.9737e-7	6.1118e-7	5.9228e-7	5.8955e-7	5.8952e-7	5.8815e-7	6.1281e-7	5.9409e-7	5.8963e-7	5.8952e-7	5.892e-7	6.0559e-7	5.903e-7	5.8954e-7	5.8947e-7	5.8909e-7	5.9337e-7	5.896e-7	5.8953e-7	5.8893e-7	1.1343e-6
3200.0	5.8563e-7	5.9969e-7	5.8042e-7	5.7769e-7	5.7765e-7	5.763e-7	6.0146e-7	5.8216e-7	5.7775e-7	5.7765e-7	5.7754e-7	5.9371e-7	5.7841e-7	5.7766e-7	5.776e-7	5.7699e-7	5.8153e-7	5.7772e-7	5.7766e-7	5.7708e-7	9.1885e-7
3300.0	5.7467e-7	5.8897e-7	5.6934e-7	5.666e-7	5.6656e-7	5.6525e-7	5.9089e-7	5.7105e-7	5.6667e-7	5.6657e-7	5.6662e-7	5.8262e-7	5.6732e-7	5.6658e-7	5.6652e-7	5.6571e-7	5.7051e-7	5.6665e-7	5.6657e-7	5.6601e-7	7.3259e-7
3400.0	5.6438e-7	5.7893e-7	5.5896e-7	5.5621e-7	5.5619e-7	5.5491e-7	5.8101e-7	5.6067e-7	5.563e-7	5.562e-7	5.5639e-7	5.7222e-7	5.5694e-7	5.562e-7	5.5614e-7	5.5513e-7	5.602e-7	5.5628e-7	5.562e-7	5.5565e-7	6.5445e-7
3500.0	5.5471e-7	5.695e-7	5.4919e-7	5.4645e-7	5.4643e-7	5.4519e-7	5.7174e-7	5.5094e-7	5.4654e-7	5.4644e-7	5.4676e-7	5.6244e-7	5.4717e-7	5.4644e-7	5.4638e-7	5.4525e-7	5.5052e-7	5.4652e-7	5.4644e-7	5.4592e-7	6.538e-7
3600.0	5.4557e-7	5.6064e-7	5.3997e-7	5.3724e-7	5.3722e-7	5.3604e-7	5.6304e-7	5.4178e-7	5.3734e-7	5.3723e-7	5.3767e-7	5.5322e-7	5.3796e-7	5.3723e-7	5.3718e-7	5.3598e-7	5.4141e-7	5.373e-7	5.3723e-7	5.3674e-7	6.7109e-7
3700.0	5.3692e-7	5.5226e-7	5.3123e-7	5.2852e-7	5.285e-7	5.2739e-7	5.5484e-7	5.3314e-7	5.2861e-7	5.2851e-7	5.2906e-7	5.4449e-7	5.2923e-7	5.2851e-7	5.2846e-7	5.2722e-7	5.328e-7	5.2858e-7	5.2851e-7	5.2805e-7	6.6142e-7
3800.0	5.2871e-7	5.4432e-7	5.2294e-7	5.2026e-7	5.2024e-7	5.1918e-7	5.4707e-7	5.2494e-7	5.2034e-7	5.2025e-7	5.2087e-7	5.362e-7	5.2096e-7	5.2025e-7	5.2021e-7	5.1894e-7	5.2464e-7	5.2031e-7	5.2025e-7	5.1982e-7	6.2264e-7
3900.0	5.209e-7	5.3678e-7	5.1505e-7	5.124e-7	5.1239e-7	5.1138e-7	5.3971e-7	5.1717e-7	5.1247e-7	5.124e-7	5.1307e-7	5.2832e-7	5.1309e-7	5.1239e-7	5.1235e-7	5.1107e-7	5.1689e-7	5.1245e-7	5.1239e-7	5.1198e-7	5.8033e-7
4000.0	5.1345e-7	5.296e-7	5.0753e-7	5.0492e-7	5.049e-7	5.0395e-7	5.3272e-7	5.0978e-7	5.0499e-7	5.0491e-7	5.0563e-7	5.208e-7	5.0559e-7	5.0491e-7	5.0486e-7	5.0358e-7	5.0952e-7	5.0496e-7	5.049e-7	5.0452e-7	5.5322e-7
4100.0	5.0634e-7	5.2275e-7	5.0034e-7	4.9777e-7	4.9774e-7	4.9685e-7	5.2606e-7	5.0273e-7	4.9785e-7	4.9776e-7	4.9853e-7	5.1364e-7	4.9844e-7	4.9776e-7	4.9771e-7	4.9645e-7	5.0248e-7	4.9782e-7	4.9775e-7	4.9739e-7	5.4328e-7
4200.0	4.9953e-7	5.1621e-7	4.9347e-7	4.9093e-7	4.9091e-7	4.9006e-7	5.1971e-7	4.9601e-7	4.9101e-7	4.9092e-7	4.9173e-7	5.0678e-7	4.9162e-7	4.9092e-7	4.9088e-7	4.8964e-7	4.9575e-7	4.9098e-7	4.9091e-7	4.9057e-7	5.376e-7
4300.0	4.9301e-7	5.0995e-7	4.8689e-7	4.8438e-7	4.8436e-7	4.8356e-7	5.1365e-7	4.8958e-7	4.8447e-7	4.8437e-7	4.852e-7	5.002e-7	4.851e-7	4.8437e-7	4.8433e-7	4.8313e-7	4.8931e-7	4.8443e-7	4.8436e-7	4.8404e-7	5.2799e-7
4400.0	4.8676e-7	5.0396e-7	4.8058e-7	4.781e-7	4.7807e-7	4.7732e-7	5.0785e-7	4.8342e-7	4.7819e-7	4.7809e-7	4.7895e-7	4.9389e-7	4.7884e-7	4.7809e-7	4.7805e-7	4.7689e-7	4.8313e-7	4.7815e-7	4.7808e-7	4.7778e-7	5.1458e-7
4500.0	4.8074e-7	4.982e-7	4.7453e-7	4.7208e-7	4.7204e-7	4.7133e-7	5.0229e-7	4.7751e-7	4.7216e-7	4.7206e-7	4.7293e-7	4.8783e-7	4.7284e-7	4.7206e-7	4.7202e-7	4.7092e-7	4.7719e-7	4.7213e-7	4.7205e-7	4.7176e-7	4.991e-7
4600.0	4.7495e-7	4.9266e-7	4.6871e-7	4.6629e-7	4.6625e-7	4.6558e-7	4.9696e-7	4.7184e-7	4.6637e-7	4.6626e-7	4.6715e-7	4.8199e-7	4.6707e-7	4.6626e-7	4.6622e-7	4.6518e-7	4.7147e-7	4.6634e-7	4.6625e-7	4.6598e-7	4.8877e-7
4700.0	4.6937e-7	4.8734e-7	4.6312e-7	4.6071e-7	4.6067e-7	4.6004e-7	4.9185e-7	4.6637e-7	4.6079e-7	4.6068e-7	4.6159e-7	4.7638e-7	4.6152e-7	4.6068e-7	4.6065e-7	4.5966e-7	4.6597e-7	4.6077e-7	4.6067e-7	4.6042e-7	4.8525e-7
4800.0	4.6399e-7	4.8221e-7	4.5773e-7	4.5534e-7	4.553e-7	4.547e-7	4.8693e-7	4.6111e-7	4.5542e-7	4.5531e-7	4.5623e-7	4.7096e-7	4.5617e-7	4.5531e-7	4.5528e-7	4.5435e-7	4.6065e-7	4.554e-7	4.553e-7	4.5506e-7	4.8417e-7
4900.0	4.5879e-7	4.7726e-7	4.5254e-7	4.5016e-7	4.5012e-7	4.4957e-7	4.8219e-7	4.5603e-7	4.5025e-7	4.5014e-7	4.5106e-7	4.6573e-7	4.51e-7	4.5014e-7	4.501e-7	4.4924e-7	4.5552e-7	4.5022e-7	4.5013e-7	4.499e-7	4.8128e-7
5000.0	4.5377e-7	4.7248e-7	4.4753e-7	4.4517e-7	4.4514e-7	4.4462e-7	4.7763e-7	4.5113e-7	4.4526e-7	4.4515e-7	4.4608e-7	4.6068e-7	4.46e-7	4.4515e-7	4.4512e-7	4.4431e-7	4.5056e-7	4.4523e-7	4.4514e-7	4.4493e-7	4.7366e-7
5100.0	4.4891e-7	4.6787e-7	4.4271e-7	4.4037e-7	4.4033e-7	4.3986e-7	4.7323e-7	4.4642e-7	4.4045e-7	4.4034e-7	4.4127e-7	4.558e-7	4.4117e-7	4.4035e-7	4.4032e-7	4.3956e-7	4.4579e-7	4.4042e-7	4.4034e-7	4.4015e-7	4.6397e-7
5200.0	4.4422e-7	4.634e-7	4.3808e-7	4.3574e-7	4.3571e-7	4.3526e-7	4.6899e-7	4.4187e-7	4.3582e-7	4.3571e-7	4.3661e-7	4.5109e-7	4.3652e-7	4.3572e-7	4.3569e-7	4.3497e-7	4.4119e-7	4.3579e-7	4.3571e-7	4.3553e-7	4.5528e-7
5300.0	4.3967e-7	4.5908e-7	4.3361e-7	4.3126e-7	4.3123e-7	4.3081e-7	4.6488e-7	4.3746e-7	4.3134e-7	4.3123e-7	4.321e-7	4.4654e-7	4.3202e-7	4.3124e-7	4.3121e-7	4.3052e-7	4.3673e-7	4.3131e-7	4.3123e-7	4.3106e-7	4.4833e-7
5400.0	4.3526e-7	4.5489e-7	4.2929e-7	4.2692e-7	4.2689e-7	4.2649e-7	4.6092e-7	4.3319e-7	4.27e-7	4.269e-7	4.2774e-7	4.4213e-7	4.2767e-7	4.269e-7	4.2687e-7	4.2622e-7	4.324e-7	4.2697e-7	4.2689e-7	4.2673e-7	4.4261e-7
5500.0	4.3099e-7	4.5083e-7	4.2511e-7	4.2271e-7	4.2268e-7	4.2231e-7	4.5708e-7	4.2905e-7	4.2279e-7	4.2269e-7	4.2352e-7	4.3785e-7	4.2346e-7	4.2269e-7	4.2267e-7	4.2207e-7	4.282e-7	4.2277e-7	4.2268e-7	4.2254e-7	4.3714e-7
5600.0	4.2684e-7	4.4689e-7	4.2107e-7	4.1864e-7	4.186e-7	4.1825e-7	4.5336e-7	4.2503e-7	4.1872e-7	4.1861e-7	4.1942e-7	4.3369e-7	4.1939e-7	4.1861e-7	4.1859e-7	4.1804e-7	4.2412e-7	4.1869e-7	4.186e-7	4.1846e-7	4.3107e-7
5700.0	4.2281e-7	4.4307e-7	4.1714e-7	4.1468e-7	4.1464e-7	4.1431e-7	4.4975e-7	4.2112e-7	4.1476e-7	4.1465e-7	4.1544e-7	4.2966e-7	4.1543e-7	4.1465e-7	4.1463e-7	4.1414e-7	4.2016e-7	4.1474e-7	4.1464e-7	4.1451e-7	4.2525e-7
5800.0	4.189e-7	4.3937e-7	4.1332e-7	4.1083e-7	4.1079e-7	4.1048e-7	4.4626e-7	4.1733e-7	4.1092e-7	4.108e-7	4.1157e-7	4.2574e-7	4.1159e-7	4.108e-7	4.1078e-7	4.1034e-7	4.1631e-7	4.1089e-7	4.1079e-7	4.1067e-7	4.2036e-7
5900.0	4.1509e-7	4.3576e-7	4.096e-7	4.0709e-7	4.0705e-7	4.0675e-7	4.4288e-7	4.1363e-7	4.0719e-7	4.0706e-7	4.0783e-7	4.2193e-7	4.0787e-7	4.0706e-7	4.0703e-7	4.0665e-7	4.1256e-7	4.0715e-7	4.0705e-7	4.0693e-7	4.1675e-7
6000.0	4.1138e-7	4.3225e-7	4.0598e-7	4.0345e-7	4.034e-7	4.0312e-7	4.396e-7	4.1004e-7	4.0355e-7	4.0341e-7	4.042e-7	4.1823e-7	4.0426e-7	4.0342e-7	4.0339e-7	4.0305e-7	4.0891e-7	4.0351e-7	4.0341e-7	4.0329e-7	4.1391e-7
6100.0	4.0777e-7	4.2884e-7	4.0246e-7	3.999e-7	3.9986e-7	3.996e-7	4.3641e-7	4.0653e-7	4.0e-7	3.9987e-7	4.0066e-7	4.1463e-7	4.0075e-7	3.9988e-7	3.9985e-7	3.9956e-7	4.0535e-7	3.9997e-7	3.9987e-7	3.9976e-7	4.1127e-7
6200.0	4.0426e-7	4.2551e-7	3.9904e-7	3.9646e-7	3.9642e-7	3.9617e-7	4.3331e-7	4.0312e-7	3.9655e-7	3.9643e-7	3.9721e-7	4.1113e-7	3.9733e-7	3.9643e-7	3.9641e-7	3.9615e-7	4.0189e-7	3.9653e-7	3.9642e-7	3.9632e-7	4.0814e-7
6300.0	4.0083e-7	4.2226e-7	3.957e-7	3.9311e-7	3.9306e-7	3.9283e-7	4.3029e-7	3.9979e-7	3.932e-7	3.9307e-7	3.9386e-7	4.0772e-7	3.94e-7	3.9308e-7	3.9305e-7	3.9284e-7	3.9852e-7	3.9318e-7	3.9307e-7	3.9297e-7	4.0464e-7
6400.0	3.975e-7	4.191e-7	3.9246e-7	3.8984e-7	3.898e-7	3.8957e-7	4.2735e-7	3.9654e-7	3.8994e-7	3.8981e-7	3.9059e-7	4.044e-7	3.9075e-7	3.8981e-7	3.8979e-7	3.896e-7	3.9524e-7	3.8991e-7	3.898e-7	3.8971e-7	4.009e-7
6500.0	3.9426e-7	4.1601e-7	3.8929e-7	3.8666e-7	3.8661e-7	3.864e-7	4.2449e-7	3.9336e-7	3.8675e-7	3.8662e-7	3.874e-7	4.0117e-7	3.8757e-7	3.8663e-7	3.866e-7	3.8645e-7	3.9204e-7	3.8672e-7	3.8661e-7	3.8652e-7	3.9734e-7
6600.0	3.911e-7	4.1299e-7	3.8621e-7	3.8355e-7	3.835e-7	3.833e-7	4.2171e-7	3.9027e-7	3.8365e-7	3.8351e-7	3.8429e-7	3.9802e-7	3.8447e-7	3.8352e-7	3.835e-7	3.8338e-7	3.8893e-7	3.8361e-7	3.8351e-7	3.8342e-7	3.938e-7
6700.0	3.8803e-7	4.1005e-7	3.832e-7	3.8052e-7	3.8047e-7	3.8028e-7	4.1899e-7	3.8724e-7	3.8062e-7	3.8048e-7	3.8126e-7	3.9495e-7	3.8143e-7	3.8049e-7	3.8047e-7	3.8037e-7	3.8589e-7	3.8058e-7	3.8048e-7	3.804e-7	3.9019e-7
6800.0	3.8503e-7	4.0717e-7	3.8027e-7	3.7757e-7	3.7752e-7	3.7733e-7	4.1635e-7	3.8429e-7	3.7766e-7	3.7753e-7	3.783e-7	3.9195e-7	3.7847e-7	3.7753e-7	3.7751e-7	3.7744e-7	3.8293e-7	3.7763e-7	3.7752e-7	3.7744e-7	3.8658e-7
6900.0	3.8211e-7	4.0436e-7	3.774e-7	3.7468e-7	3.7463e-7	3.7446e-7	4.1376e-7	3.814e-7	3.7478e-7	3.7464e-7	3.7541e-7	3.8903e-7	3.7559e-7	3.7465e-7	3.7463e-7	3.7458e-7	3.8004e-7	3.7475e-7	3.7464e-7	3.7456e-7	3.8309e-7
7000.0	3.7927e-7	4.0162e-7	3.746e-7	3.7187e-7	3.7182e-7	3.7165e-7	4.1125e-7	3.7858e-7	3.7196e-7	3.7183e-7	3.7259e-7	3.8618e-7	3.7276e-7	3.7183e-7	3.7181e-7	3.7179e-7	3.7722e-7	3.7193e-7	3.7182e-7	3.7175e-7	3.7973e-7
7100.0	3.7649e-7	3.9893e-7	3.7187e-7	3.6912e-7	3.6907e-7	3.6891e-7	4.0879e-7	3.7583e-7	3.6922e-7	3.6908e-7	3.6984e-7	3.8341e-7	3.7e-7	3.6909e-7	3.6906e-7	3.6906e-7	3.7446e-7	3.6919e-7	3.6907e-7	3.69e-7	3.7666e-7
7200.0	3.7377e-7	3.9631e-7	3.692e-7	3.6643e-7	3.6638e-7	3.6623e-7	4.0639e-7	3.7313e-7	3.6653e-7	3.6639e-7	3.6715e-7	3.807e-7	3.6731e-7	3.664e-7	3.6638e-7	3.664e-7	3.7177e-7	3.665e-7	3.6639e-7	3.6632e-7	3.7378e-7
7300.0	3.7112e-7	3.9374e-7	3.6658e-7	3.6381e-7	3.6376e-7	3.6361e-7	4.0406e-7	3.705e-7	3.6391e-7	3.6377e-7	3.6452e-7	3.7805e-7	3.6468e-7	3.6378e-7	3.6375e-7	3.6379e-7	3.6914e-7	3.6387e-7	3.6376e-7	3.637e-7	3.7114e-7
7400.0	3.6852e-7	3.9123e-7	3.6403e-7	3.6124e-7	3.6119e-7	3.6105e-7	4.0177e-7	3.6794e-7	3.6135e-7	3.612e-7	3.6196e-7	3.7547e-7	3.6211e-7	3.6121e-7	3.6119e-7	3.6124e-7	3.6658e-7	3.6131e-7	3.612e-7	3.6113e-7	3.6856e-7
7500.0	3.66e-7	3.8877e-7	3.6154e-7	3.5873e-7	3.5868e-7	3.5855e-7	3.9954e-7	3.6543e-7	3.5884e-7	3.5869e-7	3.5944e-7	3.7295e-7	3.596e-7	3.587e-7	3.5868e-7	3.5875e-7	3.6408e-7	3.588e-7	3.5869e-7	3.5863e-7	3.6602e-7
7600.0	3.6353e-7	3.8637e-7	3.591e-7	3.5628e-7	3.5623e-7	3.561e-7	3.9736e-7	3.6297e-7	3.5639e-7	3.5624e-7	3.5698e-7	3.7049e-7	3.5715e-7	3.5625e-7	3.5622e-7	3.5631e-7	3.6164e-7	3.5634e-7	3.5623e-7	3.5618e-7	3.6351e-7
7700.0	3.6112e-7	3.8402e-7	3.5672e-7	3.5388e-7	3.5383e-7	3.537e-7	3.9523e-7	3.6057e-7	3.5399e-7	3.5384e-7	3.5457e-7	3.6809e-7	3.5475e-7	3.5385e-7	3.5382e-7	3.5392e-7	3.5926e-7	3.5394e-7	3.5383e-7	3.5378e-7	3.6107e-7
7800.0	3.5877e-7	3.8172e-7	3.544e-7	3.5153e-7	3.5148e-7	3.5136e-7	3.9315e-7	3.5821e-7	3.5163e-7	3.5149e-7	3.5222e-7	3.6574e-7	3.5241e-7	3.515e-7	3.5148e-7	3.5158e-7	3.5694e-7	3.5159e-7	3.5148e-7	3.5143e-7	3.5866e-7
7900.0	3.5647e-7	3.7947e-7	3.5211e-7	3.4923e-7	3.4919e-7	3.4907e-7	3.9112e-7	3.5591e-7	3.4933e-7	3.4919e-7	3.4991e-7	3.6345e-7	3.5011e-7	3.492e-7	3.4918e-7	3.4929e-7	3.5467e-7	3.493e-7	3.4919e-7	3.4914e-7	3.5625e-7
8000.0	3.5423e-7	3.7726e-7	3.4988e-7	3.4699e-7	3.4694e-7	3.4683e-7	3.8913e-7	3.5366e-7	3.4709e-7	3.4695e-7	3.4765e-7	3.6121e-7	3.4787e-7	3.4696e-7	3.4694e-7	3.4705e-7	3.5245e-7	3.4706e-7	3.4694e-7	3.469e-7	3.5378e-7
8100.0	3.5204e-7	3.751e-7	3.4769e-7	3.4479e-7	3.4474e-7	3.4464e-7	3.8719e-7	3.5145e-7	3.4489e-7	3.4475e-7	3.4544e-7	3.5903e-7	3.4566e-7	3.4476e-7	3.4474e-7	3.4485e-7	3.5027e-7	3.4486e-7	3.4475e-7	3.447e-7	3.5131e-7
8200.0	3.4989e-7	3.7298e-7	3.4554e-7	3.4265e-7	3.4259e-7	3.4249e-7	3.8529e-7	3.4929e-7	3.4274e-7	3.426e-7	3.4328e-7	3.5689e-7	3.4351e-7	3.4261e-7	3.4259e-7	3.427e-7	3.4815e-7	3.4271e-7	3.4259e-7	3.4255e-7	3.4884e-7
8300.0	3.4779e-7	3.7091e-7	3.4344e-7	3.4054e-7	3.4048e-7	3.4038e-7	3.8343e-7	3.4717e-7	3.4064e-7	3.4049e-7	3.4116e-7	3.5479e-7	3.414e-7	3.405e-7	3.4048e-7	3.406e-7	3.4606e-7	3.4061e-7	3.4049e-7	3.4044e-7	3.4642e-7
8400.0	3.4574e-7	3.6888e-7	3.4138e-7	3.3847e-7	3.3842e-7	3.3832e-7	3.8161e-7	3.451e-7	3.3858e-7	3.3843e-7	3.3909e-7	3.5275e-7	3.3933e-7	3.3844e-7	3.3841e-7	3.3854e-7	3.4403e-7	3.3854e-7	3.3842e-7	3.3838e-7	3.4405e-7
8500.0	3.4373e-7	3.6688e-7	3.3937e-7	3.3645e-7	3.364e-7	3.363e-7	3.7983e-7	3.4307e-7	3.3656e-7	3.364e-7	3.3706e-7	3.5075e-7	3.3731e-7	3.3641e-7	3.3639e-7	3.3653e-7	3.4203e-7	3.3652e-7	3.364e-7	3.3636e-7	3.4174e-7
8600.0	3.4176e-7	3.6493e-7	3.374e-7	3.3447e-7	3.3441e-7	3.3432e-7	3.7809e-7	3.4109e-7	3.3458e-7	3.3442e-7	3.3507e-7	3.4879e-7	3.3533e-7	3.3443e-7	3.3441e-7	3.3455e-7	3.4008e-7	3.3454e-7	3.3442e-7	3.3438e-7	3.395e-7
8700.0	3.3983e-7	3.6301e-7	3.3547e-7	3.3253e-7	3.3247e-7	3.3238e-7	3.7638e-7	3.3915e-7	3.3264e-7	3.3248e-7	3.3312e-7	3.4687e-7	3.3339e-7	3.3249e-7	3.3247e-7	3.3261e-7	3.3816e-7	3.326e-7	3.3247e-7	3.3243e-7	3.373e-7
8800.0	3.3794e-7	3.6113e-7	3.3358e-7	3.3062e-7	3.3057e-7	3.3048e-7	3.7471e-7	3.3725e-7	3.3073e-7	3.3057e-7	3.3121e-7	3.45e-7	3.315e-7	3.3059e-7	3.3056e-7	3.3071e-7	3.3628e-7	3.307e-7	3.3057e-7	3.3053e-7	3.3517e-7
8900.0	3.3609e-7	3.5929e-7	3.3173e-7	3.2876e-7	3.287e-7	3.2862e-7	3.7307e-7	3.3538e-7	3.2887e-7	3.2871e-7	3.2934e-7	3.4316e-7	3.2964e-7	3.2872e-7	3.2869e-7	3.2885e-7	3.3444e-7	3.2883e-7	3.287e-7	3.2866e-7	3.3311e-7
9000.0	3.3427e-7	3.5748e-7	3.2991e-7	3.2693e-7	3.2687e-7	3.2679e-7	3.7146e-7	3.3355e-7	3.2704e-7	3.2688e-7	3.275e-7	3.4137e-7	3.2783e-7	3.2689e-7	3.2686e-7	3.2703e-7	3.3264e-7	3.27e-7	3.2687e-7	3.2683e-7	3.311e-7
9100.0	3.325e-7	3.557e-7	3.2814e-7	3.2513e-7	3.2507e-7	3.25e-7	3.6989e-7	3.3176e-7	3.2524e-7	3.2508e-7	3.257e-7	3.3961e-7	3.2605e-7	3.2509e-7	3.2507e-7	3.2524e-7	3.3088e-7	3.2521e-7	3.2508e-7	3.2504e-7	3.2914e-7
9200.0	3.3076e-7	3.5396e-7	3.264e-7	3.2337e-7	3.2332e-7	3.2324e-7	3.6835e-7	3.3001e-7	3.2349e-7	3.2332e-7	3.2394e-7	3.3789e-7	3.243e-7	3.2333e-7	3.2331e-7	3.2348e-7	3.2915e-7	3.2345e-7	3.2332e-7	3.2328e-7	3.2721e-7
9300.0	3.2905e-7	3.5224e-7	3.247e-7	3.2165e-7	3.2159e-7	3.2152e-7	3.6684e-7	3.2829e-7	3.2177e-7	3.216e-7	3.222e-7	3.362e-7	3.2258e-7	3.2161e-7	3.2159e-7	3.2176e-7	3.2746e-7	3.2173e-7	3.2159e-7	3.2156e-7	3.2533e-7
9400.0	3.2738e-7	3.5056e-7	3.2304e-7	3.1996e-7	3.199e-7	3.1984e-7	3.6536e-7	3.2661e-7	3.2008e-7	3.1991e-7	3.2051e-7	3.3455e-7	3.209e-7	3.1992e-7	3.199e-7	3.2007e-7	3.258e-7	3.2004e-7	3.199e-7	3.1987e-7	3.2348e-7
9500.0	3.2574e-7	3.4891e-7	3.2142e-7	3.183e-7	3.1824e-7	3.1818e-7	3.639e-7	3.2497e-7	3.1842e-7	3.1825e-7	3.1884e-7	3.3293e-7	3.1925e-7	3.1826e-7	3.1824e-7	3.1842e-7	3.2417e-7	3.1838e-7	3.1824e-7	3.1821e-7	3.2165e-7
9600.0	3.2413e-7	3.4729e-7	3.1983e-7	3.1668e-7	3.1662e-7	3.1656e-7	3.6248e-7	3.2337e-7	3.168e-7	3.1663e-7	3.172e-7	3.3135e-7	3.1763e-7	3.1664e-7	3.1662e-7	3.1679e-7	3.2257e-7	3.1676e-7	3.1662e-7	3.1659e-7	3.1987e-7
9700.0	3.2256e-7	3.457e-7	3.1827e-7	3.1508e-7	3.1503e-7	3.1497e-7	3.6108e-7	3.218e-7	3.1521e-7	3.1503e-7	3.1559e-7	3.2979e-7	3.1605e-7	3.1504e-7	3.1502e-7	3.1519e-7	3.2101e-7	3.1516e-7	3.1503e-7	3.15e-7	3.181e-7
9800.0	3.2101e-7	3.4414e-7	3.1675e-7	3.1352e-7	3.1346e-7	3.134e-7	3.5971e-7	3.2027e-7	3.1364e-7	3.1347e-7	3.1402e-7	3.2827e-7	3.145e-7	3.1348e-7	3.1346e-7	3.1363e-7	3.1948e-7	3.1359e-7	3.1346e-7	3.1343e-7	3.1637e-7
9900.0	3.1949e-7	3.426e-7	3.1525e-7	3.1198e-7	3.1192e-7	3.1187e-7	3.5836e-7	3.1878e-7	3.121e-7	3.1193e-7	3.1247e-7	3.2678e-7	3.1297e-7	3.1194e-7	3.1192e-7	3.121e-7	3.1798e-7	3.1205e-7	3.1192e-7	3.119e-7	3.1468e-7
10000.0	3.1799e-7	3.4109e-7	3.1378e-7	3.1047e-7	3.1041e-7	3.1036e-7	3.5703e-7	3.1732e-7	3.1058e-7	3.1042e-7	3.1096e-7	3.2532e-7	3.1146e-7	3.1043e-7	3.1041e-7	3.1059e-7	3.165e-7	3.1054e-7	3.1041e-7	3.1039e-7	3.1303e-7
11000.0	3.0445e-7	3.2728e-7	3.0021e-7	2.9674e-7	2.9667e-7	2.9663e-7	3.4499e-7	3.0409e-7	2.9686e-7	2.9668e-7	2.9717e-7	3.1222e-7	2.9768e-7	2.9669e-7	2.9667e-7	2.9687e-7	3.0314e-7	2.9682e-7	2.9667e-7	2.9665e-7	2.9855e-7
12000.0	2.9296e-7	3.1548e-7	2.8849e-7	2.8506e-7	2.8499e-7	2.8496e-7	3.3474e-7	2.9288e-7	2.8519e-7	2.8499e-7	2.8548e-7	3.0143e-7	2.8605e-7	2.8501e-7	2.8498e-7	2.8522e-7	2.9174e-7	2.8514e-7	2.8499e-7	2.8497e-7	2.8678e-7
13000.0	2.8302e-7	3.053e-7	2.7852e-7	2.7501e-7	2.7493e-7	2.7491e-7	3.2584e-7	2.8316e-7	2.7514e-7	2.7494e-7	2.7541e-7	2.9224e-7	2.7602e-7	2.7496e-7	2.7493e-7	2.7518e-7	2.8182e-7	2.751e-7	2.7494e-7	2.7492e-7	2.7699e-7
14000.0	2.7443e-7	2.9642e-7	2.6967e-7	2.6625e-7	2.6618e-7	2.6616e-7	3.1799e-7	2.7464e-7	2.6638e-7	2.6619e-7	2.6663e-7	2.8425e-7	2.6725e-7	2.6621e-7	2.6618e-7	2.6642e-7	2.7327e-7	2.6634e-7	2.6619e-7	2.6617e-7	2.6859e-7
15000.0	2.6689e-7	2.8866e-7	2.6181e-7	2.5861e-7	2.5854e-7	2.5853e-7	3.1095e-7	2.6712e-7	2.5873e-7	2.5855e-7	2.5897e-7	2.7713e-7	2.5957e-7	2.5857e-7	2.5854e-7	2.5877e-7	2.658e-7	2.5869e-7	2.5855e-7	2.5853e-7	2.6122e-7


==> img/nlpdhgm_block/Capsule_NLPDPS_wktest_tau75_filt.txt <==
iter	type1	type2mult0.0001	type2mult0.01	type2mult1	type2mult100	type2mult10000	type3mult0.0001	type3mult0.01	type3mult1	type3mult100	type3mult10000	type4mult0.0001	type4mult0.01	type4mult1	type4mult100	type4mult10000	type5mult0.0001	type5mult0.01	type5mult1	type5mult100	type5mult10000
1.0	0.00014236	0.00014238	0.00014238	0.00014238	0.00014237	0.00014236	0.00014238	0.00014238	0.00014238	0.00014236	0.00014236	0.00014238	0.00014238	0.00014238	0.00014237	0.00014236	0.00014238	0.00014238	0.00014238	0.00014236	0.00014236
2.0	0.00013446	0.00016972	0.00016972	0.0001695	0.00015283	0.00013673	0.00016972	0.00016969	0.00016666	0.00012695	0.00014113	0.00016972	0.00016972	0.00016887	0.00013317	0.00014044	0.00016972	0.00016964	0.00016234	0.00013145	0.00014211
3.0	0.00013264	0.00022805	0.00022805	0.00022777	0.00020334	0.0001325	0.00022805	0.00022801	0.00022445	0.00013569	0.00014047	0.00022805	0.00022804	0.00022695	0.00016127	0.00013866	0.00022805	0.00022795	0.00021812	0.00012629	0.00014186
4.0	0.00013133	0.0002423	0.0002423	0.00024211	0.00022414	0.00012932	0.0002423	0.00024228	0.00024018	0.00014894	0.00014018	0.0002423	0.00024229	0.00024157	0.00018354	0.00013698	0.0002423	0.00024223	0.0002354	0.00012433	0.0001416
5.0	0.00012982	0.00022805	0.00022805	0.00022795	0.00021884	0.00012687	0.00022805	0.00022804	0.00022725	0.00015829	0.00014008	0.00022805	0.00022804	0.00022767	0.00019068	0.00013541	0.00022805	0.00022801	0.00022463	0.0001238	0.00014134
6.0	0.00012847	0.00020414	0.00020414	0.00020412	0.00020121	0.00012491	0.00020414	0.00020414	0.00020429	0.00016125	0.00014006	0.00020414	0.00020414	0.00020407	0.00018517	0.00013395	0.00020414	0.00020413	0.00020339	0.0001236	0.00014107
7.0	0.00012695	0.00017602	0.00017602	0.00017605	0.00017787	0.00012323	0.00017602	0.00017603	0.00017664	0.00015901	0.00014005	0.00017602	0.00017602	0.00017615	0.00017294	0.00013258	0.00017602	0.00017603	0.00017709	0.00012304	0.00014079
8.0	0.00012554	0.00015006	0.00015006	0.00015011	0.00015372	0.00012167	0.00015006	0.00015007	0.00015076	0.00015234	0.00014	0.00015006	0.00015006	0.00015026	0.00015622	0.00013129	0.00015006	0.00015008	0.00015171	0.00012177	0.00014051
9.0	0.000124	0.00012799	0.00012799	0.00012805	0.00013232	0.00012012	0.00012799	0.000128	0.00012863	0.00014229	0.00013986	0.00012799	0.000128	0.00012822	0.00013842	0.00013009	0.00012799	0.00012801	0.00012983	0.00011964	0.00014022
10.0	0.00012253	0.00011019	0.00011019	0.00011025	0.00011429	0.0001185	0.00011019	0.00011019	0.00011073	0.00013056	0.00013961	0.00011019	0.00011019	0.00011042	0.00012197	0.00012896	0.00011019	0.00011021	0.00011196	0.00011665	0.00013992
20.0	0.00010665	6.3809e-5	6.3809e-5	6.378e-5	6.0908e-5	9.3126e-5	6.3809e-5	6.3808e-5	6.368e-5	5.7673e-5	0.00013151	6.3809e-5	6.3808e-5	6.3662e-5	5.4387e-5	0.0001192	6.3809e-5	6.3798e-5	6.2669e-5	6.8705e-5	0.00013669
21.0	0.00010502	6.5289e-5	6.5288e-5	6.524e-5	6.2075e-5	8.9957e-5	6.5289e-5	6.5287e-5	6.5151e-5	5.6532e-5	0.0001303	6.5289e-5	6.5287e-5	6.5087e-5	5.4729e-5	0.00011819	6.5288e-5	6.5271e-5	6.4002e-5	6.4278e-5	0.00013636
22.0	0.00010341	6.6639e-5	6.6638e-5	6.6589e-5	6.3537e-5	8.676e-5	6.6639e-5	6.6638e-5	6.6518e-5	5.5932e-5	0.00012905	6.6639e-5	6.6637e-5	6.6435e-5	5.5556e-5	0.00011714	6.6639e-5	6.6621e-5	6.5406e-5	6.0216e-5	0.00013602
23.0	0.00010179	6.7866e-5	6.7866e-5	6.7805e-5	6.4816e-5	8.3514e-5	6.7866e-5	6.7865e-5	6.7752e-5	5.604e-5	0.00012776	6.7866e-5	6.7864e-5	6.7616e-5	5.673e-5	0.00011606	6.7866e-5	6.7844e-5	6.6592e-5	5.6477e-5	0.00013568
24.0	0.00010019	6.9481e-5	6.948e-5	6.9375e-5	6.6049e-5	8.0289e-5	6.9481e-5	6.948e-5	6.9348e-5	5.6528e-5	0.00012645	6.9481e-5	6.9477e-5	6.9141e-5	5.8051e-5	0.00011493	6.9481e-5	6.9442e-5	6.7998e-5	5.3166e-5	0.00013534
25.0	9.8584e-5	7.1392e-5	7.1391e-5	7.1237e-5	6.7767e-5	7.7104e-5	7.1392e-5	7.1391e-5	7.1247e-5	5.7265e-5	0.00012513	7.1392e-5	7.1386e-5	7.0913e-5	5.931e-5	0.00011377	7.1391e-5	7.1335e-5	6.9729e-5	5.048e-5	0.00013501
26.0	9.6997e-5	7.327e-5	7.3268e-5	7.3112e-5	6.9647e-5	7.3976e-5	7.327e-5	7.3268e-5	7.3142e-5	5.8111e-5	0.00012378	7.3269e-5	7.3263e-5	7.2786e-5	6.0717e-5	0.00011256	7.3269e-5	7.3211e-5	7.1612e-5	4.8028e-5	0.00013467
27.0	9.5412e-5	7.5025e-5	7.5023e-5	7.483e-5	7.1513e-5	7.0955e-5	7.5025e-5	7.5024e-5	7.4913e-5	5.9354e-5	0.00012243	7.5025e-5	7.5017e-5	7.4446e-5	6.2556e-5	0.00011131	7.5024e-5	7.4953e-5	7.3356e-5	4.5836e-5	0.00013433
28.0	9.3848e-5	7.6279e-5	7.6277e-5	7.6111e-5	7.325e-5	6.8023e-5	7.6279e-5	7.6278e-5	7.6201e-5	6.1034e-5	0.00012107	7.6279e-5	7.6272e-5	7.576e-5	6.4592e-5	0.00011001	7.6278e-5	7.6217e-5	7.4852e-5	4.3862e-5	0.000134
29.0	9.2291e-5	7.689e-5	7.6888e-5	7.67e-5	7.4434e-5	6.5239e-5	7.689e-5	7.6889e-5	7.6836e-5	6.2716e-5	0.00011971	7.689e-5	7.6882e-5	7.6369e-5	6.649e-5	0.00010866	7.6889e-5	7.6819e-5	7.5702e-5	4.2156e-5	0.00013366
30.0	9.0756e-5	7.6845e-5	7.6843e-5	7.6639e-5	7.5029e-5	6.2559e-5	7.6845e-5	7.6845e-5	7.6817e-5	6.4511e-5	0.00011835	7.6845e-5	7.6837e-5	7.634e-5	6.8198e-5	0.00010727	7.6844e-5	7.6769e-5	7.5926e-5	4.0571e-5	0.00013333
31.0	8.9235e-5	7.6203e-5	7.6201e-5	7.5982e-5	7.5029e-5	5.9959e-5	7.6203e-5	7.6203e-5	7.6198e-5	6.6279e-5	0.000117	7.6203e-5	7.6194e-5	7.5712e-5	6.9611e-5	0.00010584	7.6202e-5	7.6121e-5	7.5538e-5	3.9176e-5	0.000133
32.0	8.7737e-5	7.53e-5	7.5297e-5	7.5052e-5	7.4446e-5	5.7424e-5	7.53e-5	7.53e-5	7.5291e-5	6.7735e-5	0.00011565	7.53e-5	7.529e-5	7.477e-5	7.057e-5	0.00010436	7.5299e-5	7.521e-5	7.4698e-5	3.8206e-5	0.00013268
33.0	8.6255e-5	7.4005e-5	7.4002e-5	7.3747e-5	7.3566e-5	5.5016e-5	7.4005e-5	7.4005e-5	7.4011e-5	6.8737e-5	0.00011432	7.4005e-5	7.3995e-5	7.351e-5	7.1004e-5	0.00010285	7.4004e-5	7.3908e-5	7.3605e-5	3.7468e-5	0.00013235
34.0	8.4813e-5	7.2393e-5	7.239e-5	7.2143e-5	7.2396e-5	5.2755e-5	7.2393e-5	7.2393e-5	7.2414e-5	6.9284e-5	0.00011299	7.2393e-5	7.2383e-5	7.1948e-5	7.09e-5	0.0001013	7.2392e-5	7.2299e-5	7.2213e-5	3.6902e-5	0.00013203
35.0	8.3394e-5	7.0362e-5	7.036e-5	7.0126e-5	7.0906e-5	5.063e-5	7.0362e-5	7.0362e-5	7.0409e-5	6.9322e-5	0.00011167	7.0362e-5	7.0353e-5	6.9971e-5	7.0353e-5	9.9721e-5	7.0361e-5	7.0277e-5	7.0418e-5	3.6594e-5	0.00013172
36.0	8.2001e-5	6.8154e-5	6.8151e-5	6.7892e-5	6.8992e-5	4.8615e-5	6.8154e-5	6.8154e-5	6.8182e-5	6.8865e-5	0.00011037	6.8154e-5	6.8143e-5	6.7781e-5	6.9683e-5	9.8109e-5	6.8153e-5	6.8054e-5	6.83e-5	3.6373e-5	0.00013141
37.0	8.063e-5	6.6022e-5	6.6019e-5	6.5746e-5	6.6914e-5	4.688e-5	6.6022e-5	6.6023e-5	6.6055e-5	6.8231e-5	0.00010897	6.6022e-5	6.6011e-5	6.5598e-5	6.8687e-5	9.6469e-5	6.6021e-5	6.5918e-5	6.6152e-5	3.6265e-5	0.0001311
38.0	7.9287e-5	6.361e-5	6.3607e-5	6.3338e-5	6.4775e-5	4.5344e-5	6.361e-5	6.361e-5	6.3653e-5	6.7462e-5	0.00010759	6.3609e-5	6.3598e-5	6.3233e-5	6.7245e-5	9.4807e-5	6.3609e-5	6.3505e-5	6.3868e-5	3.6317e-5	0.00013079
39.0	7.7968e-5	6.1053e-5	6.105e-5	6.0713e-5	6.247e-5	4.3888e-5	6.1053e-5	6.1053e-5	6.1068e-5	6.6338e-5	0.00010624	6.1053e-5	6.1039e-5	6.064e-5	6.5562e-5	9.3124e-5	6.1052e-5	6.0919e-5	6.1381e-5	3.6455e-5	0.0001305
40.0	7.6678e-5	5.9042e-5	5.9038e-5	5.8612e-5	5.9974e-5	4.2596e-5	5.9042e-5	5.9042e-5	5.8995e-5	6.4817e-5	0.00010492	5.9042e-5	5.9023e-5	5.8458e-5	6.3774e-5	9.1425e-5	5.9041e-5	5.8863e-5	5.8976e-5	3.6666e-5	0.0001302
41.0	7.5416e-5	5.6957e-5	5.6953e-5	5.6555e-5	5.7857e-5	4.138e-5	5.6957e-5	5.6957e-5	5.6921e-5	6.3175e-5	0.00010365	5.6957e-5	5.6939e-5	5.6452e-5	6.1939e-5	8.9716e-5	5.6956e-5	5.6786e-5	5.7024e-5	3.6998e-5	0.00012991
42.0	7.4184e-5	5.5093e-5	5.5088e-5	5.4673e-5	5.5928e-5	4.0244e-5	5.5093e-5	5.5093e-5	5.5044e-5	6.1458e-5	0.00010241	5.5093e-5	5.5074e-5	5.4565e-5	5.9909e-5	8.8016e-5	5.5091e-5	5.491e-5	5.5098e-5	3.7482e-5	0.00012963
43.0	7.2981e-5	5.3418e-5	5.3412e-5	5.296e-5	5.414e-5	3.9189e-5	5.3418e-5	5.3417e-5	5.3303e-5	5.9545e-5	0.0001012	5.3417e-5	5.3396e-5	5.2811e-5	5.7676e-5	8.6312e-5	5.3416e-5	5.3215e-5	5.3278e-5	3.8145e-5	0.00012935
44.0	7.1812e-5	5.2787e-5	5.2781e-5	5.2317e-5	5.2471e-5	3.8251e-5	5.2787e-5	5.2785e-5	5.2672e-5	5.7429e-5	0.00010002	5.2786e-5	5.2764e-5	5.2166e-5	5.5539e-5	8.4607e-5	5.2785e-5	5.2577e-5	5.2283e-5	3.8819e-5	0.00012907
45.0	7.0677e-5	5.2037e-5	5.2032e-5	5.1601e-5	5.1823e-5	3.736e-5	5.2037e-5	5.2036e-5	5.1943e-5	5.5216e-5	9.8872e-5	5.2037e-5	5.2017e-5	5.1499e-5	5.3899e-5	8.2905e-5	5.2035e-5	5.1839e-5	5.1675e-5	3.9503e-5	0.0001288
46.0	6.9575e-5	5.0903e-5	5.0898e-5	5.0497e-5	5.1188e-5	3.6541e-5	5.0903e-5	5.0903e-5	5.0832e-5	5.364e-5	9.7751e-5	5.0903e-5	5.0883e-5	5.0434e-5	5.2379e-5	8.1207e-5	5.0901e-5	5.0715e-5	5.0777e-5	4.0211e-5	0.00012854
47.0	6.8503e-5	4.9623e-5	4.9617e-5	4.9164e-5	5.0189e-5	3.5808e-5	4.9623e-5	4.9622e-5	4.9526e-5	5.2229e-5	9.6656e-5	4.9623e-5	4.9599e-5	4.912e-5	5.1071e-5	7.9516e-5	4.9621e-5	4.94e-5	4.9512e-5	4.093e-5	0.00012828
48.0	6.7463e-5	4.8166e-5	4.816e-5	4.7732e-5	4.8973e-5	3.5258e-5	4.8166e-5	4.8165e-5	4.8083e-5	5.1178e-5	9.5587e-5	4.8166e-5	4.8143e-5	4.7729e-5	5.0558e-5	7.7834e-5	4.8164e-5	4.7948e-5	4.8252e-5	4.1643e-5	0.00012802
49.0	6.6458e-5	4.6546e-5	4.654e-5	4.6135e-5	4.7645e-5	3.4774e-5	4.6546e-5	4.6545e-5	4.6471e-5	5.0765e-5	9.4545e-5	4.6546e-5	4.6524e-5	4.6157e-5	4.9984e-5	7.6151e-5	4.6544e-5	4.6334e-5	4.675e-5	4.2323e-5	0.00012777
50.0	6.5486e-5	4.4851e-5	4.4846e-5	4.4467e-5	4.6128e-5	3.4348e-5	4.4851e-5	4.4851e-5	4.4769e-5	5.0266e-5	9.3527e-5	4.4851e-5	4.483e-5	4.4477e-5	4.9094e-5	7.4473e-5	4.4849e-5	4.4647e-5	4.51e-5	4.2955e-5	0.00012753
51.0	6.455e-5	4.3306e-5	4.3301e-5	4.2955e-5	4.4496e-5	3.3981e-5	4.3306e-5	4.3305e-5	4.3239e-5	4.9459e-5	9.2538e-5	4.3306e-5	4.3285e-5	4.299e-5	4.8188e-5	7.2812e-5	4.3304e-5	4.3112e-5	4.3599e-5	4.3628e-5	0.00012729
52.0	6.365e-5	4.1582e-5	4.1577e-5	4.124e-5	4.3016e-5	3.3706e-5	4.1582e-5	4.1581e-5	4.1519e-5	4.8439e-5	9.1531e-5	4.1582e-5	4.1561e-5	4.1295e-5	4.7041e-5	7.1173e-5	4.158e-5	4.1388e-5	4.1983e-5	4.4417e-5	0.00012705
53.0	6.2779e-5	3.9688e-5	3.9683e-5	3.9381e-5	4.1336e-5	3.3538e-5	3.9688e-5	3.9688e-5	3.9638e-5	4.742e-5	9.0527e-5	3.9688e-5	3.9669e-5	3.9453e-5	4.5724e-5	6.9556e-5	3.9686e-5	3.9507e-5	4.0194e-5	4.5119e-5	0.00012682
54.0	6.1944e-5	3.7902e-5	3.7897e-5	3.7556e-5	3.9526e-5	3.3443e-5	3.7902e-5	3.7901e-5	3.7827e-5	4.6078e-5	8.9537e-5	3.7902e-5	3.7881e-5	3.7559e-5	4.4188e-5	6.7964e-5	3.79e-5	3.7705e-5	3.83e-5	4.5735e-5	0.00012659
55.0	6.1145e-5	3.6365e-5	3.636e-5	3.6053e-5	3.7624e-5	3.3388e-5	3.6365e-5	3.6364e-5	3.6303e-5	4.442e-5	8.8564e-5	3.6364e-5	3.6345e-5	3.6076e-5	4.2567e-5	6.6398e-5	3.6363e-5	3.6181e-5	3.6674e-5	4.6287e-5	0.00012637
56.0	6.0377e-5	3.4714e-5	3.4709e-5	3.4412e-5	3.6162e-5	3.3383e-5	3.4714e-5	3.4713e-5	3.4641e-5	4.267e-5	8.7585e-5	3.4714e-5	3.4693e-5	3.4455e-5	4.0968e-5	6.486e-5	3.4712e-5	3.452e-5	3.5112e-5	4.6796e-5	0.00012615
57.0	5.9642e-5	3.3069e-5	3.3064e-5	3.2783e-5	3.4559e-5	3.3428e-5	3.3069e-5	3.3069e-5	3.301e-5	4.0941e-5	8.662e-5	3.3069e-5	3.305e-5	3.2832e-5	3.9223e-5	6.3368e-5	3.3067e-5	3.2891e-5	3.3488e-5	4.7209e-5	0.00012594
58.0	5.8942e-5	3.137e-5	3.1365e-5	3.1104e-5	3.2964e-5	3.3522e-5	3.137e-5	3.1369e-5	3.1306e-5	3.9177e-5	8.5652e-5	3.1369e-5	3.1351e-5	3.117e-5	3.7478e-5	6.1911e-5	3.1368e-5	3.1193e-5	3.1859e-5	4.7491e-5	0.00012573
59.0	5.8275e-5	2.9795e-5	2.9791e-5	2.9523e-5	3.1312e-5	3.368e-5	2.9795e-5	2.9795e-5	2.9728e-5	3.7737e-5	8.4732e-5	2.9795e-5	2.9776e-5	2.9587e-5	3.6029e-5	6.0484e-5	2.9794e-5	2.9618e-5	3.0248e-5	4.7716e-5	0.00012552
60.0	5.7638e-5	2.8229e-5	2.8224e-5	2.7958e-5	2.9726e-5	3.3886e-5	2.8229e-5	2.8229e-5	2.816e-5	3.611e-5	8.3857e-5	2.8229e-5	2.821e-5	2.8027e-5	3.4491e-5	5.9096e-5	2.8228e-5	2.8052e-5	2.8676e-5	4.7772e-5	0.00012531
61.0	5.703e-5	2.6699e-5	2.6694e-5	2.6452e-5	2.822e-5	3.4153e-5	2.6699e-5	2.6698e-5	2.6637e-5	3.4521e-5	8.3026e-5	2.6699e-5	2.6681e-5	2.6528e-5	3.2975e-5	5.7748e-5	2.6697e-5	2.6533e-5	2.718e-5	4.7678e-5	0.00012511
62.0	5.6451e-5	2.5147e-5	2.5143e-5	2.493e-5	2.6717e-5	3.453e-5	2.5147e-5	2.5147e-5	2.5095e-5	3.2923e-5	8.2233e-5	2.5147e-5	2.5131e-5	2.5013e-5	3.1418e-5	5.6437e-5	2.5146e-5	2.4996e-5	2.5669e-5	4.7515e-5	0.0001249
63.0	5.5902e-5	2.3594e-5	2.359e-5	2.3406e-5	2.5198e-5	3.4961e-5	2.3594e-5	2.3593e-5	2.3551e-5	3.1366e-5	8.1474e-5	2.3594e-5	2.3579e-5	2.3494e-5	2.9882e-5	5.5162e-5	2.3592e-5	2.3458e-5	2.4148e-5	4.7369e-5	0.0001247
64.0	5.5388e-5	2.2099e-5	2.2095e-5	2.1909e-5	2.3675e-5	3.5437e-5	2.2099e-5	2.2098e-5	2.2054e-5	2.975e-5	8.0747e-5	2.2099e-5	2.2085e-5	2.199e-5	2.8383e-5	5.3925e-5	2.2097e-5	2.1972e-5	2.2635e-5	4.7062e-5	0.0001245
65.0	5.4903e-5	2.0812e-5	2.0809e-5	2.0647e-5	2.2166e-5	3.5946e-5	2.0812e-5	2.0812e-5	2.0777e-5	2.8088e-5	8.005e-5	2.0812e-5	2.08e-5	2.0705e-5	2.6873e-5	5.2724e-5	2.0811e-5	2.0699e-5	2.1256e-5	4.6602e-5	0.00012431
66.0	5.4444e-5	1.9538e-5	1.9535e-5	1.9399e-5	2.0885e-5	3.6504e-5	1.9538e-5	1.9537e-5	1.9509e-5	2.6408e-5	7.9364e-5	1.9537e-5	1.9526e-5	1.9462e-5	2.5345e-5	5.156e-5	1.9537e-5	1.9437e-5	2.0006e-5	4.6003e-5	0.00012411
67.0	5.4011e-5	1.8291e-5	1.8288e-5	1.8172e-5	1.9632e-5	3.7079e-5	1.8291e-5	1.8291e-5	1.8268e-5	2.4795e-5	7.8689e-5	1.8291e-5	1.8281e-5	1.8237e-5	2.3815e-5	5.0409e-5	1.829e-5	1.8201e-5	1.8767e-5	4.5259e-5	0.00012391
68.0	5.3604e-5	1.7084e-5	1.7082e-5	1.6983e-5	1.8398e-5	3.7671e-5	1.7085e-5	1.7084e-5	1.7067e-5	2.3199e-5	7.8078e-5	1.7084e-5	1.7075e-5	1.7049e-5	2.2345e-5	4.9289e-5	1.7084e-5	1.7005e-5	1.7558e-5	4.4601e-5	0.00012371
69.0	5.3222e-5	1.5929e-5	1.5927e-5	1.5843e-5	1.7199e-5	3.8267e-5	1.5929e-5	1.5929e-5	1.5915e-5	2.1829e-5	7.7523e-5	1.5929e-5	1.5921e-5	1.5907e-5	2.1079e-5	4.8224e-5	1.5928e-5	1.5858e-5	1.6393e-5	4.3945e-5	0.00012351
70.0	5.2862e-5	1.4833e-5	1.4832e-5	1.476e-5	1.6046e-5	3.8871e-5	1.4833e-5	1.4833e-5	1.4823e-5	2.0528e-5	7.6987e-5	1.4833e-5	1.4826e-5	1.4821e-5	1.9814e-5	4.7199e-5	1.4833e-5	1.4771e-5	1.5279e-5	4.3214e-5	0.00012332
71.0	5.2528e-5	1.3866e-5	1.3865e-5	1.3822e-5	1.4966e-5	3.9481e-5	1.3866e-5	1.3866e-5	1.3873e-5	1.9267e-5	7.6457e-5	1.3866e-5	1.3863e-5	1.3858e-5	1.8589e-5	4.6212e-5	1.3866e-5	1.3832e-5	1.4254e-5	4.2397e-5	0.00012311
72.0	5.2217e-5	1.2967e-5	1.2966e-5	1.2921e-5	1.3976e-5	4.0118e-5	1.2967e-5	1.2967e-5	1.297e-5	1.8031e-5	7.5933e-5	1.2967e-5	1.2963e-5	1.2963e-5	1.7392e-5	4.5281e-5	1.2966e-5	1.2929e-5	1.3345e-5	4.1524e-5	0.00012291
73.0	5.1925e-5	1.2146e-5	1.2145e-5	1.2087e-5	1.3072e-5	4.0737e-5	1.2146e-5	1.2146e-5	1.2144e-5	1.6833e-5	7.5409e-5	1.2146e-5	1.2142e-5	1.2108e-5	1.6237e-5	4.4402e-5	1.2145e-5	1.2109e-5	1.2468e-5	4.066e-5	0.00012271
74.0	5.1653e-5	1.1478e-5	1.1477e-5	1.141e-5	1.2228e-5	4.1324e-5	1.1478e-5	1.1478e-5	1.1472e-5	1.5745e-5	7.4901e-5	1.1478e-5	1.1474e-5	1.1429e-5	1.5132e-5	4.3558e-5	1.1478e-5	1.1437e-5	1.1731e-5	4.0367e-5	0.0001225
75.0	5.1403e-5	1.0883e-5	1.0882e-5	1.0818e-5	1.1542e-5	4.1892e-5	1.0883e-5	1.0883e-5	1.0877e-5	1.4708e-5	7.4409e-5	1.0883e-5	1.0879e-5	1.0829e-5	1.4112e-5	4.2794e-5	1.0882e-5	1.0845e-5	1.1094e-5	4.0183e-5	0.00012229
76.0	5.1179e-5	1.0333e-5	1.0332e-5	1.0267e-5	1.0931e-5	4.2437e-5	1.0333e-5	1.0333e-5	1.0326e-5	1.3732e-5	7.3931e-5	1.0333e-5	1.0329e-5	1.0271e-5	1.3194e-5	4.2076e-5	1.0332e-5	1.0296e-5	1.0513e-5	4.0154e-5	0.00012208
77.0	5.0977e-5	9.8208e-6	9.8199e-6	9.759e-6	1.0364e-5	4.2956e-5	9.8208e-6	9.8208e-6	9.8148e-6	1.2901e-5	7.3473e-5	9.8208e-6	9.8172e-6	9.7644e-6	1.2379e-5	4.1387e-5	9.8205e-6	9.787e-6	9.9771e-6	4.0339e-5	0.00012187
78.0	5.0789e-5	9.3451e-6	9.3442e-6	9.2843e-6	9.8408e-6	4.345e-5	9.3451e-6	9.345e-6	9.3387e-6	1.2216e-5	7.3087e-5	9.345e-6	9.3416e-6	9.2899e-6	1.1715e-5	4.0736e-5	9.3447e-6	9.3122e-6	9.4872e-6	4.0429e-5	0.00012165
79.0	5.0615e-5	8.9396e-6	8.9391e-6	8.8691e-6	9.3588e-6	4.3905e-5	8.9396e-6	8.9396e-6	8.9419e-6	1.1566e-5	7.2696e-5	8.9396e-6	8.9378e-6	8.8503e-6	1.1101e-5	4.0121e-5	8.9394e-6	8.9184e-6	9.0324e-6	4.047e-5	0.00012142
80.0	5.0456e-5	8.6114e-6	8.6109e-6	8.5393e-6	8.9117e-6	4.4328e-5	8.6114e-6	8.6114e-6	8.6083e-6	1.095e-5	7.2314e-5	8.6114e-6	8.6095e-6	8.5209e-6	1.0515e-5	3.9537e-5	8.6112e-6	8.5853e-6	8.6548e-6	4.0301e-5	0.00012119
81.0	5.0311e-5	8.3092e-6	8.3088e-6	8.2353e-6	8.571e-6	4.4767e-5	8.3092e-6	8.3092e-6	8.3032e-6	1.0402e-5	7.1925e-5	8.3092e-6	8.3073e-6	8.2182e-6	9.993e-6	3.8984e-5	8.3091e-6	8.2787e-6	8.3426e-6	3.9963e-5	0.00012096
82.0	5.0182e-5	8.1043e-6	8.1028e-6	7.9721e-6	8.2623e-6	4.5173e-5	8.1043e-6	8.104e-6	8.0685e-6	9.8991e-6	7.1549e-5	8.1042e-6	8.0984e-6	7.9418e-6	9.5032e-6	3.846e-5	8.1037e-6	8.0383e-6	8.0504e-6	3.9436e-5	0.00012072
83.0	5.0065e-5	7.9182e-6	7.917e-6	7.7897e-6	7.9754e-6	4.5523e-5	7.9182e-6	7.918e-6	7.8877e-6	9.4305e-6	7.1171e-5	7.9182e-6	7.9132e-6	7.7618e-6	9.0461e-6	3.7958e-5	7.9178e-6	7.8594e-6	7.8153e-6	3.878e-5	0.00012048
84.0	4.996e-5	7.7326e-6	7.7314e-6	7.6144e-6	7.7818e-6	4.5858e-5	7.7326e-6	7.7324e-6	7.7048e-6	8.9976e-6	7.0819e-5	7.7325e-6	7.7281e-6	7.5807e-6	8.6776e-6	3.7486e-5	7.7321e-6	7.6778e-6	7.6377e-6	3.7932e-5	0.00012023
85.0	4.9866e-5	7.5563e-6	7.5552e-6	7.447e-6	7.6017e-6	4.6279e-5	7.5563e-6	7.5561e-6	7.5295e-6	8.7607e-6	7.049e-5	7.5562e-6	7.5521e-6	7.4087e-6	8.3589e-6	3.7044e-5	7.5559e-6	7.5035e-6	7.4629e-6	3.6889e-5	0.00011998
86.0	4.9785e-5	7.3927e-6	7.3917e-6	7.2896e-6	7.4282e-6	4.6722e-5	7.3927e-6	7.3925e-6	7.3663e-6	8.545e-6	7.0181e-5	7.3926e-6	7.3887e-6	7.2546e-6	8.1167e-6	3.6663e-5	7.3923e-6	7.3411e-6	7.2986e-6	3.6157e-5	0.00011972
87.0	4.9714e-5	7.2434e-6	7.2424e-6	7.1442e-6	7.2677e-6	4.7108e-5	7.2435e-6	7.2433e-6	7.2179e-6	8.3303e-6	6.9869e-5	7.2434e-6	7.2395e-6	7.1144e-6	7.9217e-6	3.6318e-5	7.2431e-6	7.1924e-6	7.1484e-6	3.549e-5	0.00011945
88.0	4.9652e-5	7.1369e-6	7.1353e-6	7.0177e-6	7.1221e-6	4.7459e-5	7.1369e-6	7.1366e-6	7.0988e-6	8.1241e-6	6.955e-5	7.1369e-6	7.1308e-6	6.9878e-6	7.7297e-6	3.5993e-5	7.1363e-6	7.0711e-6	7.0201e-6	3.4847e-5	0.00011917
89.0	4.96e-5	7.046e-6	7.0444e-6	6.9293e-6	7.0018e-6	4.7795e-5	7.046e-6	7.0456e-6	7.0088e-6	7.9373e-6	6.9222e-5	7.0459e-6	7.04e-6	6.8984e-6	7.5466e-6	3.5697e-5	7.0454e-6	6.981e-6	6.9236e-6	3.4035e-5	0.00011889
90.0	4.9558e-5	6.9652e-6	6.9637e-6	6.8542e-6	6.9185e-6	4.8072e-5	6.9653e-6	6.9649e-6	6.9273e-6	7.7909e-6	6.889e-5	6.9652e-6	6.9592e-6	6.8229e-6	7.3788e-6	3.5429e-5	6.9647e-6	6.9006e-6	6.8457e-6	3.3077e-5	0.0001186
91.0	4.9528e-5	6.8938e-6	6.8923e-6	6.7843e-6	6.8456e-6	4.8281e-5	6.8938e-6	6.8935e-6	6.8556e-6	7.6763e-6	6.8556e-5	6.8938e-6	6.8878e-6	6.7593e-6	7.2336e-6	3.5187e-5	6.8933e-6	6.8286e-6	6.779e-6	3.2005e-5	0.00011831
92.0	4.9502e-5	6.8372e-6	6.8357e-6	6.7272e-6	6.7839e-6	4.8467e-5	6.8372e-6	6.8369e-6	6.7989e-6	7.5698e-6	6.8215e-5	6.8372e-6	6.8311e-6	6.7009e-6	7.1367e-6	3.4996e-5	6.8366e-6	6.7721e-6	6.7232e-6	3.0854e-5	0.000118
93.0	4.948e-5	6.7963e-6	6.7948e-6	6.6855e-6	6.7264e-6	4.8567e-5	6.7963e-6	6.796e-6	6.7578e-6	7.4755e-6	6.7869e-5	6.7963e-6	6.7902e-6	6.6562e-6	7.0414e-6	3.4842e-5	6.7958e-6	6.7318e-6	6.6739e-6	2.9618e-5	0.00011769
94.0	4.9461e-5	6.773e-6	6.7713e-6	6.6597e-6	6.6825e-6	4.8578e-5	6.773e-6	6.7726e-6	6.7334e-6	7.3968e-6	6.7528e-5	6.7729e-6	6.7666e-6	6.6272e-6	6.959e-6	3.471e-5	6.7724e-6	6.7078e-6	6.6379e-6	2.8321e-5	0.00011737
95.0	4.9445e-5	6.7647e-6	6.7631e-6	6.6497e-6	6.6541e-6	4.8564e-5	6.7647e-6	6.7643e-6	6.7239e-6	7.3376e-6	6.7194e-5	6.7647e-6	6.7583e-6	6.6138e-6	6.891e-6	3.4601e-5	6.7641e-6	6.6989e-6	6.6177e-6	2.7034e-5	0.00011704
96.0	4.943e-5	6.7688e-6	6.767e-6	6.6518e-6	6.642e-6	4.8477e-5	6.7688e-6	6.7684e-6	6.726e-6	7.301e-6	6.6855e-5	6.7687e-6	6.7618e-6	6.614e-6	6.8401e-6	3.4518e-5	6.7681e-6	6.7017e-6	6.6124e-6	2.5701e-5	0.00011671
97.0	4.9415e-5	6.7837e-6	6.7819e-6	6.6647e-6	6.6437e-6	4.8312e-5	6.7837e-6	6.7833e-6	6.7394e-6	7.2803e-6	6.6488e-5	6.7837e-6	6.7764e-6	6.6245e-6	6.8076e-6	3.4458e-5	6.7831e-6	6.7157e-6	6.6191e-6	2.434e-5	0.00011636
98.0	4.9401e-5	6.8098e-6	6.8079e-6	6.6885e-6	6.6569e-6	4.8069e-5	6.8099e-6	6.8094e-6	6.7638e-6	7.2763e-6	6.6104e-5	6.8098e-6	6.8021e-6	6.6456e-6	6.7948e-6	3.4422e-5	6.8091e-6	6.7406e-6	6.6365e-6	2.3168e-5	0.00011601
99.0	4.9388e-5	6.8453e-6	6.8435e-6	6.7227e-6	6.6808e-6	4.7844e-5	6.8453e-6	6.8448e-6	6.7988e-6	7.2896e-6	6.5721e-5	6.8452e-6	6.8382e-6	6.6774e-6	6.795e-6	3.441e-5	6.8446e-6	6.7761e-6	6.6644e-6	2.2131e-5	0.00011565
100.0	4.9374e-5	6.8867e-6	6.8847e-6	6.7665e-6	6.7152e-6	4.7581e-5	6.8867e-6	6.8862e-6	6.8431e-6	7.3187e-6	6.5332e-5	6.8866e-6	6.8791e-6	6.7192e-6	6.8086e-6	3.4423e-5	6.886e-6	6.8208e-6	6.7023e-6	2.1069e-5	0.00011528
200.0	1.9907e-5	1.3006e-6	1.2962e-6	1.2453e-6	1.3514e-6	1.8504e-5	1.3006e-6	1.2994e-6	1.2465e-6	1.5292e-6	1.8001e-5	1.3004e-6	1.2839e-6	1.2488e-6	1.7039e-6	7.8078e-5	1.299e-6	1.2433e-6	1.2863e-6	1.551e-5	5.821e-5
300.0	1.0591e-5	5.9347e-7	5.9075e-7	5.6193e-7	5.6066e-7	1.5894e-5	5.9349e-7	5.9267e-7	5.6634e-7	5.7716e-7	2.8111e-5	5.9338e-7	5.8291e-7	5.5466e-7	5.8481e-7	3.5199e-5	5.9239e-7	5.6552e-7	5.5546e-7	9.7956e-7	3.6802e-5
400.0	3.2439e-5	4.6393e-7	4.5813e-7	4.2906e-7	4.246e-7	1.6059e-6	4.6398e-7	4.6235e-7	4.3375e-7	4.2335e-7	6.9802e-5	4.6376e-7	4.4727e-7	4.2593e-7	4.2484e-7	6.0369e-5	4.6179e-7	4.3365e-7	4.2444e-7	6.9476e-7	6.129e-5
500.0	3.2584e-5	4.1927e-7	4.1033e-7	3.7569e-7	3.7115e-7	1.6614e-6	4.1934e-7	4.17e-7	3.818e-7	3.7057e-7	3.1183e-5	4.19e-7	3.9539e-7	3.7285e-7	3.7068e-7	6.0022e-5	4.1612e-7	3.807e-7	3.7136e-7	3.979e-7	0.00011497
600.0	1.6999e-5	3.9375e-7	3.8113e-7	3.4333e-7	3.3804e-7	6.929e-7	3.9385e-7	3.9014e-7	3.4949e-7	3.3795e-7	1.2405e-5	3.9334e-7	3.6286e-7	3.4e-7	3.377e-7	1.0395e-5	3.8885e-7	3.4762e-7	3.3826e-7	3.469e-7	0.00015539
700.0	1.2541e-5	3.7563e-7	3.5884e-7	3.1946e-7	3.1393e-7	4.7948e-7	3.7576e-7	3.712e-7	3.2502e-7	3.142e-7	1.2576e-5	3.7512e-7	3.384e-7	3.1577e-7	3.1394e-7	6.3249e-6	3.6919e-7	3.2303e-7	3.1398e-7	3.1728e-7	0.00017026
800.0	8.9264e-6	3.6128e-7	3.4089e-7	3.0073e-7	2.9525e-7	3.7743e-7	3.6146e-7	3.5479e-7	3.059e-7	2.955e-7	1.3023e-5	3.6054e-7	3.1886e-7	2.9686e-7	2.9525e-7	5.7177e-6	3.5256e-7	3.0452e-7	2.9535e-7	2.9654e-7	0.00016791
900.0	7.1003e-6	3.5047e-7	3.2517e-7	2.8563e-7	2.7997e-7	3.1675e-7	3.5069e-7	3.4208e-7	2.9094e-7	2.8027e-7	1.0277e-5	3.4958e-7	3.0321e-7	2.8165e-7	2.8003e-7	5.1051e-6	3.3932e-7	2.9012e-7	2.8008e-7	2.8173e-7	0.00013052
1000.0	8.8217e-6	3.4153e-7	3.122e-7	2.73e-7	2.6727e-7	2.8455e-7	3.4182e-7	3.3153e-7	2.7909e-7	2.6759e-7	5.3689e-6	3.4039e-7	2.907e-7	2.6889e-7	2.6727e-7	6.101e-6	3.2832e-7	2.7803e-7	2.6734e-7	2.6959e-7	0.00014289
1100.0	9.0227e-6	3.3452e-7	3.0098e-7	2.6251e-7	2.5644e-7	2.6729e-7	3.3487e-7	3.2247e-7	2.6926e-7	2.5679e-7	6.3332e-6	3.331e-7	2.8069e-7	2.5808e-7	2.5658e-7	1.8604e-6	3.1862e-7	2.6772e-7	2.5654e-7	2.5936e-7	0.00014522
1200.0	4.7964e-6	3.2878e-7	2.9115e-7	2.5354e-7	2.4728e-7	2.5864e-7	3.2921e-7	3.146e-7	2.6067e-7	2.4766e-7	7.6371e-6	3.2709e-7	2.7243e-7	2.488e-7	2.4742e-7	2.1338e-6	3.1021e-7	2.5872e-7	2.4738e-7	2.5063e-7	0.00018452
1300.0	1.5182e-6	3.2402e-7	2.8251e-7	2.4538e-7	2.3946e-7	2.5047e-7	3.2453e-7	3.0758e-7	2.5302e-7	2.3987e-7	2.8769e-6	3.2203e-7	2.6555e-7	2.41e-7	2.3964e-7	1.77e-6	3.0267e-7	2.5085e-7	2.3953e-7	2.4301e-7	0.00034414
1400.0	2.7191e-6	3.1999e-7	2.7494e-7	2.3835e-7	2.3274e-7	2.433e-7	3.2058e-7	3.0118e-7	2.4626e-7	2.3321e-7	2.4135e-6	3.1767e-7	2.5971e-7	2.3432e-7	2.3292e-7	1.0265e-6	2.9578e-7	2.4441e-7	2.3279e-7	2.3643e-7	0.0003067
1500.0	4.2133e-6	3.1653e-7	2.6836e-7	2.3282e-7	2.2691e-7	2.3723e-7	3.1721e-7	2.9528e-7	2.4058e-7	2.2741e-7	3.194e-6	3.1386e-7	2.5456e-7	2.284e-7	2.2713e-7	7.797e-7	2.894e-7	2.3873e-7	2.2699e-7	2.3078e-7	0.00025516
1600.0	3.5059e-6	3.1352e-7	2.6272e-7	2.2762e-7	2.2178e-7	2.3208e-7	3.1429e-7	2.8975e-7	2.3567e-7	2.2225e-7	2.6419e-6	3.1049e-7	2.499e-7	2.2313e-7	2.2203e-7	5.0464e-7	2.8346e-7	2.3387e-7	2.2183e-7	2.2575e-7	0.00014346
1700.0	1.7426e-6	3.1083e-7	2.5784e-7	2.2254e-7	2.1729e-7	2.2745e-7	3.1171e-7	2.8456e-7	2.3152e-7	2.1774e-7	1.4954e-6	3.074e-7	2.4564e-7	2.1851e-7	2.1753e-7	4.616e-7	2.7794e-7	2.2953e-7	2.173e-7	2.2134e-7	0.00011761
1800.0	1.2156e-6	3.0844e-7	2.5372e-7	2.1824e-7	2.1333e-7	2.233e-7	3.0943e-7	2.7966e-7	2.2784e-7	2.1376e-7	1.1142e-6	3.0459e-7	2.4172e-7	2.1452e-7	2.1356e-7	4.1826e-7	2.7275e-7	2.256e-7	2.1336e-7	2.1732e-7	6.5169e-5
1900.0	1.9107e-6	3.0629e-7	2.5038e-7	2.1461e-7	2.0983e-7	2.1967e-7	3.0739e-7	2.7502e-7	2.2459e-7	2.1024e-7	1.5688e-6	3.02e-7	2.381e-7	2.1098e-7	2.1001e-7	3.1911e-7	2.679e-7	2.218e-7	2.0988e-7	2.1379e-7	5.4698e-5
2000.0	2.0575e-6	3.0435e-7	2.4773e-7	2.1147e-7	2.0664e-7	2.1633e-7	3.0557e-7	2.7063e-7	2.2145e-7	2.0705e-7	1.3918e-6	2.9959e-7	2.3483e-7	2.0776e-7	2.0684e-7	3.035e-7	2.634e-7	2.1824e-7	2.067e-7	2.1056e-7	4.4861e-5
2100.0	1.2069e-6	3.0258e-7	2.4563e-7	2.0875e-7	2.0381e-7	2.1323e-7	3.0393e-7	2.6648e-7	2.1836e-7	2.0416e-7	6.3349e-7	2.9734e-7	2.3188e-7	2.0476e-7	2.0398e-7	2.9317e-7	2.5926e-7	2.1549e-7	2.0385e-7	2.0758e-7	4.7328e-5
2200.0	5.7598e-7	3.0096e-7	2.4401e-7	2.06e-7	2.0122e-7	2.1046e-7	3.0244e-7	2.6257e-7	2.155e-7	2.0159e-7	5.1501e-7	2.9522e-7	2.2938e-7	2.0218e-7	2.0141e-7	2.6864e-7	2.5547e-7	2.1301e-7	2.0126e-7	2.0482e-7	5.5186e-5
2300.0	7.4209e-7	2.9947e-7	2.4277e-7	2.035e-7	1.9884e-7	2.0784e-7	3.0109e-7	2.5891e-7	2.1316e-7	1.9919e-7	8.4172e-7	2.9321e-7	2.2727e-7	1.998e-7	1.9901e-7	2.4688e-7	2.5204e-7	2.1048e-7	1.9885e-7	2.0225e-7	6.7777e-5
2400.0	1.1855e-6	2.9809e-7	2.4183e-7	2.0121e-7	1.966e-7	2.0533e-7	2.9986e-7	2.5551e-7	2.1116e-7	1.9694e-7	7.4536e-7	2.913e-7	2.2553e-7	1.9746e-7	1.9677e-7	2.3261e-7	2.4899e-7	2.0787e-7	1.9663e-7	1.9985e-7	6.4515e-5
2500.0	1.1906e-6	2.9683e-7	2.4111e-7	1.9857e-7	1.9452e-7	2.0298e-7	2.9876e-7	2.5239e-7	2.0895e-7	1.9488e-7	3.7029e-7	2.8948e-7	2.241e-7	1.9533e-7	1.9469e-7	2.2403e-7	2.4635e-7	2.0537e-7	1.9455e-7	1.9758e-7	5.0539e-5
2600.0	7.5407e-7	2.9567e-7	2.4056e-7	1.9666e-7	1.9264e-7	2.0078e-7	2.9775e-7	2.4953e-7	2.066e-7	1.9295e-7	3.078e-7	2.8774e-7	2.2291e-7	1.9344e-7	1.9279e-7	2.1777e-7	2.4405e-7	2.0306e-7	1.9264e-7	1.9553e-7	2.789e-5
2700.0	5.1739e-7	2.9459e-7	2.3999e-7	1.9494e-7	1.9085e-7	1.9872e-7	2.9683e-7	2.4695e-7	2.0425e-7	1.9117e-7	4.5172e-7	2.8607e-7	2.2193e-7	1.9167e-7	1.9101e-7	2.1395e-7	2.4205e-7	2.0119e-7	1.9088e-7	1.9358e-7	2.6688e-5
2800.0	6.1888e-7	2.9358e-7	2.394e-7	1.9305e-7	1.8922e-7	1.9679e-7	2.96e-7	2.4467e-7	2.0207e-7	1.895e-7	4.1136e-7	2.8446e-7	2.2105e-7	1.8996e-7	1.8935e-7	2.1249e-7	2.4034e-7	1.9964e-7	1.8925e-7	1.9176e-7	3.4269e-5
2900.0	6.6806e-7	2.9264e-7	2.387e-7	1.9171e-7	1.8773e-7	1.9495e-7	2.9523e-7	2.4266e-7	2.0028e-7	1.8793e-7	2.6676e-7	2.829e-7	2.2027e-7	1.8845e-7	1.878e-7	2.0996e-7	2.3895e-7	1.9821e-7	1.8776e-7	1.9006e-7	3.6921e-5
3000.0	5.1455e-7	2.9176e-7	2.3791e-7	1.9017e-7	1.8632e-7	1.9321e-7	2.9453e-7	2.4088e-7	1.9903e-7	1.8652e-7	2.4025e-7	2.814e-7	2.196e-7	1.8707e-7	1.8639e-7	2.0653e-7	2.3789e-7	1.9679e-7	1.8635e-7	1.8847e-7	4.5017e-5
3100.0	3.6581e-7	2.9093e-7	2.3707e-7	1.8847e-7	1.8499e-7	1.9154e-7	2.9389e-7	2.3935e-7	1.9818e-7	1.8519e-7	2.8912e-7	2.7993e-7	2.1906e-7	1.8569e-7	1.8506e-7	2.0302e-7	2.3713e-7	1.9533e-7	1.8502e-7	1.8702e-7	7.2987e-5
3200.0	3.8711e-7	2.9015e-7	2.3612e-7	1.8728e-7	1.8373e-7	1.8995e-7	2.9331e-7	2.3806e-7	1.9709e-7	1.8391e-7	2.7622e-7	2.785e-7	2.1864e-7	1.8438e-7	1.8381e-7	1.9991e-7	2.3662e-7	1.9404e-7	1.8375e-7	1.8562e-7	3.4493e-5
3300.0	4.895e-7	2.8942e-7	2.3504e-7	1.8591e-7	1.8254e-7	1.8841e-7	2.9277e-7	2.3698e-7	1.9577e-7	1.8274e-7	2.2719e-7	2.7711e-7	2.1832e-7	1.8318e-7	1.8262e-7	1.9771e-7	2.3635e-7	1.9257e-7	1.8257e-7	1.843e-7	2.4126e-5
3400.0	4.9168e-7	2.8873e-7	2.3388e-7	1.8468e-7	1.8141e-7	1.8692e-7	2.9226e-7	2.3616e-7	1.9418e-7	1.8159e-7	2.1103e-7	2.7574e-7	2.1813e-7	1.8204e-7	1.8149e-7	1.9596e-7	2.3633e-7	1.9102e-7	1.8143e-7	1.8305e-7	1.5512e-5
3500.0	3.8793e-7	2.8805e-7	2.3269e-7	1.837e-7	1.8035e-7	1.8553e-7	2.918e-7	2.3558e-7	1.9268e-7	1.8054e-7	2.1689e-7	2.744e-7	2.1805e-7	1.8098e-7	1.8042e-7	1.9435e-7	2.3653e-7	1.8964e-7	1.8038e-7	1.8185e-7	1.1416e-5
3600.0	3.0971e-7	2.8741e-7	2.3146e-7	1.8266e-7	1.7934e-7	1.842e-7	2.9137e-7	2.3519e-7	1.9157e-7	1.7952e-7	2.1182e-7	2.7308e-7	2.1799e-7	1.7992e-7	1.7941e-7	1.9275e-7	2.369e-7	1.8877e-7	1.7936e-7	1.8071e-7	1.3069e-5
3700.0	3.1625e-7	2.868e-7	2.3025e-7	1.8159e-7	1.7837e-7	1.8293e-7	2.9097e-7	2.35e-7	1.9045e-7	1.7855e-7	1.9843e-7	2.7179e-7	2.1791e-7	1.7895e-7	1.7844e-7	1.9119e-7	2.374e-7	1.878e-7	1.784e-7	1.7963e-7	1.6005e-5
3800.0	3.4412e-7	2.8621e-7	2.2911e-7	1.8064e-7	1.7745e-7	1.8169e-7	2.9061e-7	2.3507e-7	1.893e-7	1.7763e-7	1.9336e-7	2.7051e-7	2.1781e-7	1.7801e-7	1.7752e-7	1.897e-7	2.3808e-7	1.8643e-7	1.7747e-7	1.7867e-7	1.7212e-5
3900.0	3.3184e-7	2.8565e-7	2.2804e-7	1.7968e-7	1.7657e-7	1.8052e-7	2.9027e-7	2.3534e-7	1.8826e-7	1.7673e-7	1.9374e-7	2.6926e-7	2.1765e-7	1.7711e-7	1.7664e-7	1.8829e-7	2.3888e-7	1.8521e-7	1.7659e-7	1.7775e-7	1.5835e-5
4000.0	3.0217e-7	2.851e-7	2.271e-7	1.7863e-7	1.7574e-7	1.7941e-7	2.8995e-7	2.3578e-7	1.8741e-7	1.759e-7	1.9188e-7	2.6802e-7	2.1747e-7	1.7627e-7	1.758e-7	1.8691e-7	2.3974e-7	1.8467e-7	1.7575e-7	1.7688e-7	1.2833e-5
4100.0	3.0357e-7	2.8458e-7	2.2634e-7	1.7775e-7	1.7495e-7	1.7838e-7	2.8966e-7	2.3635e-7	1.8675e-7	1.751e-7	1.8916e-7	2.6679e-7	2.1719e-7	1.7545e-7	1.7501e-7	1.8562e-7	2.4058e-7	1.842e-7	1.7497e-7	1.7604e-7	1.0263e-5
4200.0	3.2649e-7	2.8406e-7	2.2575e-7	1.7699e-7	1.7419e-7	1.7743e-7	2.8939e-7	2.3711e-7	1.8576e-7	1.7434e-7	1.8712e-7	2.6559e-7	2.1672e-7	1.7466e-7	1.7426e-7	1.8433e-7	2.4147e-7	1.8302e-7	1.742e-7	1.7525e-7	8.825e-6
4300.0	3.2663e-7	2.8356e-7	2.2532e-7	1.7617e-7	1.7348e-7	1.7652e-7	2.8914e-7	2.3807e-7	1.8472e-7	1.7362e-7	1.8448e-7	2.6439e-7	2.1608e-7	1.7395e-7	1.7353e-7	1.8314e-7	2.4233e-7	1.8159e-7	1.7349e-7	1.7451e-7	9.0332e-6
4400.0	3.0035e-7	2.8306e-7	2.2503e-7	1.7553e-7	1.7279e-7	1.7565e-7	2.889e-7	2.3917e-7	1.8385e-7	1.7294e-7	1.814e-7	2.6321e-7	2.1528e-7	1.7324e-7	1.7285e-7	1.8199e-7	2.4311e-7	1.8071e-7	1.7281e-7	1.7379e-7	9.3705e-6
4500.0	2.8098e-7	2.8258e-7	2.2487e-7	1.7489e-7	1.7214e-7	1.7483e-7	2.8867e-7	2.4033e-7	1.8323e-7	1.7228e-7	1.7918e-7	2.6205e-7	2.1444e-7	1.7253e-7	1.7219e-7	1.8085e-7	2.438e-7	1.8046e-7	1.7215e-7	1.7311e-7	8.4608e-6
4600.0	2.8464e-7	2.8209e-7	2.2475e-7	1.7406e-7	1.715e-7	1.7404e-7	2.8845e-7	2.415e-7	1.8269e-7	1.7164e-7	1.7745e-7	2.609e-7	2.1364e-7	1.7189e-7	1.7155e-7	1.7973e-7	2.4441e-7	1.8002e-7	1.7152e-7	1.7245e-7	6.8999e-6
4700.0	2.96e-7	2.8162e-7	2.2473e-7	1.7333e-7	1.7089e-7	1.7331e-7	2.8824e-7	2.4268e-7	1.8193e-7	1.7103e-7	1.7559e-7	2.5976e-7	2.1288e-7	1.7128e-7	1.7094e-7	1.7867e-7	2.449e-7	1.791e-7	1.709e-7	1.7182e-7	5.8359e-6
4800.0	2.9929e-7	2.8115e-7	2.2476e-7	1.7272e-7	1.703e-7	1.7267e-7	2.8804e-7	2.438e-7	1.8092e-7	1.7043e-7	1.7389e-7	2.5863e-7	2.1214e-7	1.7067e-7	1.7035e-7	1.7765e-7	2.4526e-7	1.782e-7	1.7031e-7	1.712e-7	5.0671e-6
4900.0	2.9662e-7	2.8068e-7	2.2484e-7	1.7203e-7	1.6972e-7	1.7204e-7	2.8786e-7	2.4486e-7	1.8003e-7	1.6985e-7	1.7305e-7	2.5751e-7	2.1154e-7	1.701e-7	1.6978e-7	1.7668e-7	2.4549e-7	1.7769e-7	1.6974e-7	1.7061e-7	5.5301e-6
5000.0	2.9593e-7	2.8022e-7	2.2493e-7	1.7149e-7	1.6918e-7	1.7144e-7	2.8767e-7	2.4586e-7	1.7966e-7	1.6931e-7	1.7263e-7	2.5641e-7	2.1107e-7	1.6956e-7	1.6923e-7	1.7575e-7	2.456e-7	1.7737e-7	1.6919e-7	1.7003e-7	5.9551e-6
5100.0	2.9713e-7	2.7976e-7	2.25e-7	1.7085e-7	1.6865e-7	1.7086e-7	2.875e-7	2.4678e-7	1.7924e-7	1.6878e-7	1.7171e-7	2.5532e-7	2.1064e-7	1.6902e-7	1.687e-7	1.7485e-7	2.4557e-7	1.7657e-7	1.6866e-7	1.6948e-7	5.5888e-6
5200.0	2.9494e-7	2.7929e-7	2.2507e-7	1.7028e-7	1.6814e-7	1.7029e-7	2.8733e-7	2.476e-7	1.7858e-7	1.6827e-7	1.705e-7	2.5425e-7	2.102e-7	1.6849e-7	1.682e-7	1.7398e-7	2.4541e-7	1.7561e-7	1.6815e-7	1.6895e-7	5.1739e-6
5300.0	2.8906e-7	2.7883e-7	2.251e-7	1.6986e-7	1.6765e-7	1.6975e-7	2.8716e-7	2.4831e-7	1.7765e-7	1.6777e-7	1.6944e-7	2.5319e-7	2.0976e-7	1.6797e-7	1.677e-7	1.7314e-7	2.4513e-7	1.7493e-7	1.6766e-7	1.6843e-7	5.6216e-6
5400.0	2.8488e-7	2.7837e-7	2.2507e-7	1.6929e-7	1.6717e-7	1.6922e-7	2.87e-7	2.4891e-7	1.7686e-7	1.673e-7	1.6867e-7	2.5215e-7	2.0934e-7	1.675e-7	1.6722e-7	1.7232e-7	2.4472e-7	1.7453e-7	1.6718e-7	1.6794e-7	6.6309e-6
5500.0	2.8578e-7	2.779e-7	2.2498e-7	1.6882e-7	1.667e-7	1.6871e-7	2.8684e-7	2.4939e-7	1.7642e-7	1.6684e-7	1.6796e-7	2.5113e-7	2.0889e-7	1.6703e-7	1.6676e-7	1.7153e-7	2.442e-7	1.742e-7	1.6672e-7	1.6747e-7	7.4759e-6
5600.0	2.8905e-7	2.7743e-7	2.2483e-7	1.6836e-7	1.6626e-7	1.6822e-7	2.8668e-7	2.4975e-7	1.7605e-7	1.6639e-7	1.673e-7	2.5014e-7	2.0843e-7	1.6658e-7	1.6631e-7	1.7077e-7	2.4359e-7	1.7351e-7	1.6628e-7	1.6701e-7	7.0391e-6
5700.0	2.901e-7	2.7696e-7	2.246e-7	1.6792e-7	1.6583e-7	1.6774e-7	2.8653e-7	2.4998e-7	1.7567e-7	1.6595e-7	1.6678e-7	2.4916e-7	2.079e-7	1.6614e-7	1.6587e-7	1.7012e-7	2.4289e-7	1.7288e-7	1.6584e-7	1.6656e-7	5.7033e-6
5800.0	2.8827e-7	2.7649e-7	2.2429e-7	1.6753e-7	1.6541e-7	1.6728e-7	2.8637e-7	2.501e-7	1.7503e-7	1.6553e-7	1.6639e-7	2.482e-7	2.0727e-7	1.6571e-7	1.6546e-7	1.6949e-7	2.4212e-7	1.7242e-7	1.6543e-7	1.6612e-7	4.2038e-6
5900.0	2.8601e-7	2.7602e-7	2.2391e-7	1.6706e-7	1.6501e-7	1.6683e-7	2.8622e-7	2.5009e-7	1.7448e-7	1.6512e-7	1.6603e-7	2.4726e-7	2.0657e-7	1.6529e-7	1.6505e-7	1.6887e-7	2.4131e-7	1.722e-7	1.6502e-7	1.657e-7	3.2561e-6
6000.0	2.8458e-7	2.7554e-7	2.2346e-7	1.6661e-7	1.6462e-7	1.6639e-7	2.8606e-7	2.4997e-7	1.7399e-7	1.6473e-7	1.656e-7	2.4635e-7	2.058e-7	1.6488e-7	1.6466e-7	1.6829e-7	2.4047e-7	1.7197e-7	1.6463e-7	1.6528e-7	3.2592e-6
6100.0	2.8311e-7	2.7506e-7	2.2296e-7	1.6617e-7	1.6423e-7	1.6595e-7	2.8591e-7	2.4975e-7	1.7361e-7	1.6434e-7	1.6506e-7	2.4545e-7	2.0497e-7	1.6451e-7	1.6427e-7	1.6775e-7	2.3962e-7	1.7128e-7	1.6424e-7	1.6488e-7	3.5347e-6
6200.0	2.8119e-7	2.7457e-7	2.2244e-7	1.6572e-7	1.6385e-7	1.6553e-7	2.8575e-7	2.4941e-7	1.734e-7	1.6396e-7	1.645e-7	2.4458e-7	2.0414e-7	1.6412e-7	1.639e-7	1.6722e-7	2.3878e-7	1.7045e-7	1.6386e-7	1.6449e-7	3.4047e-6
6300.0	2.7976e-7	2.7408e-7	2.22e-7	1.6522e-7	1.6349e-7	1.6512e-7	2.856e-7	2.4896e-7	1.7294e-7	1.636e-7	1.6397e-7	2.4373e-7	2.033e-7	1.6373e-7	1.6353e-7	1.6671e-7	2.3795e-7	1.699e-7	1.6349e-7	1.6412e-7	2.613e-6
6400.0	2.7957e-7	2.7359e-7	2.2166e-7	1.6487e-7	1.6314e-7	1.6473e-7	2.8544e-7	2.4843e-7	1.7238e-7	1.6324e-7	1.635e-7	2.4291e-7	2.0255e-7	1.6337e-7	1.6318e-7	1.6629e-7	2.3712e-7	1.698e-7	1.6314e-7	1.6375e-7	1.783e-6
6500.0	2.7981e-7	2.7309e-7	2.2143e-7	1.645e-7	1.6279e-7	1.6435e-7	2.8528e-7	2.4781e-7	1.7179e-7	1.6289e-7	1.6306e-7	2.4211e-7	2.0186e-7	1.6303e-7	1.6283e-7	1.6586e-7	2.3628e-7	1.6942e-7	1.6279e-7	1.634e-7	1.5139e-6
6600.0	2.7921e-7	2.7259e-7	2.213e-7	1.6413e-7	1.6246e-7	1.6397e-7	2.8512e-7	2.4712e-7	1.7123e-7	1.6256e-7	1.6266e-7	2.4133e-7	2.0126e-7	1.6267e-7	1.625e-7	1.6542e-7	2.3546e-7	1.6873e-7	1.6246e-7	1.6306e-7	1.8161e-6
6700.0	2.7753e-7	2.7209e-7	2.2128e-7	1.6381e-7	1.6213e-7	1.6362e-7	2.8496e-7	2.4637e-7	1.7087e-7	1.6223e-7	1.6229e-7	2.4058e-7	2.0067e-7	1.6236e-7	1.6218e-7	1.6499e-7	2.3466e-7	1.6815e-7	1.6214e-7	1.6272e-7	2.1697e-6
6800.0	2.7557e-7	2.7158e-7	2.2132e-7	1.6339e-7	1.6182e-7	1.6327e-7	2.8479e-7	2.4558e-7	1.7059e-7	1.6192e-7	1.6194e-7	2.3985e-7	2.0015e-7	1.6203e-7	1.6186e-7	1.6458e-7	2.3391e-7	1.6803e-7	1.6182e-7	1.624e-7	1.9799e-6
6900.0	2.7406e-7	2.7106e-7	2.2143e-7	1.6311e-7	1.6151e-7	1.6294e-7	2.8463e-7	2.4475e-7	1.7013e-7	1.6161e-7	1.616e-7	2.3915e-7	1.9967e-7	1.6172e-7	1.6155e-7	1.6421e-7	2.332e-7	1.679e-7	1.6151e-7	1.6209e-7	1.435e-6
7000.0	2.7295e-7	2.7055e-7	2.216e-7	1.6273e-7	1.612e-7	1.6261e-7	2.8446e-7	2.4393e-7	1.6951e-7	1.613e-7	1.6125e-7	2.3848e-7	1.9922e-7	1.614e-7	1.6124e-7	1.6384e-7	2.3256e-7	1.6726e-7	1.6121e-7	1.6178e-7	1.0557e-6
7100.0	2.7202e-7	2.7002e-7	2.2186e-7	1.6244e-7	1.6091e-7	1.623e-7	2.8429e-7	2.431e-7	1.6888e-7	1.61e-7	1.609e-7	2.3783e-7	1.9878e-7	1.6109e-7	1.6095e-7	1.635e-7	2.3199e-7	1.6657e-7	1.6091e-7	1.6147e-7	1.1439e-6
7200.0	2.7121e-7	2.695e-7	2.2218e-7	1.6218e-7	1.6062e-7	1.62e-7	2.8411e-7	2.4225e-7	1.6848e-7	1.6071e-7	1.6056e-7	2.3722e-7	1.9837e-7	1.6079e-7	1.6066e-7	1.6319e-7	2.3147e-7	1.6622e-7	1.6062e-7	1.6118e-7	1.4709e-6
7300.0	2.7051e-7	2.6897e-7	2.2255e-7	1.618e-7	1.6034e-7	1.617e-7	2.8394e-7	2.414e-7	1.6843e-7	1.6043e-7	1.6023e-7	2.3665e-7	1.9801e-7	1.6051e-7	1.6038e-7	1.6285e-7	2.3102e-7	1.6612e-7	1.6034e-7	1.6089e-7	1.544e-6
7400.0	2.6978e-7	2.6844e-7	2.2295e-7	1.6156e-7	1.6006e-7	1.6141e-7	2.8376e-7	2.4054e-7	1.6835e-7	1.6015e-7	1.5993e-7	2.3613e-7	1.9766e-7	1.6023e-7	1.601e-7	1.6254e-7	2.3065e-7	1.6589e-7	1.6006e-7	1.6061e-7	1.1752e-6
7500.0	2.6885e-7	2.6791e-7	2.234e-7	1.6122e-7	1.5979e-7	1.6113e-7	2.8358e-7	2.3967e-7	1.6802e-7	1.5989e-7	1.5964e-7	2.3564e-7	1.972e-7	1.5996e-7	1.5983e-7	1.6223e-7	2.3034e-7	1.6542e-7	1.598e-7	1.6033e-7	6.8059e-7
7600.0	2.6769e-7	2.6737e-7	2.2386e-7	1.6091e-7	1.5953e-7	1.6085e-7	2.8339e-7	2.3879e-7	1.6736e-7	1.5962e-7	1.5937e-7	2.3519e-7	1.9668e-7	1.5968e-7	1.5956e-7	1.6193e-7	2.3008e-7	1.6497e-7	1.5953e-7	1.6006e-7	5.4643e-7
7700.0	2.6654e-7	2.6683e-7	2.2431e-7	1.6068e-7	1.5927e-7	1.6058e-7	2.8321e-7	2.3793e-7	1.6674e-7	1.5936e-7	1.591e-7	2.3479e-7	1.9615e-7	1.5941e-7	1.593e-7	1.6164e-7	2.2984e-7	1.6476e-7	1.5927e-7	1.598e-7	9.4165e-7
7800.0	2.6562e-7	2.6629e-7	2.2475e-7	1.6039e-7	1.5901e-7	1.6032e-7	2.8302e-7	2.371e-7	1.6656e-7	1.591e-7	1.5884e-7	2.3442e-7	1.9566e-7	1.5916e-7	1.5905e-7	1.6135e-7	2.2962e-7	1.6465e-7	1.5901e-7	1.5954e-7	1.5057e-6
7900.0	2.6497e-7	2.6574e-7	2.2517e-7	1.6008e-7	1.5876e-7	1.6006e-7	2.8283e-7	2.363e-7	1.6653e-7	1.5885e-7	1.5857e-7	2.341e-7	1.9525e-7	1.5891e-7	1.588e-7	1.6108e-7	2.2943e-7	1.6432e-7	1.5876e-7	1.5929e-7	1.7307e-6
8000.0	2.6451e-7	2.652e-7	2.2555e-7	1.5981e-7	1.5852e-7	1.5981e-7	2.8263e-7	2.3554e-7	1.6638e-7	1.5861e-7	1.5831e-7	2.3381e-7	1.9488e-7	1.5867e-7	1.5855e-7	1.6081e-7	2.2927e-7	1.639e-7	1.5852e-7	1.5904e-7	1.4267e-6
8100.0	2.6416e-7	2.6465e-7	2.2586e-7	1.5955e-7	1.5828e-7	1.5956e-7	2.8244e-7	2.3485e-7	1.659e-7	1.5836e-7	1.5805e-7	2.3357e-7	1.9453e-7	1.5844e-7	1.5831e-7	1.6055e-7	2.2916e-7	1.6343e-7	1.5828e-7	1.5879e-7	8.487e-7
8200.0	2.6387e-7	2.6409e-7	2.261e-7	1.5929e-7	1.5805e-7	1.5932e-7	2.8224e-7	2.3423e-7	1.652e-7	1.5813e-7	1.578e-7	2.3339e-7	1.9416e-7	1.582e-7	1.5808e-7	1.6029e-7	2.291e-7	1.6318e-7	1.5805e-7	1.5856e-7	4.0635e-7
8300.0	2.6362e-7	2.6354e-7	2.2627e-7	1.5911e-7	1.5782e-7	1.5908e-7	2.8204e-7	2.3368e-7	1.6486e-7	1.5791e-7	1.5756e-7	2.3325e-7	1.9373e-7	1.5797e-7	1.5785e-7	1.6004e-7	2.2906e-7	1.6295e-7	1.5782e-7	1.5832e-7	3.6538e-7
8400.0	2.6345e-7	2.6299e-7	2.2635e-7	1.5882e-7	1.576e-7	1.5885e-7	2.8183e-7	2.332e-7	1.6488e-7	1.5769e-7	1.5733e-7	2.3315e-7	1.9324e-7	1.5773e-7	1.5763e-7	1.598e-7	2.2902e-7	1.626e-7	1.576e-7	1.581e-7	5.5746e-7
8500.0	2.6348e-7	2.6243e-7	2.2632e-7	1.5861e-7	1.5738e-7	1.5863e-7	2.8162e-7	2.3281e-7	1.6487e-7	1.5747e-7	1.571e-7	2.331e-7	1.9281e-7	1.5752e-7	1.5741e-7	1.5956e-7	2.2896e-7	1.6226e-7	1.5738e-7	1.5787e-7	7.146e-7
8600.0	2.6366e-7	2.6188e-7	2.2622e-7	1.5837e-7	1.5716e-7	1.584e-7	2.8141e-7	2.325e-7	1.6462e-7	1.5725e-7	1.5688e-7	2.3312e-7	1.9248e-7	1.573e-7	1.572e-7	1.5932e-7	2.2889e-7	1.6221e-7	1.5717e-7	1.5765e-7	6.5834e-7
8700.0	2.6401e-7	2.6132e-7	2.2608e-7	1.5808e-7	1.5696e-7	1.5819e-7	2.812e-7	2.3224e-7	1.6403e-7	1.5704e-7	1.5667e-7	2.3317e-7	1.9232e-7	1.5708e-7	1.5699e-7	1.591e-7	2.2883e-7	1.6217e-7	1.5696e-7	1.5744e-7	4.8705e-7
8800.0	2.6444e-7	2.6076e-7	2.2591e-7	1.5789e-7	1.5675e-7	1.5797e-7	2.8099e-7	2.3202e-7	1.6364e-7	1.5683e-7	1.5646e-7	2.3327e-7	1.9222e-7	1.5688e-7	1.5678e-7	1.5887e-7	2.288e-7	1.6177e-7	1.5675e-7	1.5723e-7	3.7225e-7
8900.0	2.6494e-7	2.6021e-7	2.2571e-7	1.5768e-7	1.5655e-7	1.5776e-7	2.8077e-7	2.3184e-7	1.6356e-7	1.5663e-7	1.5625e-7	2.334e-7	1.9207e-7	1.5668e-7	1.5658e-7	1.5866e-7	2.2883e-7	1.612e-7	1.5655e-7	1.5702e-7	4.2609e-7
9000.0	2.6546e-7	2.5965e-7	2.2549e-7	1.5744e-7	1.5635e-7	1.5755e-7	2.8055e-7	2.3167e-7	1.6353e-7	1.5644e-7	1.5604e-7	2.3356e-7	1.9186e-7	1.5649e-7	1.5638e-7	1.5844e-7	2.2891e-7	1.6102e-7	1.5636e-7	1.5682e-7	5.3619e-7
9100.0	2.66e-7	2.5909e-7	2.2528e-7	1.5727e-7	1.5616e-7	1.5735e-7	2.8032e-7	2.3153e-7	1.6332e-7	1.5624e-7	1.5584e-7	2.3376e-7	1.9162e-7	1.563e-7	1.5619e-7	1.5823e-7	2.2903e-7	1.6105e-7	1.5616e-7	1.5662e-7	6.1903e-7
9200.0	2.6656e-7	2.5853e-7	2.2508e-7	1.5707e-7	1.5597e-7	1.5715e-7	2.801e-7	2.3145e-7	1.6275e-7	1.5605e-7	1.5565e-7	2.3399e-7	1.9134e-7	1.5611e-7	1.56e-7	1.5803e-7	2.2916e-7	1.6082e-7	1.5597e-7	1.5643e-7	5.6423e-7
9300.0	2.6713e-7	2.5797e-7	2.2489e-7	1.5684e-7	1.5578e-7	1.5696e-7	2.7987e-7	2.3142e-7	1.6229e-7	1.5586e-7	1.5546e-7	2.3427e-7	1.9097e-7	1.559e-7	1.5581e-7	1.5782e-7	2.2929e-7	1.6023e-7	1.5579e-7	1.5624e-7	4.1458e-7
9400.0	2.677e-7	2.5741e-7	2.247e-7	1.5665e-7	1.556e-7	1.5677e-7	2.7964e-7	2.3145e-7	1.6212e-7	1.5568e-7	1.5528e-7	2.3457e-7	1.905e-7	1.5572e-7	1.5563e-7	1.5762e-7	2.2941e-7	1.6001e-7	1.556e-7	1.5605e-7	2.9621e-7
9500.0	2.6824e-7	2.5685e-7	2.2454e-7	1.5646e-7	1.5542e-7	1.5658e-7	2.794e-7	2.3152e-7	1.6205e-7	1.555e-7	1.551e-7	2.3492e-7	1.8998e-7	1.5554e-7	1.5545e-7	1.5743e-7	2.295e-7	1.6009e-7	1.5542e-7	1.5586e-7	2.6766e-7
9600.0	2.6877e-7	2.5629e-7	2.2438e-7	1.5627e-7	1.5525e-7	1.5639e-7	2.7917e-7	2.3162e-7	1.6178e-7	1.5532e-7	1.5492e-7	2.3529e-7	1.8941e-7	1.5536e-7	1.5527e-7	1.5724e-7	2.2957e-7	1.5993e-7	1.5525e-7	1.5568e-7	3.2736e-7
9700.0	2.693e-7	2.5573e-7	2.2421e-7	1.5609e-7	1.5508e-7	1.5621e-7	2.7893e-7	2.3176e-7	1.6142e-7	1.5515e-7	1.5475e-7	2.3571e-7	1.8884e-7	1.552e-7	1.5511e-7	1.5705e-7	2.2965e-7	1.5945e-7	1.5508e-7	1.555e-7	3.9715e-7
9800.0	2.6977e-7	2.5517e-7	2.2401e-7	1.5593e-7	1.5492e-7	1.5603e-7	2.7869e-7	2.3192e-7	1.6127e-7	1.5498e-7	1.5458e-7	2.3616e-7	1.8822e-7	1.5503e-7	1.5494e-7	1.5686e-7	2.2974e-7	1.5915e-7	1.5492e-7	1.5533e-7	4.007e-7
9900.0	2.7014e-7	2.5461e-7	2.2381e-7	1.5578e-7	1.5475e-7	1.5585e-7	2.7844e-7	2.3211e-7	1.6124e-7	1.5482e-7	1.5441e-7	2.3663e-7	1.8759e-7	1.5485e-7	1.5478e-7	1.5668e-7	2.2983e-7	1.593e-7	1.5476e-7	1.5516e-7	3.4396e-7
10000.0	2.7048e-7	2.5406e-7	2.2364e-7	1.556e-7	1.546e-7	1.5567e-7	2.782e-7	2.3234e-7	1.6109e-7	1.5466e-7	1.5425e-7	2.3714e-7	1.8709e-7	1.547e-7	1.5462e-7	1.565e-7	2.2991e-7	1.5919e-7	1.546e-7	1.5499e-7	2.8605e-7
11000.0	2.7253e-7	2.4864e-7	2.2406e-7	1.5404e-7	1.532e-7	1.5406e-7	2.7562e-7	2.3429e-7	1.5947e-7	1.5325e-7	1.5283e-7	2.435e-7	1.8464e-7	1.5329e-7	1.5322e-7	1.5482e-7	2.3076e-7	1.5705e-7	1.532e-7	1.5348e-7	2.3562e-7
12000.0	2.7043e-7	2.4359e-7	2.2474e-7	1.5283e-7	1.5206e-7	1.5269e-7	2.7284e-7	2.348e-7	1.5777e-7	1.5211e-7	1.5171e-7	2.5092e-7	1.8275e-7	1.5216e-7	1.5208e-7	1.5338e-7	2.3013e-7	1.556e-7	1.5207e-7	1.5228e-7	1.7276e-7
13000.0	2.6823e-7	2.3907e-7	2.2253e-7	1.5178e-7	1.5111e-7	1.5164e-7	2.6991e-7	2.3406e-7	1.5626e-7	1.5115e-7	1.508e-7	2.5708e-7	1.8291e-7	1.5119e-7	1.5112e-7	1.5216e-7	2.2957e-7	1.5453e-7	1.5111e-7	1.5131e-7	1.7348e-7
14000.0	2.6912e-7	2.3526e-7	2.197e-7	1.5088e-7	1.5026e-7	1.5077e-7	2.6688e-7	2.3136e-7	1.5501e-7	1.503e-7	1.5001e-7	2.6085e-7	1.8153e-7	1.5034e-7	1.5027e-7	1.512e-7	2.3151e-7	1.5329e-7	1.5027e-7	1.5046e-7	1.6763e-7
15000.0	2.7125e-7	2.3246e-7	2.1493e-7	1.5008e-7	1.4952e-7	1.5e-7	2.6378e-7	2.3058e-7	1.5396e-7	1.4956e-7	1.4933e-7	2.621e-7	1.7965e-7	1.4959e-7	1.4954e-7	1.5039e-7	2.3552e-7	1.5243e-7	1.4953e-7	1.497e-7	1.5577e-7


==> img/nlpdhgm_block/dti_non.txt <==
# params = (α = 0.5, γ = 1.0e-9, τ₀ = 0.5, σ₀ = 1.9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3)
iter	function_value	time
1	19611.340580568823	2.292973451956641
2	19609.658110183616	2.542323731002398
3	19606.295778982105	2.7700857459567487
4	19601.256776798986	2.908740267972462
5	19594.54492978253	3.0495340499910526
6	19586.164681877504	3.1893043509917334
7	19576.12109067801	3.3316449899575673
8	19564.41982282602	3.474587228964083
9	19551.067148961236	3.6131455569993705
100	13512.708639768303	7.376235772971995
200	6646.000723718066	11.513680164993275
300	4776.589416359942	15.850870728958398
400	5168.98511897829	20.241828904952854
500	5894.750898722339	24.54199688695371
600	6283.264208961025	28.844375891960226
700	6220.431645308704	33.14387095498387
800	5855.975379456673	37.5620113289915
900	5501.987253646317	41.94613830797607
1000	5467.677778739036	46.37871196400374
1100	5764.174107838509	50.77901050198125
1200	6027.220282231313	55.16523556399625
1300	5944.79477534497	59.49459440395003
1400	5626.143300832198	63.780985025980044
1500	5366.025526181985	68.00646332098404
1600	5285.228908183291	72.29452006798238
1700	5315.650875368681	76.52344828599598
1800	5349.496038267369	80.76932909298921
1900	5326.25917671518	85.02538302994799
2000	5246.708401269411	89.36121477198321
2100	5153.776276475177	93.89520232297946
2200	5095.574769550421	98.10513612395152
2300	5086.693064332432	102.54017654899508
2400	5097.52366948841	106.95084950799355
2500	5085.027516887983	111.48791502095992
2600	5034.769089045727	115.95365038997261
2700	4968.060107449205	120.38791481900262
2800	4914.004612299087	125.00232864398276
2900	4884.844260948143	129.40557960799197
3000	4874.386502899897	133.91087560297456
3100	4871.110673626906	138.29347439896083
3200	4869.08433199809	142.8444508909597
3300	4869.201148777354	147.1022108659963
3400	4874.568475031956	151.31187246600166
3500	4886.074951915505	155.5292644139845
3600	4901.278695447575	159.89974111894844
3700	4916.666463432297	164.11638159496943
3800	4930.416527692647	168.33578296296764
3900	4942.612416596949	172.5369820529595
4000	4953.582715985091	176.89713432698045
4100	4963.052545096429	181.21935021795798
4200	4970.548501444281	185.50677606795216
4300	4975.860324176249	189.7583270339528
4400	4979.164599403615	194.22483510599704
4500	4981.01000175056	198.6636739950045
4600	4982.211276847462	203.07150520198047
4700	4983.3894429369	207.45826312096324
4800	4984.482667724732	211.9699707889813
4900	4985.165612665777	216.4366619749926
5000	4985.590944363892	221.10421329498058
5100	4986.297822701494	225.4698831939604
5200	4987.646317823152	230.0402397699654
5300	4989.599084120876	234.48209697398124
5400	4991.942324281728	238.87644179398194
5500	4994.4324205984585	243.54602596495533
5600	4996.830212947877	248.1311139119789
5700	4999.134297357707	252.56909484096104
5800	5001.600691248007	256.9361442849622
5900	5004.313591579012	261.3852604449494
6000	5006.704939360319	266.0472345449962
6100	5008.012968078162	270.60534472297877
6200	5008.076280968238	274.95370474096853
6300	5007.124339243409	279.4313380899839
6400	5005.420404931874	283.97448449296644
6500	5003.0824941924	288.43948292697314
6600	5000.110547654518	292.87502514000516
6700	4996.399074096993	297.2834893849795
6800	4991.894648188267	301.9620599189657
6900	4986.776997160608	306.26478679600405
7000	4981.542436170156	310.67128765699454
7100	4976.881925695439	315.0239963339991
7200	4972.724203006294	319.6343592219637
7300	4968.397769434286	324.07658629096113
7400	4964.001697271358	328.6025954259676
7500	4959.849702356369	333.08558589895256
7600	4956.122334271828	337.7347029519733
7700	4952.848529823408	342.2252374590025
7800	4949.83260113661	346.62323125300463
7900	4946.667800705221	351.0565071539604
8000	4943.092337706879	355.6937200090033
8100	4939.426262865853	360.00066806795076
8200	4936.469068359585	364.3294365789625
8300	4934.623785364557	368.7606588299968
8400	4932.623644724246	373.4551566739683
8500	4929.219800949024	377.84776092896936
8600	4925.611056878141	382.3278588329558
8700	4922.644213385773	386.84063933900325
8800	4920.228698191488	391.74638640997
8900	4918.07797088534	396.58404474699637
9000	4915.923043715189	401.08412927098107
9100	4913.381695453716	405.50284214300336
9200	4910.1876610833915	410.1820375130046
9300	4906.528287215069	414.54771577898646
9400	4902.998549547279	418.95589205197757
9500	4900.315260013425	423.2686320919893
9600	4898.270579718761	427.8310545379645
9700	4894.984051406369	432.2720596129657
9800	4890.429167434885	436.6492026029737
9900	4885.438275235375	441.06347688596
10000	4881.3415836835975	445.69689508498413


==> img/nlpdhgm_block/dti_non1.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 1, α = 0.005, τ₀ = 1, σ₀ = 0.95)
iter	function_value	time
1	196.29054555982938	7.200287654995918e-8
2	196.27377654133653	0.07397218002006412
3	196.240340197613	0.1523676260258071
4	196.19034361503643	0.23069250804837793
5	196.1238997484375	0.31802497705211863
6	196.041127152297	0.39489295601379126
7	195.9421498569968	0.4719020379707217
8	195.82709724209187	0.5492737589520402
9	195.69610390686682	0.6265338519588113
10	195.5493095382788	0.7140547169256024
11	195.38685877646105	0.7924669179483317
12	195.20890107798596	0.8690840259660035
13	195.01559057708627	0.9458922349731438
14	194.8070859449455	1.0223906129831448
15	194.58355024728772	1.1110929650021717
16	194.34515080043275	1.1892587639740668
17	194.09205902591614	1.265488323988393
18	193.82445030398648	1.3426722019794397
19	193.5425038260023	1.4221811019815505
20	193.24640244600076	1.510139680991415
30	189.5494160799618	1.976504488964565
40	184.659515661106	2.4458994839224033
50	178.79675193802163	2.9236634269473143
60	172.1863455116517	3.3920508689479902
70	165.0469941776548	3.8703396119526587
80	157.581720076123	4.340927705925424
90	149.96726706887566	4.813818341935985
100	142.34333195779428	5.285216437885538
110	134.81838815643627	5.770607240847312
120	127.48421765289856	6.2438554698601365
130	120.42022625777088	6.727809305826668
140	113.68739257800628	7.204083724820521
150	107.32814904164522	7.691378749848809
160	101.36879286139856	8.182401633821428
170	95.82237931317809	8.659236430830788
180	90.6915211231832	9.146339288854506
190	85.97071395020589	9.644588349852711
200	81.64825772120469	10.132579147873912
300	55.8895422927397	14.68576839583693
400	48.07341116427775	19.236782831838354
500	46.07814183583264	23.777805140824057
600	45.398896605506486	28.33550686383387
700	44.80886154493479	32.961324653821066
800	44.178738252760674	37.54491623182548
900	43.62983906922378	42.12609232577961
1000	43.235710795613514	46.71306819882011
1100	42.98332954666297	51.27988902083598
1200	42.827065354359945	55.841687209845986
1300	42.71765727079045	60.41707085783128
1400	42.62548372448211	64.99582162883598
1500	42.541301441776454	69.57044619880617
1600	42.46773840961616	74.1837250808021
1700	42.401497885672775	78.77173433080316
1800	42.33923779549069	83.35520345479017
1900	42.28207871787331	87.95707275479799
2000	42.22801557631599	92.58371915278258
2100	42.176426210425376	97.17397260578582
2200	42.126840208689096	101.76472908077994
2300	42.081907734898714	106.35251319681993
2400	42.04067628824727	110.93511758983368
2500	42.00046671924273	115.54365143779432
2600	41.96212849419595	120.247520299803
2700	41.92432122136489	124.9679455847945
2800	41.88834340153093	129.57125998981064
2900	41.85533301194802	134.17257203778718
3000	41.82324967933955	138.76992933475412
3100	41.79305058224909	143.35341554379556
3200	41.76443712889994	147.96313877979992
3300	41.7374946850162	152.59945017879363
3400	41.71150686348588	157.2153765077819
3500	41.68638192919108	161.82787672179984
3600	41.66243661916456	166.42973065481056
3700	41.63953855839985	171.0242255537887
3800	41.61690028398961	175.62508859077934
3900	41.59492113049547	180.24413750879467
4000	41.57406143500103	184.8765726297861
4100	41.55443347579528	189.5160613617627
4200	41.53515083435521	194.15521310077747
4300	41.5160993366697	198.86976695276098
4400	41.4983165426015	203.48110982577782
4500	41.48077781063717	208.14788686379325
4600	41.4636853017651	212.7623819577857
4700	41.44754983204176	217.39199478377122
4800	41.432115934642596	222.02819971280405
4900	41.41727757391769	226.6465967898257
5000	41.40272546064302	231.25707309885183
5100	41.38909213231162	235.8955156878219
5200	41.3763234950904	240.5282924877829
5300	41.36331622579081	245.15910914877895
5400	41.35032767578491	249.80553656781558
5500	41.337931885470994	254.43856296379818
5600	41.3259604666404	259.10227601981023
5700	41.314357457690484	263.7253504258115
5800	41.30323964444259	268.3488802977954
5900	41.29213953510477	273.01366530981613
6000	41.281473146216726	277.72982845979277
6100	41.27106055394545	282.4015054178308
6200	41.26108423184939	287.097605791816
6300	41.251757348032875	291.7865139218047
6400	41.242369073005335	296.43904216075316
6500	41.23301952524968	301.07751778379316
6600	41.22413115082933	305.7295947917737
6700	41.215415739244115	310.3643386537442
6800	41.20684687519179	315.0161385356914
6900	41.198105171873074	319.67201898270287
7000	41.189872978551406	324.346529330709
7100	41.18211808704174	329.0041387657402
7200	41.17468176566826	333.65612619474996
7300	41.16773447803516	338.3089549517608
7400	41.160731432757046	342.9668464217102
7500	41.153437407779	347.61931596469367
7600	41.14621467782739	352.2940413916949
7700	41.139370412198005	356.9666745577124
7800	41.13274123469312	361.6265459897113
7900	41.12599062634302	366.2860750677064
8000	41.1194217684938	370.934223536693
8100	41.11305207580431	375.58103594667045
8200	41.10691592243784	380.2439511696575
8300	41.100909760137625	384.93335612665396
8400	41.09495099230527	389.6267505286378
8500	41.089191120860015	394.32356009358773
8600	41.08350897019935	398.96983554854523
8700	41.07800680993086	403.6360132295522
8800	41.07278428096126	408.2948965835967
8900	41.0676076053582	412.96903336263495
9000	41.06247141010227	417.7773935185978
9100	41.05744011443502	422.59481670864625
9200	41.05244690386777	427.26691927865613
9300	41.04764996529294	431.95369218068663
9400	41.043090863507715	436.640620445658
9500	41.03850501941894	441.31705214467365
9600	41.0340377578142	446.05410299269715
9700	41.02959420038194	450.7520704176859
9800	41.025244884145074	455.45779786567437
9900	41.0210311417723	460.13705729768844
10000	41.01681193141991	464.83978650468634


==> img/nlpdhgm_block/dti_non10.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 10, α = 0.5, τ₀ = 0.05, σ₀ = 18.999999999999996)
iter	function_value	time
1	19597.931255799787	5.4016709327697754e-8
2	19596.266107314947	0.11701456404989585
3	19592.955098795508	0.20116536307614297
4	19588.017857321338	0.2837615700555034
5	19581.474388455186	0.36720033804886043
6	19573.345042133988	0.45009626308456063
7	19563.65049355324	0.5430016891332343
8	19552.41172420645	0.6558263691258617
9	19539.65000313828	0.748240111162886
10	19525.386868393365	0.8346672121551819
11	19509.64410867659	0.927632459148299
12	19492.443745275687	1.018087957170792
13	19473.80801420032	1.1187627391773276
14	19453.759348599826	1.2143485932028852
15	19432.32036144514	1.2962235981831327
16	19409.51382849445	1.3789985411567613
17	19385.362671549876	1.4805251501384191
18	19359.889942014026	1.5663948111468926
19	19333.118804758982	1.6463041971437633
20	19305.072522308146	1.734298249182757
30	18959.634291383576	2.2560892272158526
40	18512.44321833514	2.782683807250578
50	17986.27656892464	3.293911867251154
60	17402.352366096693	3.806422195280902
70	16779.70191707245	4.308238583267666
80	16134.8352657136	4.824555713275913
90	15481.640070800617	5.33808149228571
100	14831.45184760191	5.846147963311523
110	14193.238737710964	6.364979064324871
120	13573.853333541127	6.882108178338967
130	12978.314809826357	7.406624414375983
140	12410.09490071541	7.927797839394771
150	11871.39012788721	8.561700609396212
160	11363.369755308886	9.09585827239789
170	10886.394225867603	9.616871417383663
180	10440.202537469533	10.165594171383418
190	10024.069438184493	10.727456334396265
200	9636.934766576927	11.296802555385511
300	7043.165628335495	16.270959581423085
400	5864.696041608559	20.936466502433177
500	5300.619980364703	25.57926421141019
600	5004.231297864137	30.223771838413086
700	4831.986030455999	34.89899409440113
800	4722.433062327851	39.571865356410854
900	4647.483444467487	44.274685496406164
1000	4593.082387295791	48.95021519338479
1100	4551.590921101823	53.673738432407845
1200	4518.556024609066	58.391775103402324
1300	4491.241101023603	63.16832266439451
1400	4467.9099885874175	67.95409396942705
1500	4447.454312871711	72.67070604744367
1600	4429.182836487292	77.38146282546222
1700	4412.690090480676	82.13036608748371
1800	4397.765813274738	86.90250338049373
1900	4384.330719570393	91.8105903645046
2000	4372.380901669777	96.69382857554592
2100	4361.946357367664	101.52228203054983
2200	4353.054690330796	106.39978398452513
2300	4345.703127751474	111.6037984205177
2400	4339.837621817727	116.86007491749479
2500	4335.34013101886	121.6913852575235
2600	4332.030008071153	126.40164780849591
2700	4329.679448369063	131.10338070750004
2800	4328.036421320617	135.82192793145077
2900	4326.849241712661	140.56515988142928
3000	4325.888317042012	145.3040296934778
3100	4324.9623048612975	150.03605611948296
3200	4323.926697800461	154.76541547843954
3300	4322.6873471190975	159.4866391364485
3400	4321.196224556339	164.18547605042113
3500	4319.445255436527	168.90183212939883
3600	4317.459248912325	173.6573737503495
3700	4315.288140182569	178.42910561634926
3800	4312.998131764789	183.16018705937313
3900	4310.662660223107	187.90632333734538
4000	4308.354616414235	192.62209213234019
4100	4306.1392682851565	197.35386384133017
4200	4304.067699324511	202.07517544034636
4300	4302.173672975247	206.80707870132755
4400	4300.472822703323	211.50307895429432
4500	4298.96317110398	216.21673196926713
4600	4297.6293179081595	220.93197493930347
4700	4296.4466599593125	225.66294096730417
4800	4295.383131851335	230.3764823913225
4900	4294.402077034805	235.07997206231812
5000	4293.4659469915105	239.83571079029934
5100	4292.540074778178	244.56557049730327
5200	4291.594735452034	249.29156746331137
5300	4290.605345657353	254.0207360862987
5400	4289.552162357624	258.7608911463176
5500	4288.420688005648	263.5153409373015
5600	4287.202256459185	268.2549765322474
5700	4285.894471380456	272.97305928426795
5800	4284.501077939955	277.7033131022472
5900	4283.0318017570535	282.4266810012632
6000	4281.5014045129055	287.2495544622652
6100	4279.928931717078	292.0016269602929
6200	4278.335891175119	296.73908369027777
6300	4276.743932146301	301.45813385531073
6400	4275.172573272615	306.2174760873313
6500	4273.637015119458	310.96656494936906
6600	4272.147601263768	315.692177426361
6700	4270.710674098674	320.43179766635876
6800	4269.3281183232575	325.15346882335143
6900	4267.997610892543	329.88153725635493
7000	4266.713507998278	334.6101983113331
7100	4265.467457757699	339.33283747633686
7200	4264.248688036901	344.06495395634556
7300	4263.044409560075	348.80448908533435
7400	4261.842089256512	353.5386908183573
7500	4260.631831553573	358.2930815653526
7600	4259.407463547126	363.0315408053575
7700	4258.166855239006	367.7502120913705
7800	4256.912322262638	372.5048352453741
7900	4255.650231602556	377.2458061783691
8000	4254.390360606415	382.00279074540595
8100	4253.143689087646	386.7300104703754
8200	4251.920492745859	391.4699765354162
8300	4250.7293107660735	396.218182705401
8400	4249.575534225613	400.9495702254353
8500	4248.460346066369	405.9091865353985
8600	4247.380467096892	410.7373898634105
8700	4246.3286437926645	415.4656007614103
8800	4245.294429549766	420.1904753523995
8900	4244.265625337631	424.9931342974305
9000	4243.229901198953	429.8017824754352
9100	4242.176908401333	434.53454048745334
9200	4241.100269234319	439.2790771534783
9300	4239.998939152981	444.006740722456
9400	4238.877914827339	448.76860448741354
9500	4237.748639699126	453.4988154824241
9600	4236.628519013562	458.2419405624387
9700	4235.538835701671	463.0026073324261
9800	4234.5019753192355	467.7596921074437
9900	4233.538684233493	472.4809958934784
10000	4232.665892344825	477.2867922874866


==> img/nlpdhgm_block/dti_non10_tau0.01.txt <==
# params = (α = 0.5, γ = 1.0e-9, τ₀ = 0.01, σ₀ = 95.0, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, s₀_factor = 10)
iter	function_value	time
1	19597.931255799787	0.06749557200237177
2	19596.33730179929	0.10926342001766898
3	19593.2352093009	0.15655575701384805
4	19588.706650991167	0.2017280560103245
5	19582.8293798575	0.24648485801299103
6	19575.677375151372	0.29036770900711417
7	19567.32099971556	0.3343222140101716
8	19557.827153521994	0.37870481799473055
9	19547.25942318476	0.4231608050176874
10	19535.678227232696	0.4676120780350175
11	19523.14095699105	0.5131584740593098
12	19509.70211297716	0.5571408000832889
13	19495.413436728766	0.6011508650844917
14	19480.324038041905	0.6449772220803425
15	19464.480517603282	0.696449620067142
16	19447.927085050844	0.7405695580528118
17	19430.70567248189	0.7845652910764329
18	19412.856043486492	0.8286259000888094
19	19394.415897776118	0.8728929610806517
20	19375.42097148398	0.9167821450682823
30	19161.59714845581	1.3566442760638893
40	18920.235094045405	1.8015419650473632
50	18666.338656469456	2.242019905039342
60	18408.445244835704	2.6850646900420543
70	18151.344895103266	3.124472098046681
80	17897.67226419561	3.5667582540481817
90	17648.828943523084	4.008955527067883
100	17405.51454109917	4.453237591049401
110	17168.03136034503	4.894266860035714
120	16936.45876409052	5.339196580054704
130	16710.75276274281	5.787694452068536
140	16490.80277346525	6.235509220074164
150	16276.463876507878	6.675053709070198
160	16067.575065188676	7.113350875064498
170	15863.969496232367	7.557246391079389
180	15665.480176093048	7.998419359093532
190	15471.943047605208	8.436451563087758
200	15283.198599742556	8.886695098073687
300	13628.160503640212	13.323006679071113
400	12314.634267777084	17.7603730870469
500	11253.279308848274	22.23080527802813
600	10381.521303283353	26.704433749022428
700	9656.61772141256	31.16836047603283
800	9047.592538480267	35.62822829603101
900	8531.200560784151	40.13709624402691
1000	8089.735014109327	44.63351852403139
1100	7709.545576510756	49.1530025730317
1200	7379.970852428578	53.64200035503018
1300	7092.579177881269	58.172761655034265
1400	6840.628668506329	62.67659175602603
1500	6618.677921046615	67.19810856602271
1600	6422.29795581005	71.72861917302362
1700	6247.856241814452	76.28091672502342
1800	6092.352070373917	80.8180219180067
1900	5953.287813935437	85.36797299302998
2000	5828.568743046824	89.91843824603711
2100	5716.423776856867	94.44327749902732
2200	5615.342731164024	98.98672024402185
2300	5524.0258347380395	103.52541596000083
2400	5441.343729255223	108.07896738601266
2500	5366.306901851888	112.6314310360176
2600	5298.043915079813	117.18212634502561
2700	5235.785688207904	121.72863176302053
2800	5178.854212466882	126.2863852570299
2900	5126.653688046609	130.8399256360426
3000	5078.66282384801	135.38000492803985
3100	5034.427472373951	139.93256830703467
3200	4993.553528150195	144.50803778902628
3300	4955.699844143424	149.05064725503325
3400	4920.571214197776	153.63127456101938
3500	4887.912071006103	158.18505421103328
3600	4857.500721707977	162.73460889802664
3700	4829.144095568728	167.3109066420293
3800	4802.672908033194	171.88045732703176
3900	4777.937276682755	176.4459928520373
4000	4754.802987965186	180.99472951004282
4100	4733.148172251904	185.60120651204488
4200	4712.860789481047	190.15373736602487
4300	4693.836780817444	194.7175535460119
4400	4675.978684502438	199.30253238702426
4500	4659.195364212196	203.88202044003992
4600	4643.402114534588	208.43995617204928
4700	4628.5201414299745	213.03657511706115
4800	4614.476234254425	217.63021485807258
4900	4601.202782115249	222.19504744306323
5000	4588.6377665673745	226.76237818406662
5100	4576.724732154064	231.34128929607687
5200	4565.412635315485	235.96147779509192
5300	4554.655360957156	240.60697165009333
5400	4544.411305981701	245.18531342310598
5500	4534.643029385277	249.7417670521245
5600	4525.31702843304	254.30079644013313
5700	4516.403631403285	258.8828209891508
5800	4507.876782356505	263.4806117901462
5900	4499.713657555382	268.0800651521422
6000	4491.894296625891	272.66293767414754
6100	4484.401117828875	277.2266349851561
6200	4477.218340432339	281.8271182581666
6300	4470.331359228272	286.4161052501877
6400	4463.726120168196	291.00111953317537
6500	4457.388798647823	295.5818239291839
6600	4451.305808817678	300.16433400916867
6700	4445.463821398279	304.77706350715016
6800	4439.849611857872	309.41361525913817
6900	4434.449999239655	314.01056840713136
7000	4429.252035678426	318.602679573145
7100	4424.243170493241	323.186395785131
7200	4419.411225752201	327.77253148012096
7300	4414.744580614366	332.3455831371248
7400	4410.232553990351	336.9212545771443
7500	4405.865765762494	341.4979702081473
7600	4401.636283403726	346.08671824616613
7700	4397.53752567984	350.6673521451885
7800	4393.564265688565	355.2630219401908
7900	4389.712484254744	359.82541121917893
8000	4385.97902126748	364.4388457321911
8100	4382.361067849283	368.9994236561761
8200	4378.8557488058095	373.5838507761655
8300	4375.459800212935	378.1609945251548
8400	4372.16926294664	382.74936038517626
8500	4368.979397324916	387.3060229451803
8600	4365.8848040960065	391.86947534419596
8700	4362.879419446775	396.4372719801904
8800	4359.9566923138755	401.0099025461823
8900	4357.110014329364	405.59396749318694
9000	4354.333275831903	410.1794449041772
9100	4351.62139156766	414.79317304919823
9200	4348.970598900128	419.38525508818566
9300	4346.378589050386	423.9899156492029
9400	4343.844620033809	428.58703378020437
9500	4341.369408243419	433.18950670419144
9600	4338.9548507143645	437.7771333621931
9700	4336.603548128466	442.39139796519885
9800	4334.318144750988	447.0651033271861
9900	4332.1007112072575	451.7348775101709
10000	4329.952311095439	456.4294055601931


==> img/nlpdhgm_block/dti_non10_tau0.05.txt <==
# params = (α = 0.5, γ = 1.0e-9, τ₀ = 0.05, σ₀ = 18.999999999999996, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, s₀_factor = 10)
iter	function_value	time
1	19597.931255799787	0.08649804699234664
2	19596.266107314947	0.12990863097365946
3	19592.955098795508	0.17514797797775827
4	19588.017857321345	0.22104979696450755
5	19581.47438845519	0.2702482589520514
6	19573.345042133995	0.31583534594392404
7	19563.65049355327	0.36189613994793035
8	19552.41172420648	0.40858108195243403
9	19539.65000313832	0.454061992932111
10	19525.386868393405	0.49941050593042746
11	19509.644108676657	0.5452407339471392
12	19492.443745275763	0.5903685279481579
13	19473.80801420039	0.6364758469280787
14	19453.759348599917	0.6817343659349717
15	19432.320361445258	0.7270289959269576
16	19409.513828494575	0.772684714931529
17	19385.362671550025	0.8183644929376896
18	19359.88994201421	0.864253891952103
19	19333.11880475916	0.9122074679471552
20	19305.07252230834	0.9576329419505782
30	18959.634291383984	1.4152430609392468
40	18512.44321833588	1.87080432093353
50	17986.27656892567	2.3289048649312463
60	17402.352366097944	2.783541394950589
70	16779.70191707395	3.2386626889638137
80	16134.83526571535	3.695794651954202
90	15481.64007080267	4.16878408996854
100	14831.45184760416	4.620021559967427
110	14193.238737713298	5.080500194977503
120	13573.853333543579	5.536025370005518
130	12978.314809828897	5.988185959984548
140	12410.094900718103	6.441082496981835
150	11871.390127889923	6.893505165993702
160	11363.369755311589	7.346664923999924
170	10886.394225870405	7.799277933983831
180	10440.202537472154	8.252757239970379
190	10024.069438187145	8.707745631982107
200	9636.934766579503	9.169622618996073
300	7043.165628337221	13.776135772990528
400	5864.6960416096745	18.36855544699938
500	5300.619980365414	22.96840021299431
600	5004.231297864585	27.568946696992498
700	4831.986030456327	32.21897233201889
800	4722.433062328095	36.876449826027965
900	4647.483444467698	41.5331469970115
1000	4593.082387295969	46.179886928002816
1100	4551.590921101972	50.83938895899337
1200	4518.556024609202	55.510917087987764
1300	4491.24110102372	60.18426611198811
1400	4467.909988587527	64.86191680299817
1500	4447.454312871813	69.53805156299495
1600	4429.182836487391	74.26028991900967
1700	4412.69009048078	78.94225271602045
1800	4397.765813274834	83.64473541200277
1900	4384.3307195704765	88.35361992701655
2000	4372.380901669865	93.05942646201584
2100	4361.946357367742	97.73945990001084
2200	4353.054690330864	102.4848098300281
2300	4345.703127751531	107.20024304502294
2400	4339.837621817772	112.0451818210131
2500	4335.340131018887	116.74664045800455
2600	4332.030008071181	121.46586541901343
2700	4329.679448369087	126.16747349599609
2800	4328.036421320623	130.8608213159896
2900	4326.849241712663	135.53608616098063
3000	4325.8883170420195	140.25568018099875
3100	4324.962304861316	144.9669852469815
3200	4323.926697800475	149.6699461149983
3300	4322.687347119106	154.38102733300184
3400	4321.196224556359	159.07476894700085
3500	4319.445255436536	163.81467988199438
3600	4317.459248912354	168.51411027598078
3700	4315.288140182605	173.2236793389893
3800	4312.99813176482	177.94963976199506
3900	4310.662660223148	182.64289554898278
4000	4308.354616414273	187.3486427399621
4100	4306.13926828519	192.05763155897148
4200	4304.067699324539	196.85974059495493
4300	4302.173672975283	201.56861262195162
4400	4300.472822703351	206.26070511393482
4500	4298.963171104002	210.97525585693074
4600	4297.629317908179	215.6857503639185
4700	4296.446659959337	220.39835103493533
4800	4295.383131851346	225.11557117992197
4900	4294.4020770348225	229.83885220994125
5000	4293.465946991521	234.5343726099236
5100	4292.540074778193	239.23469049693085
5200	4291.594735452052	243.98582599693327
5300	4290.605345657368	248.58533798492863
5400	4289.552162357652	253.12572063392145
5500	4288.420688005675	257.70796417692327
5600	4287.202256459208	262.2734818919271
5700	4285.894471380487	266.831323998922
5800	4284.501077939985	271.4068569279043
5900	4283.031801757077	275.9801114758884
6000	4281.501404512939	280.53252368589165
6100	4279.928931717116	285.10218257890665
6200	4278.335891175144	289.6922555959318
6300	4276.743932146339	294.25748936491436
6400	4275.1725732726445	298.8407023019099
6500	4273.637015119498	303.4164351489162
6600	4272.147601263816	307.98165796592366
6700	4270.710674098701	312.5202154739236
6800	4269.328118323294	317.0938682599226
6900	4267.99761089258	321.64886051692883
7000	4266.713507998308	326.20679401492816
7100	4265.467457757722	330.76594530695
7200	4264.248688036934	335.33874310093233
7300	4263.044409560108	339.9148690109432
7400	4261.842089256542	344.50855892294203
7500	4260.631831553606	349.0713258339383
7600	4259.407463547158	353.63452350292937
7700	4258.166855239039	358.18968916192534
7800	4256.912322262667	362.74477350793313
7900	4255.650231602589	367.31827226793393
8000	4254.390360606446	371.8785546289291
8100	4253.143689087677	376.4409248359152
8200	4251.920492745895	381.02759626391344
8300	4250.729310766102	385.5870242199162
8400	4249.575534225646	390.1405745699303
8500	4248.460346066403	394.700644375931
8600	4247.380467096922	399.31066435793764
8700	4246.328643792693	403.93607035593595
8800	4245.294429549807	408.592329580948
8900	4244.265625337665	413.18155241096974
9000	4243.229901198994	417.76978744598455
9100	4242.176908401377	422.35397266896325
9200	4241.1002692343545	426.92328886597534
9300	4239.99893915301	431.5367610079993
9400	4238.877914827379	436.16118301000097
9500	4237.748639699165	440.7271885109949
9600	4236.6285190136	445.305787218007
9700	4235.538835701707	449.8743212620029
9800	4234.50197531928	454.4383684080094
9900	4233.538684233517	459.03043355600676
10000	4232.665892344851	463.59077730300487


==> img/nlpdhgm_block/dti_non10_tau0.1.txt <==
# params = (α = 0.5, γ = 1.0e-9, τ₀ = 0.1, σ₀ = 9.499999999999998, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, s₀_factor = 10)
iter	function_value	time
1	19597.931255799787	4.066647658008151
2	19596.25675831251	4.143040741008008
3	19592.91786888879	4.221523120009806
4	19587.92520620375	4.301560729014454
5	19581.28994988086	4.379598748026183
6	19573.023813916738	4.470003225025721
7	19563.139034664746	4.547294831019826
8	19551.648358552677	4.642863824032247
9	19538.565029565914	4.7237557880580425
10	19523.902776503714	4.80421893906896
11	19507.675800023844	4.895390174060594
12	19489.898759498552	4.993519229057711
13	19470.58675969257	5.08616119006183
14	19449.755337278304	5.171324415045092
15	19427.42044720852	5.2539594750560354
16	19403.598448961988	5.341721473057987
17	19378.306092673167	5.428328423062339
18	19351.560505162357	5.508833892061375
19	19323.379175893384	5.587038206052966
20	19293.779942854137	5.666572876041755
30	18923.948040156487	6.166178222047165
40	18433.99010254645	6.659477920038626
50	17845.299119026942	7.151514350029174
60	17179.78984652325	7.63678348402027
70	16458.80163848943	8.125109244021587
80	15702.243723509751	8.649352394015295
90	14927.997547123392	9.164517089026049
100	14151.561876986681	9.664738555002259
110	13385.907262603658	10.193313730007503
120	12641.496759452237	10.696860015013954
130	11926.427800972298	11.179966809024336
140	11246.653405368395	11.665514717024053
150	10606.247279850924	12.164831432048231
160	10007.684994381481	12.651010874047643
170	9452.120944762539	13.14259429104277
180	8939.647531724791	13.703165254031774
190	8469.52848197528	14.189321424026275
200	8040.4024508414195	14.689532833028352
300	5525.078846101736	19.510355966049246
400	4802.877516078337	24.248706595040858
500	4644.494213573265	28.98621014802484
600	4603.86044717831	33.753279329044744
700	4565.220661171305	38.81892034903285
800	4520.205366468634	43.56763971602777
900	4481.58239936755	48.23368149201269
1000	4455.970345515939	53.02916035900125
1100	4441.328904282961	57.73651398700895
1200	4432.370426877156	62.45130986298318
1300	4424.920822731048	67.16079988697311
1400	4417.039516620635	71.86796432596748
1500	4408.2736566857775	76.56272588897264
1600	4398.74271293925	81.2791647099948
1700	4388.681472359833	86.01653115299996
1800	4378.348687269043	90.74004624798545
1900	4368.062514562376	95.46381390298484
2000	4358.208122519353	100.20798352197744
2100	4349.20514750417	104.92502842799877
2200	4341.45459318449	109.67473657801747
2300	4335.287496927241	114.426556963037
2400	4330.920486247449	119.23108288101503
2500	4328.425447610972	124.01614638601313
2600	4327.717417137808	128.76680979202501
2700	4328.5699648246255	133.5514960840228
2800	4330.647685425697	138.3115953700035
2900	4333.552992935908	143.09238373101107
3000	4336.878176824161	147.81184409098933
3100	4340.249274527984	152.5474943399895
3200	4343.355510858221	157.3326582479931
3300	4345.9674934452705	162.10031955200247
3400	4347.944421611266	166.87527893201332
3500	4349.225510615802	171.6486138900218
3600	4349.82191678624	176.4128908700368
3700	4349.804070737024	181.17381734403898
3800	4349.285622037849	185.91234957403503
3900	4348.407406299627	190.66809071204625
4000	4347.321998256509	195.44058409702848
4100	4346.179398608213	200.2354786430369
4200	4345.112313928554	204.98483477302943
4300	4344.2235921817055	209.75312517301063
4400	4343.581530752181	214.50265080400277
4500	4343.219220275258	219.26028453101753
4600	4343.136022506804	224.01532970901462
4700	4343.306131211041	228.7762221690209
4800	4343.683750623464	233.54421606499818
4900	4344.207357978764	238.3170013309864
5000	4344.807550027819	243.07516341799055
5100	4345.414632811034	247.83961946997442
5200	4345.964061186153	252.589508592966
5300	4346.399729029605	257.34974944399437
5400	4346.674188095192	262.11979964599595
5500	4346.750119197304	266.87946828699205
5600	4346.601582587977	271.64542397198966
5700	4346.21494290946	276.40319483098574
5800	4345.5891020222925	281.17062089499086
5900	4344.735456127671	285.93559092801297
6000	4343.676861836346	290.8678504800191
6100	4342.446084218708	295.6257802940381
6200	4341.0843264590485	300.5291209020361
6300	4339.63732173229	305.30726068202057
6400	4338.150019814828	310.06043669502833
6500	4336.662357037217	314.8045518550207
6600	4335.2061938835595	319.5479616620287
6700	4333.804799061421	324.2954822310421
6800	4332.473106955976	329.0552537670301
6900	4331.216913879436	333.84343802402145
7000	4330.034651279007	338.58638907401473
7100	4328.919122739374	343.30821491702227
7200	4327.857494163916	348.0778044410108
7300	4326.831180171054	352.8147565269901
7400	4325.817817441488	357.5664889180043
7500	4324.795684576573	362.2999156219885
7600	4323.747423257864	367.0601962179935
7700	4322.661673069532	371.78906046799966
7800	4321.5339490855	376.54022856100346
7900	4320.366621509232	381.31104333899566
8000	4319.16862406853	386.1101894979947
8100	4317.954256843494	390.8884386649879
8200	4316.739659047708	395.65551129498635
8300	4315.540761834225	400.4124227829743
8400	4314.371041579081	405.15516293697874
8500	4313.238866588939	409.94730578298913
8600	4312.145713247181	414.70709003999946
8700	4311.085918649892	419.5414715920051
8800	4310.047617283453	424.28667786403093
8900	4309.014016372304	429.0237265000178
9000	4307.965299771288	433.75637326203287
9100	4306.88211466036	438.493110852025
9200	4305.749834805471	443.21288572702906
9300	4304.561467772726	447.96106200802024
9400	4303.3190082742785	452.7072328220238
9500	4302.035995068576	457.4557373300195
9600	4300.7385005875285	462.2385462880193
9700	4299.462004270707	467.08419042499736
9800	4298.247019311188	471.84425078399363
9900	4297.1343680844275	476.5796071400109
10000	4296.160160004775	481.3124402840331


==> img/nlpdhgm_block/dti_non10_tau0.5.txt <==
# params = (α = 0.5, γ = 1.0e-9, τ₀ = 0.5, σ₀ = 1.9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, s₀_factor = 10)
iter	function_value	time
1	19597.931255799787	3.354057043994544
2	19596.249203183408	3.4329323539859615
3	19592.887706821635	3.6740823430009186
4	19587.84995555993	3.7546828810009174
5	19581.139774266252	3.8357685070077423
6	19572.761605323125	3.9178257350286003
7	19562.720504475656	3.9991710550093558
8	19551.022136236094	4.091675458010286
9	19537.672768838027	4.17225860801409
10	19522.6792687532	4.252201973024057
11	19506.0490947804	4.3486834520008415
12	19487.790291709396	4.428257413994288
13	19467.911483572014	4.521703039004933
14	19446.421866491437	4.609712464996846
15	19423.33120112603	4.69248794997111
16	19398.649804744156	4.772448773961514
17	19372.388542909943	4.854326268978184
18	19344.558820812108	4.954016435978701
19	19315.172574237997	5.040215261979029
20	19284.24226020809	5.1276804309745785
30	18893.108317055932	5.645109120989218
40	18364.730905698045	6.194662486988818
50	17718.404491881505	6.720324947993504
60	16975.97392710994	7.244440932001453
70	16160.513342956967	7.746373001980828
80	15295.094700759584	8.284766204975313
90	14401.736495563357	8.790401929989457
100	13500.587095808241	9.291533868003171
110	12609.36196343762	9.824695121991681
120	11743.024731465901	10.356814486993244
130	10913.68150749846	10.891531641973415
140	10130.646238630288	11.44228929997189
150	9400.631324994352	12.01082475396106
160	8728.01988516575	12.508131510956446
170	8115.181963888993	13.019578363950131
180	7562.804600984745	13.517953764938284
190	7070.21359235077	14.016136530932272
200	6635.672022073325	14.52823123591952
300	4768.995155735511	19.46060616991599
400	5164.895624516979	24.364835757907713
500	5894.572611702399	29.221131874917774
600	6287.072995285857	34.12898910191143
700	6227.434926641946	39.09089648092049
800	5863.306347529804	44.12899775092956
900	5503.960855478455	49.16350342592341
1000	5460.776266011546	54.62639613891952
1100	5756.7413250242225	59.49533900190727
1200	6030.616671503536	64.36307115890668
1300	5955.92029121592	69.76881016790867
1400	5636.92751629397	75.02743312492385
1500	5373.241254102913	80.57797006791225
1600	5288.849710654777	87.54144154890673
1700	5318.298604218528	93.15489974489901
1800	5353.7852780882595	98.64286071187234
1900	5332.507335904966	103.87785972387064
2000	5253.25224983667	108.71278481985792
2100	5158.998405499263	113.45521021084278
2200	5099.950532568294	118.27734764682828
2300	5092.075259309454	123.13935828782269
2400	5103.956598230901	127.97247536483337
2500	5090.439019469068	132.8986425808107
2600	5037.92806882028	137.74272258681594
2700	4969.6168893070335	142.6318219048262
2800	4915.322669490577	147.4975271068397
2900	4887.025674502733	152.97308341783355
3000	4877.94243255855	159.1609684258292
3100	4875.826174040136	163.92926494881976
3200	4874.292080626261	170.50402155081974
3300	4874.403378770702	175.7286938278121
3400	4879.743759816089	181.2017816908192
3500	4891.364440559891	186.03997544784215
3600	4906.5977955788085	190.5563383338449
3700	4921.816546399339	195.38973332685418
3800	4935.435171583795	200.200745278853
3900	4947.748468786466	204.73054539383156
4000	4959.023528225816	209.85712158182287
4100	4968.739697312255	214.74121389881475
4200	4976.173428749137	219.52116117082187
4300	4981.081347321948	224.60652544582263
4400	4983.894556231264	229.46725237581995
4500	4985.471320328276	235.6085272008204
4600	4986.602711016481	240.88336366781732
4700	4987.534279405393	245.8282975978218
4800	4987.969121963728	250.37200336082606
4900	4987.757174102804	255.15326405782253
5000	4987.449073449951	259.93090595281683
5100	4987.876734567788	264.6827871208079
5200	4989.399898035475	269.63068273782847
5300	4991.720121497252	274.94444126382587
5400	4994.334627129316	279.91005479282467
5500	4996.983467302964	284.403975721827
5600	4999.76959868882	288.9314303008432
5700	5002.921701125605	293.4581173938641
5800	5006.405617030461	298.9067657888809
5900	5009.798334430845	303.6427339858783
6000	5012.460828802221	308.1849179478595
6100	5013.937415896078	312.7133933668665
6200	5014.220407052438	317.24355828686384
6300	5013.5869137875225	321.78980080987094
6400	5012.242267959691	326.34647661287454
6500	5010.115341486583	331.228307597863
6600	5006.964503336143	336.1463290088577
6700	5002.710972691194	341.6107869538537
6800	4997.6314165563645	347.0642620518338
6900	4992.189430969453	352.51276397981565
7000	4986.778208463784	357.6268766418216
7100	4981.6005458061045	363.4157078838325
7200	4976.6363165520515	369.2664618208073
7300	4971.7900972774305	374.0968603687943
7400	4967.099490534037	378.84627977080527
7500	4962.727091321695	383.6210104507918
7600	4958.840258306689	388.4040931337804
7700	4955.500176862684	393.27661835576873
7800	4952.594899858714	398.2042970547627
7900	4949.896395583464	403.00249210576294
8000	4947.210700286431	408.01281252974877
8100	4944.501957924814	413.02984738274245
8200	4941.899582415561	417.7830537587579
8300	4939.564390651201	422.5543066257378
8400	4937.4771138120295	427.3181724837341
8500	4935.4340365775115	432.0562862837396
8600	4933.243803025409	436.78798501373967
8700	4930.824236179529	441.94707649573684
8800	4928.1500920760045	446.69713702372974
8900	4925.269105027761	451.54630213571363
9000	4922.331747296315	456.3451592037163
9100	4919.437550149766	461.1667210457381
9200	4916.439583080206	466.00856306872447
9300	4913.030367488818	470.88394078373676
9400	4909.208977913559	475.75389920471935
9500	4905.290701946724	480.4804597427137
9600	4901.417995525786	485.24563918370404
9700	4897.5179530576615	490.12804030571715
9800	4893.535490837945	495.0684463077341
9900	4889.502168159585	500.050729405717
10000	4885.496336155598	504.92490463569993


==> img/nlpdhgm_block/dti_non10_tau1.0.txt <==
# params = (α = 0.5, γ = 1.0e-9, τ₀ = 1, σ₀ = 0.95, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, s₀_factor = 10)
iter	function_value	time
1	19597.931255799787	0.7153519729909021
2	19596.2482539957	0.7974880389811005
3	19592.88391262572	0.8747391039796639
4	19587.840477559766	0.9501878889859654
5	19581.12083545107	1.0255513409792911
6	19572.728496312782	1.1044814990018494
7	19562.667590448247	1.1919262190058362
8	19550.942864919212	1.2696501819882542
9	19537.55967955029	1.3518482149811462
10	19522.52400248698	1.4286666859989055
11	19505.842405299885	1.5074417910072953
12	19487.52205765083	1.5908079859800637
13	19467.570721522534	1.667063013970619
14	19445.996745030363	1.7435879829572514
15	19422.809055803897	1.826575980958296
16	19398.017153968285	1.9026366519683506
17	19371.63110472422	1.994582160958089
18	19343.661530533835	2.07160413794918
19	19314.119602932347	2.148341436928604
20	19283.017033963297	2.2268371749087237
30	18889.100323193405	2.7011243818851653
40	18355.632107610403	3.180984189908486
50	17701.569835348557	3.6708734679268673
60	16948.70008512744	4.145508085930487
70	16120.304424907066	4.6236582669080235
80	15239.887667053545	5.099198385927593
90	14330.068383832931	5.592918367940001
100	13411.696332492502	6.073778501944616
110	12503.22511571077	6.555432339955587
120	11620.336853334278	7.048327062977478
130	10775.792307751279	7.539270488981856
140	9979.465815473724	8.0368494259601
150	9238.518717125937	8.53737572094542
160	8557.665869584896	9.044778065930586
170	7939.4950420888445	9.547536139929434
180	7384.8064796013705	10.053764177922858
190	6892.948036156762	10.56241189391585
200	6462.128933243261	11.057974316936452
300	4758.239099374618	15.680596415913897
400	5409.39646051105	20.163498352922034
500	6367.378277515977	24.679384106915677
600	6911.816120344034	29.26963847791194
700	6902.646395297506	33.827553106908454
800	6493.426092562467	38.502005225920584
900	6085.36851341559	43.13381665290217
1000	6186.933595892436	47.743800764903426
1100	6917.025098292133	52.452859736891696
1200	7598.551799776044	57.15164419187931
1300	7481.291334610185	61.78105886190315
1400	6811.026147187814	66.47622234089067
1500	6308.2681496790265	71.21772486489499
1600	6212.983982953761	76.00117631090689
1700	6338.099858776062	80.71585122690885
1800	6455.880965754944	85.4701648959308
1900	6449.573147571094	90.24804803091683
2000	6318.805052780385	95.03252561992849
2100	6161.469328349403	99.69930500493501
2200	6123.706634196942	104.3833867299254
2300	6278.046516488445	109.12439388490748
2400	6505.819951415902	113.87348494690377
2500	6587.853678450905	118.5668770399061
2600	6454.038755555344	123.12479273890494
2700	6218.776453952909	127.71310755590093
2800	6029.327622014292	132.2123508998775
2900	5951.585149105819	136.7138748918951
3000	5941.096098560466	141.28678037889767
3100	5928.893573307179	145.85370279691415
3200	5896.337708535754	150.6403010939248
3300	5863.175920040725	155.31581276992802
3400	5855.562329986883	160.02300661592744
3500	5875.336339550582	164.69125569192693
3600	5896.819690708629	169.34055710592656
3700	5894.002712440102	173.88524816691643
3800	5877.523031215911	178.39213247291627
3900	5864.805905249392	182.90405945992097
4000	5854.805288791522	187.3912659289199
4100	5847.677860047112	191.8743076379178
4200	5823.240435589359	196.39169010991463
4300	5810.626662971601	200.90228554792702
4400	5806.630583035172	205.40983275690814
4500	5813.704276427908	209.92021389093134
4600	5843.557985928688	214.412790704926
4700	5892.509576442452	218.89408344391268
4800	5905.249737652613	223.3609359569091
4900	5893.970139643556	227.84419566389988
5000	5883.979544899607	232.33669412788004
5100	5901.4247152672915	236.8123185428849
5200	5908.297623787699	241.30966949588037
5300	5924.297117318944	245.79749325389275
5400	5917.5847058035815	250.324999204895
5500	5935.719650640353	254.79599964190857
5600	5918.572702221417	259.2956307429122
5700	5942.357073880121	263.8012296789093
5800	5987.268567368018	268.32992862691754
5900	6127.624663410494	272.88242627392174
6000	6127.531560136769	277.39938907392207
6100	6119.892624310346	281.8933113699313
6200	6115.866901021948	286.4141996029357
6300	6081.122954079146	290.9380587229389
6400	6102.54198281364	295.4546337359352
6500	6281.0159166099775	299.9901145079348
6600	6374.9110943668875	304.50678788893856
6700	6244.144923408912	309.0208592149138
6800	6897.326256229648	313.5320650439244
6900	6307.771290311295	318.11547916493146
7000	6312.377951838491	322.6290465139318
7100	6420.827263368373	327.1617324879335
7200	6624.4092937948935	331.72382602395373
7300	6606.638362994285	336.45420192193706
7400	6492.713285798898	341.3564118789509
7500	6391.061059625828	346.2054952959588
7600	6389.5005466480125	351.05700718495063
7700	6497.934890123449	355.9820836709405
7800	6483.755354167902	360.91662860193173
7900	7016.399098669243	365.8490164439427
8000	7013.959660347787	371.0020719569584
8100	6728.023473373964	375.93647782996413
8200	6705.25981028882	380.82941355596995
8300	7207.639158978397	385.90471359394724
8400	7012.794424670611	391.05705373495584
8500	7058.071611683256	396.1410245829611
8600	7114.810598999018	401.23444027395453
8700	7103.46551018895	406.2248744369426
8800	6993.669046518298	410.83311763295205
8900	8494.754038108209	415.40703845294775
9000	6902.764271782764	420.0067532999674
9100	7325.405130363073	424.6540598369611
9200	7243.549401159104	429.2521914629615
9300	7484.004302252135	433.880190640979
9400	7757.4104118170035	438.51172372698784
9500	7627.156969051453	443.199344240973
9600	7232.318976020426	447.84806811096496
9700	7531.052616339402	452.4917109719536
9800	7416.958554300778	457.2187884619343
9900	7952.047932698166	461.86814812294324
10000	8274.82771046674	466.5147442029556


==> img/nlpdhgm_block/dti_non10_tau5.0.txt <==
# params = (α = 0.5, γ = 1.0e-9, τ₀ = 5, σ₀ = 0.19, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, s₀_factor = 10)
iter	function_value	time
1	19597.931255799787	0.08193372600362636
2	19596.24749387403	0.12344797799596563
3	19592.88087341317	0.16884498999570496
4	19587.83288360271	0.21349287198972888
5	19581.10565746364	0.25898013199912384
6	19572.70195530419	0.30363624601159245
7	19562.62516252817	0.3481233190104831
8	19550.879286967545	0.3921654330333695
9	19537.46895574609	0.4371453110361472
10	19522.39941167831	0.48371902405051515
11	19505.67650921803	0.5297963700722903
12	19487.30670993314	0.5753468960756436
13	19467.29707755688	0.621199196059024
14	19445.655272579832	0.6687474430655129
15	19422.38954641298	0.7128009280713741
16	19397.50873513044	0.7599475020833779
17	19371.022252780134	0.8042443460726645
18	19342.94008429903	0.8496452930558007
19	19313.27277801621	0.8945345860556699
20	19282.03143776982	0.9397980640642345
30	18885.868581006696	1.3865317710442469
40	18348.279312521438	1.833368297026027
50	17687.938340148732	2.2846808390168007
60	16926.576774799825	2.7338444640045054
70	16087.640549898319	3.1821049049904104
80	15194.98804844335	3.637685160996625
90	14271.734123958611	4.099662224005442
100	13339.313479228596	4.5467683619936
110	12416.799408636989	5.010615981998853
120	11520.480625266953	5.457806485996116
130	10663.673345788851	5.908439171005739
140	9856.729555409713	6.353936881991103
150	9107.1949581506	6.802557232993422
160	8420.06981106069	7.249594428983983
170	7798.1304167182425	7.696803397964686
180	7242.27634498415	8.14811366496724
190	6751.876709927166	8.60116305097472
200	6325.0968012705	9.046887895965483
300	4770.598930963331	13.812293557974044
400	5654.4524925022	18.639840649964754
500	6828.841239397536	23.515964809979778
600	7532.418667197593	28.127807673969073
700	7600.319348242974	32.9013888919726
800	7184.096345729184	37.78433365098317
900	6778.874002765083	42.45949778999784
1000	7159.430198041687	47.28799640497891
1100	8655.839865439752	51.97607344997232
1200	10128.855675565756	56.97416097094538
1300	9995.220113735393	61.98713513792609
1400	8740.165514757504	66.91544362093555
1500	7881.884973147979	71.47710071891197
1600	7818.915652841831	75.95803692191839
1700	8113.764600965101	80.46942143293563
1800	8376.28950205112	85.00044469893328
1900	8443.748936193258	89.50632539592334
2000	8326.708367666986	94.04523010793491
2100	8209.531266800843	98.58125821992871
2200	8469.46494418469	103.14249550190289
2300	9486.096828060741	107.70405793891405
2400	10856.568150851388	112.30220437393291
2500	11708.746965527713	116.91214868394309
2600	11486.23482755899	121.58783927894547
2700	10727.586344323547	126.2694560229429
2800	9991.967313593144	130.85368140792707
2900	9775.387272061716	135.48135554092005
3000	9865.907787747929	140.06233450293075
3100	9906.321635256842	144.63560252194293
3200	10093.738028271404	149.2381631199387
3300	10392.24953945832	153.84137824192294
3400	10964.569796192462	158.43851213093149
3500	11618.345367857732	163.04059425991727
3600	12330.933238391863	167.63968415290583
3700	12208.835284412864	172.35369734090636
3800	12245.682060433526	176.97483641290455
3900	12076.033965669845	181.64883851792547
4000	11561.66364604413	186.30719781594235
4100	11387.709344096083	190.96784017494065
4200	11076.316040116022	195.7025289919402
4300	10875.773287503682	200.37063065095572
4400	11509.571943916644	204.98352451995015
4500	11863.750814180568	209.5976092479541
4600	13144.24428202071	214.23608790396247
4700	14967.346805826855	218.95666905297549
4800	15412.521387236138	223.5629084369575
4900	15461.755585674202	228.16371685598278
5000	14887.064351041989	232.75077188099385
5100	16410.942948488526	237.36651909598731
5200	15591.079888841508	242.00875794599415
5300	27478.405654975693	246.60012981799082
5400	15229.640886193378	251.30550086699077
5500	15293.44555540253	256.0419307339762
5600	15311.851175861824	260.66957263299264
5700	17069.079465966406	265.29593115398893
5800	16707.373328959144	269.92610916798003
5900	21685.499581635966	274.5921317579923
6000	20950.10200695768	279.35647275697556
6100	23614.33300778969	283.9664012219873
6200	22697.425142762346	288.6069511899841
6300	22045.965895211935	293.2528424949851
6400	19815.52015155149	297.9737240949762
6500	19528.228069999084	302.6081726329867
6600	21551.89449761716	307.28258303398616
6700	24443.49723730256	311.95887070099707
6800	27392.622226361025	316.61325193199445
6900	22004.72195808892	321.2906084469869
7000	53075.535412448764	325.9500466019963
7100	23559.455620558125	330.66692835997674
7200	34480.71065249106	335.3155568719667
7300	40902.66084980671	340.0940850409679
7400	79215.30804275286	344.7975917739677
7500	48804.26770756652	349.4691427759826
7600	54303.4301880572	354.18689765798626
7700	112349.23840777387	358.9363362620061
7800	48073.20056964975	363.6732120780216
7900	251856.85596779338	368.4431441660272
8000	98828.19929155144	373.18734471601783
8100	77268.32464207604	377.9408130120137
8200	92643.11029639523	382.743697456026
8300	145094.56872094728	387.59266496202326
8400	222272.58327939236	392.4537897510163
8500	619790.0056172706	397.3674105810351
8600	279726.80007618276	402.2681465380301
8700	463885.3350176499	407.30812632403104
8800	215023.88237317215	412.33074434802984
8900	210500.24178266205	417.4156922940165
9000	274538.27774853975	422.52838927402627
9100	348145.5204653807	427.61553926902707
9200	272937.3171096139	432.8949513050029
9300	154273.95912201903	437.8873554790043
9400	227779.43466933115	442.775461569021
9500	209731.91518789853	447.66752079402795
9600	144220.14258827944	452.56703712101444
9700	265384.8647578175	457.4295881810249
9800	236888.8579643006	462.1532849500363
9900	144620.71343704738	466.8835269480187
10000	221138.36232386492	471.6125453520217


==> img/nlpdhgm_block/dti_non1_accbasic0.5.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s̄₀ = 1, α = 0.005, τ₀ = 1, σ₀ = 0.95, accel = :basic, accelfactor = 0.5, α_y = 0.5)
iter	function_value	time
1	196.29054555982938	7.299240678548813e-8
2	196.27377654133653	0.07739803602453321
3	196.24034019763158	0.1714669319917448
4	196.1903436151117	0.25193965196376666
5	196.12389974862054	0.33063958096317947
6	196.04112715266652	0.41004165197955444
7	195.9421498576372	0.4902216829941608
8	195.82709724311624	0.5826340849744156
9	195.69610390839375	0.6618797009577975
10	195.5493095404472	0.7422742929193191
11	195.38685877942632	0.8247633998980746
12	195.20890108191395	0.9037199419108219
13	195.01559058216498	0.9951553608989343
14	194.8070859513716	1.0744993829284795
15	194.58355025527337	1.153434909938369
16	194.34515081019862	1.2333462809328921
17	194.09205903769652	1.3139037719229236
18	193.82445031803846	1.4034948479384184
19	193.54250384256912	1.4834773259353824
20	193.24640246536993	1.5624214909039438
30	189.54941614404424	2.0470368108944967
40	184.65951580431164	2.5289701259462163
50	178.79675219608697	3.033243607962504
60	172.1863459167566	3.538606144953519
70	165.04699475474482	4.026420037960634
80	157.5817208406992	4.510635996994097
90	149.9672680289173	5.015505265968386
100	142.34333311553604	5.529117552971002
110	134.81838950793758	6.331192092970014
120	127.48421918289895	6.839030552946497
130	120.42022794263245	7.546879513945896
140	113.6873943896667	8.053676307958085
150	107.32815094981045	8.551186131953727
160	101.36879483526972	9.078078074962832
170	95.8223813224503	9.578716572956182
180	90.69152313897727	10.068794839957263
190	85.97071594579882	10.572118940937798
200	81.64825967256802	11.076734883943573
300	55.88954317354404	15.755225876928307
400	48.07341133315631	20.46039275691146
500	46.07814215521744	25.600070802960545
600	45.39889743567033	30.46493123995606
700	44.80886272787335	35.82539329997962
800	44.17873939405699	40.43262992199743
900	43.629839864077326	45.54368177097058
1000	43.23571119884348	50.50744875695091
1100	42.98332967393489	56.292692870949395
1200	42.827065360230876	62.66519326297566
1300	42.71765726903124	70.90665738395182
1400	42.62548375688265	77.90747518796707
1500	42.541301474157365	82.81331755896099
1600	42.46773842002766	87.84401718393201
1700	42.401497906509846	93.51702124695294
1800	42.33923782814607	98.97004352597287
1900	42.28207875447243	103.80025971599389
2000	42.22801563447927	108.75660628598416
2100	42.17642629208499	113.73140060598962
2200	42.126840294315464	118.70790520496666
2300	42.08190778706913	123.72332241095137
2400	42.04067635906973	128.34254592790967
2500	42.0004668058019	133.13210139487637
2600	41.96212859673304	137.94891503383406
2700	41.924321358508564	143.290790433879
2800	41.88834351207094	148.89085134485504
2900	41.855333121820955	153.73731387086445
3000	41.823249801291865	158.85864342586137
3100	41.79305069514159	163.77449033485027
3200	41.76443723809436	169.15828260889975
3300	41.737494792280074	175.30764615291264
3400	41.71150698517587	180.33263742091367
3500	41.68638206037362	185.42678083793726
3600	41.66243674104015	190.39504020591266
3700	41.639538696700114	195.1984198979335
3800	41.61690045725839	200.0998876079102
3900	41.59492129627679	204.97992989991326
4000	41.57406158722642	209.8439706438803
4100	41.554433623600424	215.26410494587617
4200	41.53515102554891	221.38316073082387
4300	41.51609952091563	226.59601702081272
4400	41.49831671113927	231.5526723988587
4500	41.48077802605641	236.47694379783934
4600	41.46368549695319	241.42817300680326
4700	41.44755001911061	247.12913941580337
4800	41.43211611118921	252.7608949698042
4900	41.41727776654938	257.72406719083665
5000	41.402725658875056	262.6931296408875
5100	41.3890922710987	267.5777750709094
5200	41.3763236597675	272.6555806659162
5300	41.36331644995073	278.4337887899601
5400	41.350327903931195	284.0028014459531
5500	41.33793210373856	289.038264578965
5600	41.32596069215122	293.9504715629737
5700	41.31435767165808	299.1396824499825
5800	41.30323987604796	303.98808148200624
5900	41.292139785725126	308.63719317200594
6000	41.28147338026074	314.1800619230489
6100	41.271060817106886	319.48206483206013
6200	41.26108444687569	324.21616548101883
6300	41.25175755626796	328.9080333429738
6400	41.24236934663072	333.6320217989851
6500	41.23301978358804	338.98257105395896
6600	41.224131407405	344.4394273759681
6700	41.215415999665545	351.15500488795806
6800	41.206847189616504	358.3773610369535
6900	41.19810549750386	363.8147204129491
7000	41.1898732494593	370.37800566200167
7100	41.182118345388346	377.72675549500855
7200	41.17468199303411	383.70401273603784
7300	41.16773468519696	392.3677746100584
7400	41.16073172654428	400.275617386098
7500	41.15343774571295	405.99287764914334
7600	41.14621501759762	412.0856996621005
7700	41.13937070691473	419.08991942508146
7800	41.13274156693654	426.0677262140671
7900	41.12599099288435	432.4156196700642
8000	41.119422121225504	439.14083565509645
8100	41.11305242353154	445.22638762707356
8200	41.10691624747021	452.130023216072
8300	41.10091012536716	458.97322480304865
8400	41.094951341473376	464.8636038370896
8500	41.089191477091404	472.71948116406566
8600	41.08350933923505	479.39188682707027
8700	41.07800714054503	485.90054435806815
8800	41.07278459728746	492.1797242690227
8900	41.06760796114423	498.22928137501003
9000	41.06247177313139	504.7750532469945
9100	41.057440474144634	510.75542761501856
9200	41.052447294430095	515.7676376090385
9300	41.047650285699774	521.130025549035
9400	41.04309121480522	526.2609338720213
9500	41.03850537312707	531.6661009340314
9600	41.03403812171702	536.9461951220292
9700	41.02959457571663	542.5179695910192
9800	41.02524524908724	547.8298203450395
9900	41.021031509140336	554.4353251180728
10000	41.01681233630128	561.9847753230715


==> img/nlpdhgm_block/dti_non1_tau0.01.txt <==
# params = (α = 0.005, γ = 1.0e-9, τ₀ = 0.01, σ₀ = 95.0, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, s₀_factor = 1, save_results = true)
iter	function_value	time
1	196.29054555982938	3.579340553988004
2	196.27976660502338	3.6604265029891394
3	196.26210091565326	3.7556897929753177
4	196.2400368292573	3.8370161839702632
5	196.21516528586812	3.9168039359501563
6	196.18850336307668	3.9948762499552686
7	196.1607012894523	4.078770187945338
8	196.13217480511565	4.17393350994098
9	196.1031897762077	4.25672118194052
10	196.07391628052278	4.3408119719533715
11	196.04446317663707	4.424831073964015
12	196.0149001980757	4.502679205965251
13	195.98527207374545	4.591770247963723
14	195.95560755239413	4.679671611957019
15	195.925925169986	4.760563046962488
16	195.89623693546298	4.840986228955444
17	195.86655068642833	4.926949013955891
18	195.83687159436562	5.020567603962263
19	195.80720312676382	5.098256930941716
20	195.7775476618648	5.176578365964815
30	195.48194420297958	5.706761054956587
40	195.18826873388483	6.215412296965951
50	194.89600023448236	6.760084131965414
60	194.6047208942805	7.273906072980026
70	194.31438736986377	7.789156516984804
80	194.02494908948063	8.316804302972741
90	193.73635192100846	8.8318294469791
100	193.4485627957174	9.365789201983716
110	193.16156603843802	9.899522435007384
120	192.87535520811778	10.42504224201548
130	192.58992774812998	10.952281601028517
140	192.30528295485658	11.46795310304151
150	192.02142138186596	12.00748792104423
160	191.7383444809444	12.52864211803535
170	191.45605435769443	13.054790665046312
180	191.17455336701732	13.581698871043045
190	190.89384370701495	14.089712146029342
200	190.61392711249596	14.623809664015425
300	187.85797283933655	19.563289369019913
400	185.17715280478137	24.54423340901849
500	182.56859328809995	29.524102840019623
600	180.02968941801532	34.49174453303567
700	177.55791140607587	39.50564239206142
800	175.15093723384	44.4808851290436
900	172.80648828072987	49.439331439032685
1000	170.52232967880872	54.40358129303786
1100	168.296512214502	59.69081731303595
1200	166.1268912714875	64.73344641303993
1300	164.01158010250109	69.79350574105047
1400	161.9487161925896	74.76097326504532
1500	159.9366120765295	79.72150050103664
1600	157.97356689983496	84.67769616903388
1700	156.05794821835912	89.68166096202913
1800	154.18824594060547	94.68613649602048
1900	152.36296021858422	99.67906972600031
2000	150.5806498574595	104.81639102700865
2100	148.83999413616354	109.80166817799909
2200	147.1397159625878	114.78534198200214
2300	145.47855223865844	119.84128137401422
2400	143.85526932293857	124.91662383501534
2500	142.26872856249102	130.34894985202118
2600	140.7177983341028	135.5152195430128
2700	139.2014184996356	140.47194047801895
2800	137.71858814362318	145.45359306200407
2900	136.26829280938463	150.42994517899933
3000	134.84960250756174	155.39356596500147
3100	133.46158605045107	160.34626966202632
3200	132.10337480383555	165.36969288703403
3300	130.7740956363412	171.66334263805766
3400	129.47293418416152	176.51869721905678
3500	128.1991009578286	181.19057805807097
3600	126.9518388903306	186.7672907410597
3700	125.73040783970731	192.42513151405728
3800	124.5341018765776	198.13077557005454
3900	123.36223200284522	204.70586270303465
4000	122.21413713796093	212.10512051102705
4100	121.08918074969962	216.78127106503234
4200	119.98674105024516	221.4382042780344
4300	118.90622447305697	226.10844433802413
4400	117.8470625742827	231.62699047403294
4500	116.8086924881476	237.51956004404929
4600	115.79057700772832	243.42369815905113
4700	114.79218337552538	249.88547721906798
4800	113.81302245046642	256.22015718906187
4900	112.85260107347806	262.5310699280817
5000	111.91044273061286	268.0884372670844
5100	110.98610303020456	274.31477769307094
5200	110.07912111948373	279.31763865906396
5300	109.18906669193034	284.44184528806363
5400	108.31553451543957	289.4778002750536
5500	107.4581222351659	294.6719677730289
5600	106.61643613657188	299.5293326260289
5700	105.79009817604383	304.4086914390209
5800	104.97873901263361	309.24222470103996
5900	104.18200072325467	314.08027993902215
6000	103.39954196345263	318.8929504440166
6100	102.63102758059838	323.73832850699546
6200	101.8761307524157	328.55761083299876
6300	101.13453335084014	333.50530140899355
6400	100.4059336383399	338.42042407399276
6500	99.69003227832334	343.25720682999236
6600	98.98653438626967	348.0870601289789
6700	98.29516779756474	352.9543459319684
6800	97.61564890294935	357.81696736696176
6900	96.94771958834798	362.6751046999416
7000	96.2911244460529	367.5894193419372
7100	95.64561075781235	372.4593774979294
7200	95.01093580743455	377.33081990794744
7300	94.38685664459085	382.2600132179505
7400	93.77314004847115	387.09877374593634
7500	93.1695702083882	391.973523360939
7600	92.57592747103308	396.8280072629277
7700	91.99199624604134	401.7225415239227
7800	91.41757197138264	406.6771540289046
7900	90.85245324541407	411.53098676988157
8000	90.29644263671861	416.37623204887495
8100	89.74935010618137	421.2638877888967
8200	89.21099213172566	426.1080293408886
8300	88.68118722959011	430.97371854490484
8400	88.1597572863903	435.84023245589924
8500	87.64653076718449	440.71292097689
8600	87.14134249169794	445.5862343768822
8700	86.64402669273535	450.4687587908702
8800	86.15442901680075	455.3293855248776
8900	85.67238897183611	460.2675440948806
9000	85.19775863348309	465.1426678268763
9100	84.73038944414107	470.0388499258843
9200	84.2701370424719	474.93520296688075
9300	83.81686516653765	479.8528897288779
9400	83.37043072941258	484.72991754085524
9500	82.93070640173843	489.6158520518511
9600	82.49755827786498	494.50265410685097
9700	82.07086025897834	499.38072156585986
9800	81.65048801876559	504.28639147485956
9900	81.23632184550725	509.16856937186094
10000	80.82824287716558	514.0777096488746


==> img/nlpdhgm_block/dti_non1_tau0.05.txt <==
# params = (α = 0.005, γ = 1.0e-9, τ₀ = 0.05, σ₀ = 18.999999999999996, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, s₀_factor = 1, save_results = true)
iter	function_value	time
1	196.29054555982938	0.0857359420042485
2	196.27539265133444	0.12964713701512665
3	196.24663008732486	0.17506173602305353
4	196.20564818179662	0.2214033790223766
5	196.15369957049327	0.2674828850431368
6	196.09191240203404	0.31321447604568675
7	196.02130245238297	0.3589892200252507
8	195.94278411384735	0.4047295640048105
9	195.8571803524745	0.4507414409890771
10	195.76523172222494	0.49635983299231157
11	195.6676045183835	0.5418939689989202
12	195.56489814683633	0.5882126090000384
13	195.4576517803066	0.6331002029764932
14	195.34635036681817	0.6787918919872027
15	195.2314300505763	0.7245952649973333
16	195.11328306053625	0.769998845004011
17	194.9922621168258	0.8156050610123202
18	194.8686844013212	0.8608001090178732
19	194.74283513395986	0.9065973840188235
20	194.61497079326423	0.9521134210226592
30	193.2663970696477	1.4081396420078818
40	191.86725530307714	1.861176506994525
50	190.46691219270724	2.318551272008335
60	189.07904031870135	2.7834376950049773
70	187.70811071935964	3.2412814339913893
80	186.35560313105555	3.707513272005599
90	185.02158446076416	4.168379073991673
100	183.70572230405793	4.637569579994306
110	182.40764374531304	5.114748618972953
120	181.12700086144807	5.580858753965003
130	179.86347109485348	6.049302272964269
140	178.6167481872596	6.518187774985563
150	177.38653917108826	6.983923811989371
160	176.17256314617092	7.448442880966468
170	174.97454991815883	7.916226381959859
180	173.79223849972826	8.388919742952567
190	172.6253748693094	8.855713993951213
200	171.4737100687704	9.318943589925766
300	160.7390716676933	14.015418302937178
400	151.2618752669382	18.71064223293797
500	142.84937509552992	23.396877002931433
600	135.3464999321339	28.087025215936592
700	128.62543279002082	32.77085354394512
800	122.58108990228973	37.45775868094643
900	117.12546290167995	42.15215888194507
1000	112.18438695701934	46.870962767949095
1100	107.6960099243699	51.610924473934574
1200	103.60649178649952	56.31887763692066
1300	99.87037446009639	61.03433523894637
1400	96.44837377460183	65.73653130693128
1500	93.30695444023124	70.43679202793282
1600	90.41667595474448	75.15902189695043
1700	87.75177420318283	79.91916455994942
1800	85.2899857393984	84.65256014093757
1900	83.01153906610587	89.36419885393116
2000	80.89891518342156	94.05714054591954
2100	78.93695466221462	98.76487972293398
2200	77.11216412777392	103.45937070995569
2300	75.41239879980921	108.17500299296807
2400	73.82666543777921	112.92840168398106
2500	72.3453717988737	117.65020943499985
2600	70.9597427623267	122.36785751700518
2700	69.66199536129649	127.06927407399053
2800	68.44524202675024	131.79419939298532
2900	67.30300496146083	136.51579193098587
3000	66.22963108233827	141.26388929298264
3100	65.21985515736591	146.0482456239697
3200	64.26899418721692	150.8313078059873
3300	63.37265000607378	155.56550768998568
3400	62.526896768492115	160.28463011898566
3500	61.72816561162092	165.0227924649662
3600	60.97319300319231	169.7917360229767
3700	60.258957119312115	174.54405798297375
3800	59.58271239815816	179.31861047598068
3900	58.94191242050112	184.12890604397398
4000	58.33422252250576	188.97912648195052
4100	57.7575106109731	193.72438893694198
4200	57.20977473836382	198.48834473793977
4300	56.68919484631233	203.29365500592394
4400	56.19412342974148	208.06547100492753
4500	55.722968291456226	212.8417688869231
4600	55.27429161839526	217.62927275092807
4700	54.84668865293636	222.39659082292928
4800	54.43898259926126	227.15499086191994
4900	54.04999891478586	231.93557493694243
5000	53.678627492415146	236.71378495296813
5100	53.32393189661262	241.49176402197918
5200	52.984897627343024	246.26743513997644
5300	52.66062725448589	251.0707541089796
5400	52.3503696609446	255.86552619197755
5500	52.05335903877233	260.64914779298124
5600	51.76887601525154	265.4256072319695
5700	51.496244777667805	270.2037339719536
5800	51.2348404233942	274.98540053595207
5900	50.98406362400364	279.7932252919418
6000	50.74338872266322	284.5991370989359
6100	50.51229712517003	289.425832771929
6200	50.29030305720241	294.28928352092043
6300	50.07693799216974	299.2740257389087
6400	49.8717958188275	304.0792071119067
6500	49.67446913340814	308.9047229299031
6600	49.48455011282063	313.70876806392334
6700	49.30172449736206	318.54270284992526
6800	49.125604901655976	323.36218705392093
6900	48.95590438379665	328.1695416419243
7000	48.79234262946889	332.9869231209159
7100	48.63462028318216	337.8080750289373
7200	48.482478188233046	342.6294223779405
7300	48.33563349564071	347.4489691639319
7400	48.19383476624213	352.26652770894
7500	48.0568934007214	357.08993544694385
7600	47.92459108347839	361.9065890959173
7700	47.79671277246579	366.73193535691826
7800	47.673067412433646	371.58739021694055
7900	47.553476183296915	376.42725268992945
8000	47.43775732253813	381.27296145792934
8100	47.32575037131673	386.1029663879017
8200	47.21731275435632	390.9240079729061
8300	47.112291568185796	395.7598068329098
8400	47.010535774648794	400.6045983149088
8500	46.911916310962354	405.438121763902
8600	46.81631074384938	410.29262206389103
8700	46.72358517562496	415.1360206899117
8800	46.63365318572886	419.9745574868866
8900	46.54637279314053	424.8127926668967
9000	46.46165327583073	429.664561378886
9100	46.37939548901316	434.51105416490464
9200	46.29949512426786	439.38188505588914
9300	46.221886934405184	444.2332101239008
9400	46.14644706334089	449.08914742289926
9500	46.07312238158361	453.9360320638807
9600	46.001822927619905	459.02629176789196
9700	45.932473247376315	463.908527739899
9800	45.86500049674803	468.8004758229072
9900	45.79933983138073	473.7868998539052
10000	45.73542642453439	478.668152184895


==> img/nlpdhgm_block/dti_non1_tau0.1.txt <==
# params = (α = 0.005, γ = 1.0e-9, τ₀ = 0.1, σ₀ = 9.499999999999998, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, s₀_factor = 1, save_results = true)
iter	function_value	time
1	196.29054555982938	0.07528793800156564
2	196.27458297254427	0.11841093300608918
3	196.2435175121623	0.16415614300058223
4	196.19816764175368	0.20962536201113835
5	196.1393127928121	0.2557543350267224
6	196.06769481361505	0.3027532600099221
7	195.98401953183162	0.34904699301114306
8	195.88895827964436	0.39440870098769665
9	195.78314937909803	0.4403448399680201
10	195.66719958551064	0.4858235609717667
11	195.5416854875292	0.5312025149469264
12	195.40715486262536	0.5782314749376383
13	195.26412798749627	0.6228944499453064
14	195.11309890289235	0.6685523769410793
15	194.95453663293063	0.7140420209616423
16	194.78888635886355	0.7596125299751293
17	194.61657054799275	0.8046298819826916
18	194.4379900379251	0.849244008975802
19	194.25352507730165	0.8943915409909096
20	194.06353632349143	0.9404154129733797
30	191.92697163936188	1.393643303978024
40	189.52121975906837	1.8446953969832975
50	186.99871324324707	2.301663281978108
60	184.4413043716329	2.763257338956464
70	181.89231925719406	3.21816183894407
80	179.37742146072924	3.674452767940238
90	176.91033140543266	4.137827167956857
100	174.49759772900114	4.596712018974358
110	172.14191934934846	5.071097501000622
120	169.84394483823203	5.539132862002589
130	167.60319836454045	6.006334549019812
140	165.41859376542487	6.468210397026269
150	163.28872500416185	6.935652507032501
160	161.21203846574232	7.399905664031394
170	159.18693139079875	7.864579905028222
180	157.21180538699912	8.324124509032117
190	155.28509416150567	8.793140227033291
200	153.40527586253785	9.262984451052034
300	136.88493289562007	13.962111575063318
400	123.70466246540862	18.660750648065004
500	113.01336707758317	23.33890334406169
600	104.22220345137305	28.009841788065387
700	96.90711137208478	32.69813626407995
800	90.75870330289351	37.3757445110823
900	85.54451383783501	42.056791065086145
1000	81.08711697516641	46.75411123209051
1100	77.25079498282203	51.45339596809936
1200	73.92722323915181	56.17277378009749
1300	71.03114057875345	60.88493082212517
1400	68.4940790392527	65.61341023011482
1500	66.26126065154446	70.34728955911123
1600	64.2875075953162	75.09148237510817
1700	62.53525059977485	79.8246986870945
1800	60.97394370200371	84.55319092309219
1900	59.577760941026725	89.29110228610807
2000	58.32469026762656	94.00629034612211
2100	57.19683917012456	98.73941201413982
2200	56.17893832492181	103.48057521015289
2300	55.25777807860162	108.24150060315151
2400	54.421610464599084	113.24606880213832
2500	53.660823149204454	118.2094312061381
2600	52.96680904734996	123.19124006712809
2700	52.33223326874394	128.22336265913327
2800	51.75103008624525	133.6826664111286
2900	51.21738039216011	138.44292593814316
3000	50.72654437389171	143.23386364313774
3100	50.27417679427126	147.9850576221652
3200	49.85654196445479	152.74213779516867
3300	49.470175967912965	157.49260840116767
3400	49.11205860409179	162.25328076217556
3500	48.77962630538279	167.026061060169
3600	48.47055219287206	171.78249750315445
3700	48.182723846391745	176.57477452215971
3800	47.9142805933292	181.33673237016774
3900	47.663538166011946	186.10762818617513
4000	47.428970975819226	190.8914929011662
4100	47.209258163561834	195.6636929041706
4200	47.00313890699307	200.41381878117681
4300	46.80952316387589	205.2118457601755
4400	46.62750056401615	210.03654100117274
4500	46.45611430935458	214.8186894011742
4600	46.29458279039621	219.58999001717893
4700	46.14203848455844	224.36863680218812
4800	45.997931182310026	229.15545788616873
4900	45.86164542266469	233.99354474115535
5000	45.732540438838676	238.7571078001638
5100	45.61024077667606	243.53756769016036
5200	45.494151079536586	248.3079103201453
5300	45.38375374163371	253.09938402412809
5400	45.27880480620311	257.93453860111185
5500	45.178926971515445	262.7444697681058
5600	45.08379454258094	267.54395998010295
5700	44.99306047527703	272.3781325891032
5800	44.90646910891545	277.1735642030835
5900	44.82370965397621	281.9746054830903
6000	44.744602150503255	286.78765241007204
6100	44.668914648804034	291.6825629680825
6200	44.5964454036208	296.58827683507116
6300	44.5269748203646	301.3908981070854
6400	44.4603647554884	306.19402782208635
6500	44.396449101803185	311.0171006830933
6600	44.33502116519925	315.83175479710917
6700	44.27601480477454	320.6385240260861
6800	44.21921558264985	325.5074834090774
6900	44.16454063065889	330.3712038740923
7000	44.11193178325502	335.1956907050917
7100	44.06124108473612	340.03178462709184
7200	44.01239652975812	344.8658153321012
7300	43.96523764809102	349.79913300607586
7400	43.9196595206493	354.66060710308375
7500	43.87564520965071	359.47617566006375
7600	43.83311920487884	364.3078508640465
7700	43.79199436616366	369.1499032640713
7800	43.75218815977736	373.97128147407784
7900	43.713654054143014	378.7912150910706
8000	43.676312075570436	383.6055391690752
8100	43.64011749145971	388.42456544708693
8200	43.60504580087886	393.2696350340848
8300	43.571032474353586	398.106704709091
8400	43.53801668815406	402.95478819910204
8500	43.505963002525924	407.78131095311255
8600	43.47483392880838	412.6140234891209
8700	43.44456708399902	417.452049186104
8800	43.415183407035514	422.28250152710825
8900	43.38658595913156	427.1377421361103
9000	43.35875782786589	431.97594947210746
9100	43.331681600679026	436.8078169771179
9200	43.305298083688385	441.64113228511997
9300	43.279641719041294	446.4897921051015
9400	43.25460721283579	451.3495221681078
9500	43.23021031090703	456.1764996201091
9600	43.20642731122822	461.0242166011012
9700	43.183223984665496	465.8780831640761
9800	43.160575795001236	470.7316763130948
9900	43.13846993404254	475.57541723610484
10000	43.116888403070774	480.4436934941041


==> img/nlpdhgm_block/dti_non1_tau0.5.txt <==
# params = (α = 0.005, γ = 1.0e-9, τ₀ = 0.5, σ₀ = 1.9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, s₀_factor = 1, save_results = true)
iter	function_value	time
1	196.29054555982938	0.07328419398982078
2	196.2738701461768	0.11632056400412694
3	196.2407129513935	0.16131120701902546
4	196.1912712500251	0.20806540703051724
5	196.1257463529403	0.25333540001884103
6	196.04434326175758	0.29857265000464395
7	195.9472704726476	0.34644819001550786
8	195.83473978179003	0.3943116500158794
9	195.70696609225666	0.43956017002346925
10	195.56416722281244	0.48367622401565313
11	195.40656371862883	0.5285765560111031
12	195.23437866419536	0.573711451026611
13	195.04783749837082	0.6187729760422371
14	194.84716783192803	0.6642218440538272
15	194.63259926763666	0.7113105080497917
16	194.40436322294937	0.7598043850448448
17	194.16269275550326	0.8054696430335753
18	193.90782239145554	0.851952308032196
19	193.639987956924	0.8973498140403535
20	193.3594264123287	0.9425602720293682
30	189.90644711676265	1.3949875290272757
40	185.44402063526215	1.8483552240359131
50	180.20566741638706	2.303479263035115
60	174.40927866197546	2.758487936021993
70	168.24927080432028	3.207902431022376
80	161.88458077097303	3.667669784015743
90	155.4382534412406	4.132642298034625
100	149.0132764915245	4.5928799410176
110	142.69794072459774	5.054244988015853
120	136.56086698924992	5.516949311015196
130	130.6521337873097	5.97448005201295
140	125.00637939661904	6.437334575020941
150	119.64582676819728	6.89562009400106
160	114.58279156513177	7.360212305007735
170	109.82174259298928	7.82847478199983
180	105.36104576181329	8.290265403018566
190	101.19444766609548	8.752335668017622
200	97.3123055921849	9.219797822006512
300	71.11844325282914	13.864655180979753
400	59.045354400111016	18.56127138499869
500	53.156632901312044	23.27872817500611
600	49.997435757804595	27.963609448983334
700	48.12066928219088	32.673543510987656
800	46.902838392900314	37.39305145398248
900	46.05636591024565	42.08976890199119
1000	45.43443729345434	46.80091308100964
1100	44.958535333665154	51.515601351013174
1200	44.58576906913204	56.24190474601346
1300	44.283914179413	60.97059766500024
1400	44.033905042811426	65.7150315210165
1500	43.823698228271	70.45458543303539
1600	43.64650519404789	75.14962959504919
1700	43.49340493980316	79.8663174280664
1800	43.35941881010554	84.57979847307433
1900	43.24212416857975	89.33508183807135
2000	43.13706784553661	94.08491064608097
2100	43.04234955492416	98.83082707805443
2200	42.95692186627306	103.5829367650731
2300	42.880883639095	108.2920451980608
2400	42.81157723799439	113.01441478007473
2500	42.74756069235721	117.83988583405153
2600	42.68840799430975	122.60259770305129
2700	42.63258532871591	127.31203528205515
2800	42.58097661022392	132.03170165306074
2900	42.53307564557165	136.7522307850595
3000	42.48775082712267	141.50075676705455
3100	42.44555770260549	146.246551045042
3200	42.405760475193304	150.97781204304192
3300	42.36845740631088	155.7440581220435
3400	42.33264991502573	160.50656191603048
3500	42.29842735537438	165.23427508102031
3600	42.265842768028286	169.95986204402288
3700	42.23466900857128	174.6868710250128
3800	42.2045907746381	179.41305939602898
3900	42.17577160036309	184.1561051380122
4000	42.14810176823585	188.95610164199024
4100	42.12156286014589	193.71105447900482
4200	42.09575767153295	198.44633147199056
4300	42.07071253201788	203.18466081097722
4400	42.046807240690704	207.94142676197225
4500	42.02355260382748	212.68976445298176
4600	42.001154694846264	217.44754383998225
4700	41.97946370904614	222.2085976449889
4800	41.95835954399363	226.98119271796895
4900	41.938030871606934	231.72245116898557
5000	41.918225586851634	236.49307055198005
5100	41.89925748474918	241.25788180498057
5200	41.88098027635158	246.00983949998044
5300	41.86270848219849	250.787101555994
5400	41.844842649640235	255.539606618986
5500	41.82753667081532	260.2981010490039
5600	41.81080846727991	265.05442025800585
5700	41.79440626953233	269.80430625000736
5800	41.778511426869365	274.5733986510022
5900	41.762827068421714	279.3416913920082
6000	41.747561898367785	284.0984582090168
6100	41.73264295860107	288.85808670701226
6200	41.71819286652293	293.61770967999473
6300	41.70413536858761	298.4221918859985
6400	41.690292713021186	303.2211663789931
6500	41.67676114103647	308.00681521499064
6600	41.66355378123338	312.8126680699934
6700	41.65059725058248	317.5942459809885
6800	41.63792853876994	322.3917451239831
6900	41.62530467813544	327.1715341359668
7000	41.6131572526429	331.99028357097995
7100	41.60132148153031	336.7797171389975
7200	41.58992013942975	341.555599164014
7300	41.57875749425257	346.33984085702104
7400	41.567632990498375	351.12614387704525
7500	41.556594622019574	355.91887531103566
7600	41.54578266248957	360.7586520590121
7700	41.5353308663061	365.54772335098824
7800	41.525014226477325	370.4209342399845
7900	41.514824700111575	375.2317370339879
8000	41.50483548322831	380.0302355189924
8100	41.495005873734236	384.8129502579686
8200	41.485381085803354	389.6130634659494
8300	41.47597134276295	394.4214478689537
8400	41.46673967755893	399.3070535399602
8500	41.45766303509111	404.21778361394536
8600	41.44878145973987	409.01916985196294
8700	41.4400591069508	413.83461586094927
8800	41.43157018629223	418.65779487093096
8900	41.42322068949868	423.4821745719237
9000	41.41494323109784	428.29347898290143
9100	41.40684584320705	433.12926332090865
9200	41.39882231206048	437.95815340889385
9300	41.391068472296	442.75645642288146
9400	41.38345410230528	447.5651801849017
9500	41.375862831313974	452.3844880278921
9600	41.368449944642066	457.26970450088265
9700	41.36118718326329	461.9447207278863
9800	41.354053769593165	466.6073601868702
9900	41.347033484643994	471.2736753108911
10000	41.340101867140156	475.93898258788977


==> img/nlpdhgm_block/dti_non1_tau1.0.txt <==
# params = (α = 0.005, γ = 1.0e-9, τ₀ = 1.0, σ₀ = 0.95, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, s₀_factor = 1, save_results = true)
iter	function_value	time
1	196.29054555982938	0.055195843015098944
2	196.27377654133653	0.09704487901763059
3	196.240340197613	0.14146498701302335
4	196.19034361503634	0.18799507903167978
5	196.1238997484374	0.24097402102779597
6	196.04112715229692	0.28517106402432546
7	195.94214985699665	0.33014931302750483
8	195.8270972420917	0.3743950630305335
9	195.6961039068665	0.4205540120310616
10	195.54930953827846	0.46569579603965394
11	195.38685877646057	0.5111228050373029
12	195.2089010779854	0.5556362170609646
13	195.01559057708565	0.5999343960429542
14	194.80708594494465	0.6459605390555225
15	194.58355024728675	0.6917453830537852
16	194.34515080043164	0.7359593790606596
17	194.09205902591515	0.7803696750488598
18	193.82445030398523	0.8255255200492684
19	193.5425038260011	0.8702338220318779
20	193.2464024459991	0.9145376360393129
30	189.54941607995875	1.3573992770398036
40	184.65951566110053	1.8076801250572316
50	178.7967519380137	2.2570623850624543
60	172.1863455116412	2.706182329042349
70	165.0469941776413	3.159140695031965
80	157.5817200761079	3.609368453035131
90	149.96726706885764	4.063451206020545
100	142.34333195777558	4.517753699037712
110	134.81838815641666	4.968492391024483
120	127.48421765287739	5.42009843501728
130	120.42022625774767	5.875429895037087
140	113.68739257798384	6.328234113025246
150	107.32814904162196	6.772929174039746
160	101.36879286137483	7.229352664027829
170	95.82237931315493	7.682010980002815
180	90.6915211231609	8.141665719012963
190	85.97071395018406	8.59708113601664
200	81.64825772118388	9.04714737899485
300	55.889542292729274	13.630964054987999
400	48.07341116427416	18.240011039975798
500	46.078141835831346	22.881830397003796
600	45.39889660550569	27.507819177990314
700	44.80886154493368	32.14636007801164
800	44.17873825275939	36.77111376301036
900	43.62983906922268	41.402115484001115
1000	43.235710795612725	46.022866604995215
1100	42.98332954666241	50.64872652999475
1200	42.82706535435961	55.30183831197792
1300	42.71765727079018	59.92884438796318
1400	42.625483724481825	64.56822423296398
1500	42.541301441776184	69.18712609395152
1600	42.46773840961589	73.83911654195981
1700	42.4014978856725	78.46499877996393
1800	42.339237795490504	83.10619805697934
1900	42.282078717873105	87.75029473396717
2000	42.22801557631577	92.39322961994912
2100	42.176426210425085	97.03701295494102
2200	42.12684020868884	101.66955217396026
2300	42.08190773489849	106.31038169795647
2400	42.04067628824708	110.94066090494744
2500	42.000466719242425	115.56706598395249
2600	41.96212849419562	120.22182488394901
2700	41.9243212213647	124.88442954994389
2800	41.88834340153071	129.5286153909401
2900	41.85533301194779	134.1576793049462
3000	41.82324967933929	138.8078051219345
3100	41.79305058224895	143.45077293692157
3200	41.76443712889971	148.14350071692024
3300	41.73749468501599	152.789522249921
3400	41.711506863485695	157.4435567119217
3500	41.686381929190844	162.093681462924
3600	41.66243661916436	166.73640144892852
3700	41.639538558399664	171.4111974799307
3800	41.61690028398938	176.09698298791773
3900	41.59492113049533	180.87876292990404
4000	41.57406143500083	185.6022032928886
4100	41.55443347579512	190.28525803086814
4200	41.53515083435501	194.95607355589163
4300	41.516099336669484	199.62386480686837
4400	41.49831654260133	204.28887488885084
4500	41.48077781063704	208.98500702984165
4600	41.46368530176491	213.6575295618386
4700	41.447549832041595	218.4023231898318
4800	41.43211593464248	223.15186821983662
4900	41.41727757391755	227.83164294384187
5000	41.4027254606428	232.51123426284175
5100	41.3890921323115	237.1847433388466
5200	41.37632349509025	241.86102712884895
5300	41.36331622579063	246.56762680987595
5400	41.350327675784705	251.25444278487703
5500	41.337931885470816	255.9257779918844
5600	41.32596046664026	260.5983404298895
5700	41.314357457690384	265.29406844990444
5800	41.30323964444245	269.98498330591246
5900	41.29213953510464	274.7203285919095
6000	41.281473146216584	279.40505478391424
6100	41.27106055394526	284.0990732839273
6200	41.26108423184929	288.7789052449225
6300	41.25175734803274	293.46456149892765
6400	41.2423690730052	298.15603454693337
6500	41.23301952524951	302.8513275119185
6600	41.22413115082916	307.53916680291877
6700	41.215415739243944	312.2441899179248
6800	41.20684687519172	316.9208765589283
6900	41.19810517187299	321.60100710293045
7000	41.18987297855133	326.31970197393093
7100	41.1821180870416	331.01045719994
7200	41.17468176566815	335.7108979689365
7300	41.167734478035094	340.4125509679434
7400	41.16073143275695	345.1054271219473
7500	41.153437407778824	349.8186472489615
7600	41.14621467782726	354.51955060395994
7700	41.139370412197835	359.2208566229674
7800	41.13274123469295	363.93887889696634
7900	41.12599062634294	368.6783393379592
8000	41.11942176849373	373.3883191839559
8100	41.113052075804134	378.1198232799652
8200	41.10691592243777	382.82741172396345
8300	41.100909760137526	387.5439851669653
8400	41.09495099230514	392.2696345169679
8500	41.08919112085988	396.99941072496586
8600	41.08350897019924	401.7212178699556
8700	41.07800680993078	406.4560819979524
8800	41.07278428096114	411.208377111936
8900	41.06760760535811	415.93238219292834
9000	41.062471410102134	420.65130086190766
9100	41.05744011443487	425.3580395678873
9200	41.05244690386769	430.08515209690086
9300	41.047649965292834	434.8147313949012
9400	41.04309086350766	439.556478972896
9500	41.038505019418864	444.2929466149071
9600	41.03403775781403	449.0309922839224
9700	41.029594200381894	453.77789005392697
9800	41.025244884145	458.5514977539133
9900	41.02103114177216	463.27163277292857
10000	41.01681193141978	468.02008578390814


==> img/nlpdhgm_block/dti_non1_tau10.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s̄₀ = 1, α = 0.005, τ₀ = 10, σ₀ = 0.095)
iter	function_value	time
1	196.29054555982938	8.102506399154663e-8
2	196.27369139390714	0.08051580603932962
3	196.24000022121044	0.1636041150195524
4	196.18949530365796	0.25511890300549567
5	196.12220657610058	0.3361401429865509
6	196.03817047019479	0.41685123200295493
7	195.93742988159298	0.5009256469784304
8	195.82003413181906	0.5819627749733627
9	195.68603892534446	0.6767237319727428
10	195.53550630159046	0.7571382449823432
11	195.36850458213027	0.8396453259629197
12	195.18510831301768	0.9241624449496157
13	194.98539820243641	1.0067315099295229
14	194.76946105371468	1.1012209989130497
15	194.5373896937734	1.1814870199305005
16	194.28928289712027	1.262258264934644
17	194.02524530553288	1.3438330609351397
18	193.74538734349127	1.423340497945901
19	193.44982512942354	1.514713583921548
20	193.13868038305407	1.593859159911517
30	189.20077265996377	2.0895694058854133
40	183.87593669151275	2.5913363599102013
50	177.3602122064969	3.092810703907162
60	169.87783520755502	3.60459091886878
70	161.66696608937545	4.105398093874101
80	152.96624590434027	4.601805829850491
90	144.00325829570548	5.096753892838024
100	134.98556155323365	5.610663155850489
110	126.0945416007495	6.13091243681265
120	117.48198746892608	6.631249762838706
130	109.26904415957324	7.134143116825726
140	101.54706296403457	7.6328031907905824
150	94.37982462258906	8.129397206823342
160	87.80663847723281	8.637513373803813
170	81.84589092800046	9.131964535801671
180	76.49865053647837	9.629343215783592
190	71.75151121866145	10.125074408773798
200	67.578560024845	10.621960808814038
300	48.87440302661833	15.404341008805204
400	51.34549218778987	20.20747454679804
500	58.13224575045632	25.027908983814996
600	62.1678595416538	29.85149883077247
700	61.47547903781295	34.69195321877487
800	56.6513958828744	39.52353348280303
900	50.65646603752438	44.3825196827529
1000	48.910037598523026	49.34536112577189
1100	54.905061892262935	54.18616139580263
1200	61.22225006502764	59.03633165679639
1300	58.85420544787443	64.04049421480158
1400	52.1991022836078	68.88538180384785
1500	47.85832109067597	73.72270966583164
1600	46.9186176076602	78.57892019080464
1700	47.66535883413491	83.45077695779037
1800	48.31874557299044	88.35070190578699
1900	47.92012409895417	93.29112054681173
2000	46.47883990773668	98.16967861884041
2100	44.864894983663795	103.04018419084605
2200	44.4064361966552	107.87467755784746
2300	45.645721364588105	112.7477883278043
2400	46.96990586099941	117.58738080080366
2500	46.32627831946671	122.44019562675385
2600	44.464543677949834	127.32138893578667
2700	43.33895629881103	132.18625132576562
2800	43.44435735714659	137.0469831227092
2900	44.08124958780314	141.92582560074516
3000	44.43989722587872	146.8042163697537
3100	44.15312905219863	151.68809547275305
3200	43.38754377877914	156.5434677027515
3300	42.688737089793804	161.38371025276138
3400	42.61762407020895	166.26391433179379
3500	43.18631809157972	171.14088790677488
3600	43.657223673801816	176.06877359678037
3700	43.39988267957669	180.9322767717531
3800	42.725396640378214	185.8813589407946
3900	42.30236848149638	190.77663519978523
4000	42.35665517495123	195.628471230797
4100	42.6510060100184	200.4942996337777
4200	42.83952976350272	205.3551145668025
4300	42.73895680323654	210.20669826178346
4400	42.42193667046298	215.07244420575444
4500	42.135935518584624	219.96313075476792
4600	42.09024513749465	224.83225867775036
4700	42.26387396841289	229.6631512817694
4800	42.397130678546425	234.531893172767
4900	42.30020931949128	239.4188103947672
5000	42.07827565901899	244.27906977274688
5100	41.9466744164456	249.13085481070448
5200	41.985350684236096	254.00217535969568
5300	42.09325808932617	258.86700822773855
5400	42.141403832553266	263.7189718437148
5500	42.074644289578636	268.58090900973184
5600	41.935092526410585	273.4610923807486
5700	41.823224181006815	278.31709429674083
5800	41.81382499934602	283.18965110572753
5900	41.87263300319582	288.04645389469806
6000	41.89800755993947	292.9058468186995
6100	41.84727014912197	297.7552341176779
6200	41.76326425780249	302.6429174836958
6300	41.719971616006596	307.49680586665636
6400	41.7437493367564	312.3383711556671
6500	41.7893039782079	317.19380559865385
6600	41.801232634989574	322.06583115062676
6700	41.76435861074418	326.91279289661907
6800	41.699414346626554	331.77195758459857
6900	41.64772047996563	336.61638460762333
7000	41.638723996437776	341.46869111061096
7100	41.6569816710979	346.47263949760236
7200	41.662104206435785	351.45720506459475
7300	41.63469823592717	356.3408462955849
7400	41.59649658368077	361.19567845657
7500	41.57537297303338	366.03002432658104
7600	41.57977346368185	370.90537984261755
7700	41.59663446264195	375.7903399656643
7800	41.600813831469075	380.6549785066745
7900	41.58049880085202	385.5168959206785
8000	41.545585326579435	390.4029296406661
8100	41.51774901298692	395.3089038936305
8200	41.50654291669984	400.1620304565877
8300	41.50545958879809	405.0359787796042
8400	41.49997727885602	409.9014855696587
8500	41.484205002295376	414.7745510316454
8600	41.468366887416664	419.6914616886643
8700	41.4590633559995	424.5699746016762
8800	41.45853718903468	429.44259650370805
8900	41.4625634720565	434.30864488572115
9000	41.45886689073734	439.2032819017186
9100	41.44432236384121	444.07796102872817
9200	41.42562809039686	448.95968519471353
9300	41.40931312542565	453.8308566187043
9400	41.397545429255025	458.9901192546822
9500	41.38949153138537	464.1176403017016
9600	41.380855321491815	469.2476503737271
9700	41.369870588022906	474.372630508733
9800	41.35941085717315	479.6212024067645
9900	41.35392517257638	484.89390316873323
10000	41.353497853233556	489.94038850168


==> img/nlpdhgm_block/dti_non1_tau5.0.txt <==
# params = (α = 0.005, γ = 1.0e-9, τ₀ = 5.0, σ₀ = 0.19, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, s₀_factor = 1, save_results = true)
iter	function_value	time
1	196.29054555982938	0.0717854009999428
2	196.27370089741189	0.11326960098813288
3	196.24003820936116	0.15733615498174913
4	196.18959019818377	0.20117670600302517
5	196.12239619106543	0.2454923480108846
6	196.03850195278983	0.2889243359968532
7	195.93795964185958	0.3323997230036184
8	195.82082776172945	0.3759936520073097
9	195.687171107121	0.4196130360069219
10	195.53706070555023	0.4662865129939746
11	195.37057375421855	0.5099514609901235
12	195.18779355222324	0.5537427279923577
13	194.9888094283182	0.5971901009907015
14	194.77371666415706	0.6411699769960251
15	194.54261641338272	0.6848130759899504
16	194.2956156163699	0.7284767129749525
17	194.0328269109621	0.7720098229765426
18	193.7543685392478	0.8179089920013212
19	193.46036425046498	0.861413912003627
20	193.15094320019745	0.9047217259940226
30	189.240871793996	1.34286439200514
40	183.966925752427	1.785323315009009
50	177.52847649404544	2.2234024929930456
60	170.1503118414441	2.6593767009908333
70	162.06852172115256	3.10291025499464
80	153.51748547516266	3.539895827998407
90	144.71893786363358	3.983154759014724
100	135.87367167409522	4.424001324019628
110	127.1560351020251	4.867869238019921
120	118.71105823933331	5.319233674032148
130	110.65382438858748	5.7759597040421795
140	103.07035679668219	6.223408756050048
150	96.0173722862282	6.663721950026229
160	89.52106284405976	7.108492147002835
170	83.58732954187235	7.548462553007994
180	78.20781343193377	7.996583955013193
190	73.36407967582761	8.441543276014272
200	69.03568506195612	8.885175238014199
300	48.51767492935609	13.401103479031008
400	50.24934230114344	17.94670892803697
500	56.029908226446516	22.4784974490467
600	59.06846774057881	27.004272555030184
700	57.859800909741814	31.55153381501441
800	53.43230737913069	36.107647705997806
900	48.672227164324966	40.893001291988185
1000	47.26028263531504	45.45742694698856
1100	50.138985721963216	49.99979782398441
1200	52.93051146139951	54.54028491998906
1300	51.61581007968842	59.09204561897786
1400	47.904795377335205	63.66801057898556
1500	45.113994739938384	68.2302455699828
1600	44.23848583893133	72.795049437962
1700	44.46700188635279	77.38329953394714
1800	44.74354066554471	81.95890282295295
1900	44.502985723699354	86.52659032397787
2000	43.759932994530175	91.10924034097116
2100	42.93733606080153	95.66910206497414
2200	42.54086645668408	100.24219685798744
2300	42.69588798997248	104.81018235700321
2400	42.97357062103204	109.35949678800534
2500	42.871189460458034	113.9079329840024
2600	42.406803602046544	118.49540267299744
2700	41.968365612331766	123.09132258297177
2800	41.801244073250714	127.63989657198545
2900	41.85634659205636	132.20634685599362
3000	41.9381340067873	136.7681346309837
3100	41.903610120319634	141.58234060599352
3200	41.748252131626	146.2854905159911
3300	41.56882263216489	151.0747407109884
3400	41.47104351307247	155.78962146598496
3500	41.478651406145985	160.52002880096552
3600	41.518962283236185	165.23385680597858
3700	41.51088402634762	169.9605061749753
3800	41.44381051521066	174.6926697869785
3900	41.368073706953986	179.42740208597388
4000	41.33400114329433	184.16075643798104
4100	41.342387079712964	188.88481300100102
4200	41.35961173278976	193.62364769200212
4300	41.354061610255336	198.376603599987
4400	41.32426788494715	203.12357031399733
4500	41.286018901779464	207.87208024799475
4600	41.25534570756416	212.59786616801284
4700	41.243265043309776	217.3404068800155
4800	41.24100210846058	222.06916464000824
4900	41.236190746931456	226.79554560099496
5000	41.224363349754235	231.53867375399568
5100	41.213077554131914	236.2856948679837
5200	41.20950377967942	241.01751042497926
5300	41.20750307886365	245.74922460396192
5400	41.20416441824468	250.47923916895525
5500	41.19644283292668	255.21924892195966
5600	41.183755323380524	259.98073025696795
5700	41.17050203353223	264.7417781209806
5800	41.16225827118936	269.50282614998287
5900	41.154488711172675	274.24418930799584
6000	41.146943630379866	278.9951145130035
6100	41.14129619237539	283.7278543919965
6200	41.13595568296434	288.4748310459836
6300	41.13193853006128	293.2285826019943
6400	41.13070351915345	298.0096645609883
6500	41.12709128911367	302.7852647220134
6600	41.12096123356062	307.5572125050239
6700	41.114304467930786	312.3132321710291
6800	41.10685668612954	317.08207199102617
6900	41.09921617931087	321.84848057001363
7000	41.09368473093533	326.639164282009
7100	41.0896784314726	331.3941988660081
7200	41.08496367349354	336.203451177018
7300	41.08036450610076	341.05023394402815
7400	41.07579691797179	345.81310320002376
7500	41.07056264277605	350.5643598610186
7600	41.065150224890154	355.3371292660304
7700	41.06082871730338	360.1037525050342
7800	41.05685913036565	364.8624509870133
7900	41.05166061342027	369.63013865199173
8000	41.04604667726329	374.39055669200025
8100	41.040641780932255	379.1748175190005
8200	41.0355545446227	383.95228971898905
8300	41.03110387333954	388.73001514797215
8400	41.02590907491561	393.51641481296974
8500	41.021517045161254	398.2891512189817
8600	41.01795575321041	403.053583314002
8700	41.013089801082884	407.8226604180236
8800	41.00854372052201	412.59777087601833
8900	41.00509018896707	417.40292993103503
9000	41.00128358549122	422.1876884580415
9100	40.996935684379764	426.9782925650361
9200	40.99292124976236	431.75958123704186
9300	40.98804321046235	436.5378063750395
9400	40.982654341604054	441.3174304050335
9500	40.9778691777597	446.1168789580406
9600	40.97383315747041	450.90486205305206
9700	40.96954710829118	455.6776099280396
9800	40.96582819825709	460.4431047120597
9900	40.962846056367205	465.2177652460523
10000	40.95954324667956	470.00554367204313


==> img/nlpdhgm_block/dti_two.txt <==
# params = (α = 0.5, γ = 1.0e-9, τ₀ = 0.5, σ₀ = 1.9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3)
iter	function_value	time
1	19611.340580568823	0.3362365119974129
2	19610.498842552315	0.45391908200690523
3	19608.847265283097	0.6488457680097781
4	19606.42487510061	0.8339040810242295
5	19603.272486976053	0.9355557690141723
6	19599.429948886307	1.0341287270421162
7	19594.93476005284	1.1319211040390655
8	19589.82177661202	1.2300709590199403
9	19584.123572220593	1.3280540410196409
100	16944.043774383175	5.089996057038661
200	11009.750559043574	9.304179848986678
300	6752.304638112764	13.612844232004136
400	5062.82366125158	17.959420890023466
500	4894.386463043092	22.430923762032762
600	5313.476620425054	26.850994646025356
700	5809.166785538675	31.26791295298608
800	6148.710734136225	35.82603169500362
900	6246.1040793458305	40.27041282702703
1000	6095.350803141722	44.73495917901164
1100	5747.446250289268	49.224337160994764
1200	5310.671053254982	53.81391439901199
1300	4952.974058575239	58.370532434026245
1400	4867.475825722147	63.018078041030094
1500	5148.3498452107915	67.66394880699227
1600	5625.229833316061	72.31896541098831
1700	5923.455308738465	76.87500691000605
1800	5818.9347993173515	81.59946004499216
1900	5424.536759405901	86.25631996401353
2000	4992.870565361136	90.81677514599869
2100	4688.470808496906	95.31700051302323
2200	4544.357961903836	99.96323054900859
2300	4520.090852254965	104.50756806501886
2400	4554.688802061973	109.082817521994
2500	4594.45364498111	113.61964712600457
2600	4603.8440180512325	118.31642976601142
2700	4567.651622175223	122.96627596800681
2800	4490.140998803596	127.64081972104032
2900	4392.5163677081755	132.2470406180364
3000	4307.229215783168	136.86294908000855
3100	4266.674957285324	141.49726981902495
3200	4285.8670591572445	146.3530861090403
3300	4346.579548841196	151.07544845103985
3400	4400.908876236188	155.73890913103241
3500	4403.934838093368	160.4135256659938
3600	4348.857239010336	165.16923310002312
3700	4267.002903743874	169.86772085604025
3800	4197.811412908947	174.4671311590355
3900	4163.343562678872	179.04017482401105
4000	4163.322215586396	183.72652070398908
4100	4183.338877206799	188.43590374704218
4200	4205.404279979611	193.10261161701055
4300	4215.508180702257	197.6884178640321
4400	4207.304438751482	202.3521596310311
4500	4182.725523615609	206.92527798202354
4600	4150.412454742119	211.52264434902463
4700	4122.316010739601	216.10557123401668
4800	4108.761305729268	220.75973031000467
4900	4113.231138037536	225.5001425720402
5000	4129.6914850560115	230.2928682070342
5100	4145.526248760965	235.04858343402157
5200	4149.495165352505	239.9475901130354
5300	4138.784289919979	244.67959504399914
5400	4119.469815265372	249.3694810080342
5500	4101.143541683266	254.1955542830401
5600	4090.876680222548	258.8456914470298
5700	4090.3920240282296	263.42308233102085
5800	4096.768137783861	268.05207262799377
5900	4104.920584187145	272.6391228050343
6000	4110.137860581686	277.35621746000834
6100	4109.788294578079	282.24352305202046
6200	4103.952957480303	287.089784863987
6300	4095.042205995298	291.732740817999
6400	4086.6007653955676	296.5296107440372
6500	4081.6818745956252	301.1124178910395
6600	4081.4116346666474	305.66667099203914
6700	4084.4787433771976	310.3051020920393
6800	4087.96984926471	314.998696619994
6900	4089.1441829896107	319.7028980500181
7000	4086.98684063113	324.41409557603765
7100	4082.529671108664	329.2402021830203
7200	4077.9207146951517	334.17921704798937
7300	4075.0682787821265	339.1196322760079
7400	4074.7263779378172	343.96422031801194
7500	4076.36848578956	348.7017184050055
7600	4078.6796731145546	353.59309554699576
7700	4080.274261016556	358.4204997650231
7800	4080.288808628354	363.18020651699044
7900	4078.656058800194	368.0085985750193
8000	4076.0212481330163	373.0041669330094
8100	4073.3788442501086	377.9033376100124
8200	4071.594598584025	382.5999951779959
8300	4071.020022230049	387.3651492309873
8400	4071.380290965748	392.3044700900209
8500	4071.9910281535704	397.05275202100165
8600	4072.1751268876483	401.7849006660399
8700	4071.6285310029893	406.66269334603567
8800	4070.5293723194845	411.47816137003247
8900	4069.366011075276	416.3374638709938
9000	4068.6291205731095	421.06711386604
9100	4068.557699962981	425.8493323570001
9200	4069.054932428405	430.4985221750103
9300	4069.777420900847	435.0287937480025
9400	4070.321002873904	439.64967019401956
9500	4070.4030643703445	444.33412368700374
9600	4069.9649865800407	449.0337070460082
9700	4069.1651450471595	453.72990158898756
9800	4068.2806643322906	458.354497043998
9900	4067.5704324156445	462.98829096503323
10000	4067.1637442348365	467.7971916060196


==> img/nlpdhgm_block/dti_two10_accbasic0.5_wy.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 10, α = 0.5, τ₀ = 0.05, σ₀ = 18.999999999999996, accel = :basic, accelfactor = 0.5, α_y = 0.5, wstyle = :proportional_y)
iter	function_value	time
1	19597.931255799787	5.704350769519806e-8
2	19596.26949043498	0.08883066900307313
3	19592.974520511078	0.16824730898952112
4	19588.07494686793	0.2471458759973757
5	19581.599452034894	0.3258243720047176
6	19573.57676823131	0.40711175301112235
7	19564.035660651396	0.49948179099010304
8	19553.004911201166	0.5798148019821383
9	19540.51330268492	0.6597028439864516
10	19526.5896034249	0.7421930709970184
11	19511.262552318956	0.821821739024017
12	19494.560844280877	0.9123982739984058
13	19476.51311603997	0.9914704500115477
14	19457.147932239022	1.071034452994354
15	19436.493771847603	1.1527922530076467
16	19414.579014913084	1.2323375190026127
17	19391.431929659306	1.3219758580089547
18	19367.08065992104	1.4010491440421902
19	19341.55321292502	1.481016140023712
20	19314.877447472747	1.5611299390438944
30	18990.963412375666	2.054611112049315
40	18581.3382151808	2.554699423024431
50	18107.919054746708	3.0454229810275137
60	17585.927883849945	3.5387467910186388
70	17030.179569599728	4.042739420023281
80	16453.82607931486	4.5467690380173735
90	15867.55304931131	5.0395000950666144
100	15280.091779760589	5.552532884059474
110	14698.468920695444	6.083504525071476
120	14128.187267003346	6.619444314041175
130	13573.438223334604	7.128792177012656
140	13037.31041474611	7.639588724006899
150	12521.979741943787	8.166579888027627
160	12028.87605584695	8.670015204057563
170	11558.82916840318	9.172670762054622
180	11112.195318736916	9.685278425051365
190	10688.959292107354	10.193945018050727
200	10288.820619044705	10.70277624001028
300	7395.214492393003	15.424695005989634
400	5912.656306185583	20.22117779398104
500	5180.586845717427	25.00275689997943
600	4830.353853894311	29.770555395982228
700	4671.361938345035	34.54639915499138
800	4605.7738129774	39.30626644898439
900	4582.631521700783	44.08747558097821
1000	4575.744393076088	48.88990956399357
1100	4571.979289358853	53.712693831010256
1200	4565.09139381252	58.509470245975535
1300	4552.733882224594	63.311230334977154
1400	4534.696342363	68.12836520798737
1500	4511.845258952014	72.93742224300513
1600	4485.479870545545	77.73172741697636
1700	4457.083106672199	82.55841741198674
1800	4428.0970728956145	87.37618616101099
1900	4399.8413982946395	92.21888543298701
2000	4373.363676292972	97.02007134695305
2100	4349.46702889121	101.85128620191244
2200	4328.675449573275	106.68447957892204
2300	4311.263610210704	111.5253861399251
2400	4297.305750478467	116.35102074197493
2500	4286.620717656218	121.21649959799834
2600	4278.915149679065	126.05074407800566
2700	4273.768948843567	130.88012511300622
2800	4270.719935760986	135.7827269390109
2900	4269.292190729677	140.7950696220505
3000	4268.964009321601	145.67225802503526
3100	4269.281776808963	150.5377227810677
3200	4269.813467114473	155.43157160608098
3300	4270.240223878988	160.28060850407928
3400	4270.2828911235265	165.1809156371164
3500	4269.7303561289655	170.09222836914705
3600	4268.462828254886	174.99583613313735
3700	4266.408207721965	179.86028874613112
3800	4263.595998529286	184.80099900014466
3900	4260.066268949082	189.68603299511597
4000	4255.8946102043255	194.6014245051192
4100	4251.18699926147	199.48407031112583
4200	4246.057721654793	204.3736460680957
4300	4240.6502833057675	209.2728219780838
4400	4235.092518935341	214.16241069306852
4500	4229.489261635827	219.06683594209608
4600	4223.9391819081975	224.00221596012125
4700	4218.545907561047	229.0033843741403
4800	4213.402044752906	233.95670460310066
4900	4208.5520477988985	238.90734163712477
5000	4204.056088864246	243.85150126111694
5100	4199.930594540092	248.74015534610953
5200	4196.202130564988	253.74901731108548
5300	4192.871432234898	258.68086559005314
5400	4189.9182519860515	263.59167675703065
5500	4187.320029607236	268.4710565060377
5600	4185.052418559671	273.3898402810446
5700	4183.089534259254	278.2839112410438
5800	4181.4028342103275	283.1906233780901
5900	4179.953376725671	288.19931047211867
6000	4178.698196236281	293.18558823212516
6100	4177.5925096623305	298.1523713991628
6200	4176.617151742539	303.11908266315004
6300	4175.728985349773	308.05510815716116
6400	4174.882858064269	313.00516041216906
6500	4174.059438954833	317.9746515522129
6600	4173.232929392606	322.9061385602108
6700	4172.386728417259	327.86510237219045
6800	4171.503591417101	332.8072379351943
6900	4170.562532629267	337.73099007917335
7000	4169.550913051306	342.66945907718036
7100	4168.468661667161	347.62519062816864
7200	4167.3160782568175	352.59750101721147
7300	4166.084012379013	357.5613155722385
7400	4164.763271728812	362.51152203121455
7500	4163.364943747009	367.4868857792462
7600	4161.903564402161	372.4460027072346
7700	4160.3873707656585	377.4380801752559
7800	4158.81914794165	382.4070419902564
7900	4157.207558223189	387.34194536926225
8000	4155.5675027822035	392.3139698772575
8100	4153.910949604149	397.27301671524765
8200	4152.249375269036	402.27568931726273
8300	4150.591984124327	407.25222553825006
8400	4148.9415182243265	412.23192223825026
8500	4147.315716379443	417.2022950122482
8600	4145.726714785558	422.16455215826863
8700	4144.186838559681	427.1175645152689
8800	4142.694561350091	432.11690212826943
8900	4141.256057203263	437.29819072724786
9000	4139.885512265775	442.4218979002326
9100	4138.587816773171	447.38347864418756
9200	4137.3600823292545	452.3636159551679
9300	4136.199342651961	457.31205460219644
9400	4135.107535494435	462.284905084176
9500	4134.088543841126	467.26154581818264
9600	4133.143482114467	472.23621285619447
9700	4132.26848470108	477.2050955311861
9800	4131.456985250211	482.171273241227
9900	4130.706240091217	487.14629749621963
10000	4130.014312147515	492.14926848519826


==> img/nlpdhgm_block/dti_two10_accbasic0.9_wy.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 10, α = 0.5, τ₀ = 0.05, σ₀ = 18.999999999999996, accel = :basic, accelfactor = 0.9, α_y = 0.5, wstyle = :proportional_y)
iter	function_value	time
1	19597.931255799787	1.9400613382458687e-7
2	19596.26949043498	0.04155562800588086
3	19592.98173016544	0.08603057300206274
4	19588.103316439603	0.1307810649741441
5	19581.669221322154	0.1758357539656572
6	19573.714033000535	0.2194670449825935
7	19564.271956081186	0.26338940794812515
8	19553.376811883583	0.3100186739466153
9	19541.062038719832	0.35586615797365084
10	19527.360692171733	0.4092148100025952
11	19512.305445356455	0.4618286599870771
12	19495.928589151707	0.5103031099424697
13	19478.26203235242	0.5647002379409969
14	19459.337301723906	0.6174050259287469
15	19439.185541954444	0.6659463409450836
16	19417.83751555972	0.7127686919411644
17	19395.32360274311	0.762163792969659
18	19371.673801210465	0.8083017799654044
19	19346.917725975076	0.853524028963875
20	19321.084609183355	0.8999801499885507
30	19009.67339291763	1.3482297270093113
40	18619.851778894503	1.798131469055079
50	18172.78260591933	2.248981025069952
60	17682.299837935298	2.7026998750516213
70	17161.336844349484	3.1493108410504647
80	16621.381954168413	3.6023707590065897
90	16071.624710011412	4.061199825024232
100	15519.511400473897	4.5194698860286735
110	14971.054307229377	4.978068787022494
120	14431.008344634252	5.433054965978954
130	13903.057239305028	5.887845009972807
140	13389.986477834991	6.344531935930718
150	12893.837039525477	6.800143426982686
160	12416.03772511325	7.261920163000468
170	11957.520341454814	7.720085620996542
180	11518.819335312552	8.180834271013737
190	11100.150613502277	8.638043079001363
200	10701.479003750368	9.096686596982181
300	7713.486070125347	13.685643449949566
400	6083.385560867106	18.27632897195872
500	5247.22270066499	22.90228905598633
600	4852.059074054288	27.534269892959855
700	4697.230111390337	32.1643390719546
800	4670.330629792221	36.822903229971416
900	4707.555972526354	41.4859968519886
1000	4772.728581679468	46.126557534968015
1100	4845.275120998988	50.77673726994544
1200	4913.5231262265215	55.49252191494452
1300	4971.210917441892	60.13403151894454
1400	5015.350427605174	64.78684721596073
1500	5044.88964900225	69.46755676198518
1600	5059.923099032674	74.12966181698721
1700	5061.300702646468	78.8139692399418
1800	5050.309255208216	83.49483204894932
1900	5028.546599761913	88.1544004639145
2000	4997.700277095673	92.82585966290208
2100	4959.537745245141	97.51261041488033
2200	4915.80819571566	102.21146029088413
2300	4868.229756127851	106.95858036587015
2400	4818.4737477148765	111.68303691386245
2500	4768.047412438887	116.41483864787733
2600	4718.382739038245	121.11273040890228
2700	4670.75253353161	125.8282212028862
2800	4626.297725250482	130.541732341866
2900	4586.005957626306	135.27664753381396
3000	4550.635040998053	139.99146249279147
3100	4520.786973687271	144.72452741779853
3200	4496.83908687195	149.44210410281084
3300	4479.024156654266	154.17895267379936
3400	4467.35149725233	158.9320313318167
3500	4461.6440037494785	163.66166980483104
3600	4461.577599670464	168.39326631184667
3700	4466.664674850053	173.1314874178497
3800	4476.337840839102	177.86888068780536
3900	4489.89275064382	182.59847939980682
4000	4506.550752607185	187.35498950380133
4100	4525.495647736977	192.088967839838
4200	4545.887430586985	196.83724042685935
4300	4566.918807640522	201.5691550008487
4400	4587.80296788011	206.3352021308383
4500	4607.794832334913	211.08289675583364
4600	4626.228297100092	215.84487672284013
4700	4642.545507284977	220.61491707281675
4800	4656.297496531026	225.3727868158021
4900	4667.109267300563	230.1157156357658
5000	4674.740332485289	234.88373700075317
5100	4679.032604197258	239.636198804772
5200	4679.953821622786	244.39825726574054
5300	4677.551280172522	249.28292823873926
5400	4671.9397327120405	254.1245322927134
5500	4663.314315301445	258.89094617869705
5600	4651.92902971667	263.6490305956686
5700	4638.089825472868	268.4544290396734
5800	4622.132653048649	273.3291130656726
5900	4604.405874540773	278.2991736147087
6000	4585.261505729073	283.0900174427079
6100	4565.05141714663	287.89021711068926
6200	4544.13812377766	292.66562627867097
6300	4522.842932299055	297.45839329168666
6400	4501.461457284062	302.2524378497037
6500	4480.280276829775	307.08033129171235
6600	4459.55097482984	311.8548785507446
6700	4439.495729801939	316.661533383769
6800	4420.303191624032	321.4556572607835
6900	4402.121999601506	326.2501695197425
7000	4385.074819620268	331.03123143478297
7100	4369.264179020572	335.841390966787
7200	4354.760363118505	340.67400013579754
7300	4341.600188309428	345.50154808780644
7400	4329.79127894598	350.3047247218201
7500	4319.338444587485	355.16862718283664
7600	4310.231006850347	360.03945909882896
7700	4302.434075772783	365.1429384337971
7800	4295.893584759007	370.5023780037882
7900	4290.548430187812	375.9073975907522
8000	4286.33571201748	381.63332368672127
8100	4283.180596735761	386.9518402927206
8200	4281.002746287414	392.24330687872134
8300	4279.717365602695	397.6891146437265
8400	4279.229316200128	402.819622251729
8500	4279.459375953494	408.3876556577161
8600	4280.323352170536	413.2347812417429
8700	4281.73604240849	418.0920187177253
8800	4283.607391033904	423.04053260572255
8900	4285.855039629472	428.26481439272175
9000	4288.408469836676	433.3954679237213
9100	4291.192950349953	438.52181106671924
9200	4294.133095423231	443.3619639237295
9300	4297.15592705094	448.4549626816879
9400	4300.200583300071	453.6296689187293
9500	4303.213572914249	458.80424833873985
9600	4306.143083886717	464.2498512447346
9700	4308.938780385868	469.45209233876085
9800	4311.55377557439	474.71655530377757
9900	4313.948006874659	479.8247456877725
10000	4316.089947384575	485.00222055078484


==> img/nlpdhgm_block/dti_two10_wy.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 10, α = 0.5, τ₀ = 0.05, σ₀ = 18.999999999999996, wstyle = :proportional_y)
iter	function_value	time
1	19597.931255799787	1.7601996660232544e-7
2	19596.26949043498	0.044547830999363214
3	19592.965418056716	0.09104368195403367
4	19588.038955343483	0.13740655197761953
5	19581.510515293692	0.18233441497432068
6	19573.40097108251	0.22877819498535246
7	19563.7316347325	0.2746129519655369
8	19552.52423580082	0.32006513996748254
9	19539.800900108257	0.36481039092177525
10	19525.584128514503	0.409470607934054
11	19509.896775766276	0.45466745289741084
12	19492.762029400583	0.5016040888731368
13	19474.203388688995	0.5473371388507076
14	19454.24464361143	0.5924591068178415
15	19432.90985385573	0.6377438147901557
16	19410.223327933818	0.6832670547883026
17	19386.209602419352	0.7283749157795683
18	19360.893421315806	0.7731595177901909
19	19334.29971560862	0.8187545387772843
20	19306.453583041974	0.8649720237590373
30	18964.71046825409	1.3215821287594736
40	18525.79061676934	1.7757300987141207
50	18012.26585872632	2.229047310713213
60	17441.401841252467	2.6905303887324408
70	16831.036876727645	3.147647569712717
80	16197.274518575052	3.6143534307484515
90	15553.622422992583	4.076341056730598
100	14911.299457304342	4.541240334743634
110	14279.329615466228	5.014757971744984
120	13664.692920040343	5.485125304723624
130	13072.564177148988	5.947243741713464
140	12506.578673281489	6.4157605426735245
150	11969.092124374307	6.887393977667671
160	11461.420310377818	7.358142790675629
170	10984.054556082488	7.824182043725159
180	10536.850577010957	8.29370401269989
190	10119.185590416864	8.76833240169799
200	9730.08940958334	9.239061751693953
300	7106.305644257597	13.965644984680694
400	5896.472253482292	18.692449956666678
500	5306.472482424159	23.420922620687634
600	4990.062327648322	28.154116681660526
700	4802.606916475927	32.91815537866205
800	4681.482412953759	37.710031024646014
900	4597.332006078595	42.46133578463923
1000	4535.584730078097	47.22467624366982
1100	4488.441179149399	51.97359827667242
1200	4451.242495677839	56.75007876963355
1300	4421.124625944665	61.50367024663137
1400	4396.274265698872	66.24199857068015
1500	4375.478044573106	71.01992983766831
1600	4357.793081790428	75.80709721765015
1700	4342.548002624458	80.59693672263529
1800	4329.258966215514	85.38232323667035
1900	4317.579185278848	90.18260405765614
2000	4307.21916558191	94.955900768633
2100	4297.961581504658	99.75781200663187
2200	4289.626343308097	104.58464385964908
2300	4282.068732153549	109.36706841760315
2400	4275.2014699340825	114.16879312059609
2500	4268.900226354597	118.98318657261552
2600	4263.083593861264	123.80378513160395
2700	4257.674210580113	128.60555309557822
2800	4252.631388992675	133.41691849858034
2900	4247.936435907642	138.24739196960581
3000	4243.526331174938	143.04576842760434
3100	4239.382727867265	147.87524866859894
3200	4235.456021317803	152.71952788956696
3300	4231.7498024993965	157.5704873375944
3400	4228.237089402718	162.4257259806036
3500	4224.8868433835005	167.27093456458533
3600	4221.686109304077	172.0929922236246
3700	4218.609617342102	176.94987012963975
3800	4215.671564117326	181.7923015956767
3900	4212.860045831911	186.6457853326574
4000	4210.15915118949	191.51472290465608
4100	4207.560252831512	196.36941280565225
4200	4205.052280546034	201.30858390964568
4300	4202.639598952256	206.18557286268333
4400	4200.322403113709	211.03873650269816
4500	4198.074744959051	215.9224080326967
4600	4195.888532471604	221.01486794365337
4700	4193.7661505530195	225.90349639067426
4800	4191.7189799185635	230.75895515468437
4900	4189.724808151806	235.88316468364792
5000	4187.801034659901	240.64495520561468
5100	4185.927402658427	245.376820486621
5200	4184.114031345098	250.1139243246289
5300	4182.356970570435	254.85747074562823
5400	4180.644701732633	259.5812028236687
5500	4178.969630526652	264.32594944071025
5600	4177.332368418784	269.0653680487303
5700	4175.736722758333	273.797431953717
5800	4174.1878395297335	278.51543834869517
5900	4172.681904498486	283.285927424673
6000	4171.212447790057	287.99689606466563
6100	4169.770596782548	292.7264474766562
6200	4168.374231299931	297.50570229662117
6300	4167.013816453409	302.25428531860234
6400	4165.674322447042	307.0140293855802
6500	4164.364795360338	311.7823056835914
6600	4163.083422025083	316.54020880756434
6700	4161.834830507315	321.2856409465894
6800	4160.616910079791	326.01826413261006
6900	4159.426708713546	330.75509455264546
7000	4158.257088635504	335.50493524665944
7100	4157.116852922683	340.2687354426598
7200	4156.008824095602	345.016790494672
7300	4154.9237147961	349.78005217568716
7400	4153.8508782808385	354.52244387572864
7500	4152.796137571555	359.2858155167778
7600	4151.768154031723	364.0461544927675
7700	4150.765599027991	368.8270483947708
7800	4149.781297595016	373.61158480279846
7900	4148.81517864105	378.39103760081343
8000	4147.8687387364025	383.15353825083
8100	4146.943595557513	387.93771969381487
8200	4146.038910597948	392.7180896978243
8300	4145.151471062552	397.47648050583666
8400	4144.273084998773	402.2596814428689
8500	4143.41141936021	407.0151495728642
8600	4142.5678903835	411.7954757688567
8700	4141.745683560314	416.5606728498824
8800	4140.9356362024755	421.34381741890684
8900	4140.13583676898	426.1387949849013
9000	4139.355535169016	430.9269128529122
9100	4138.594826538807	435.7221148579265
9200	4137.84743587028	440.50025340897264
9300	4137.108581892597	445.2708794079954
9400	4136.379006327691	450.03504088998307
9500	4135.663043741025	454.85910668596625
9600	4134.96272441536	459.72238825797103
9700	4134.275988364657	464.5321215119329
9800	4133.599184888937	469.32798645994626
9900	4132.934234978284	474.1289731909055
10000	4132.282625598403	478.9477720329305


==> img/nlpdhgm_block/dti_two1_accbasic0.5_wy.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 1, α = 0.005, τ₀ = 1, σ₀ = 0.95, accel = :basic, accelfactor = 0.5, α_y = 0.5, wstyle = :proportional_y)
iter	function_value	time
1	196.29054555982938	5.8033037930727005e-8
2	196.2741128953776	0.07639668404590338
3	196.2414142320679	0.15413880604319274
4	196.19263209427947	0.23709167505148798
5	196.1279650223405	0.31518923304975033
6	196.04762685937825	0.40772448806092143
7	195.95184603044865	0.48661138309398666
8	195.8408647055926	0.56493145407876
9	195.71493791747886	0.6452977480948903
10	195.57433263194338	0.723863058083225
11	195.4193267829783	0.8120945231057703
12	195.25020828486538	0.8906024600728415
13	195.06727402359715	0.9695450090221129
14	194.87082884552626	1.047896653006319
15	194.6611845418485	1.1273262550239451
16	194.43865883000817	1.2174473390332423
17	194.203574347425	1.294825118035078
18	193.95625766075102	1.3735054680146277
19	193.69703829548502	1.4507084730430506
20	193.4262477934856	1.528805515030399
30	190.12430768208074	2.0316362020676024
40	185.76465728362766	2.5170168880722485
50	180.49853004043464	3.014256319089327
60	174.5131031250724	3.510997275065165
70	167.99407162825776	4.057906206056941
80	161.11717586613125	4.610836387029849
90	154.0380741190514	5.177170901035424
100	146.88990325945093	5.695088722044602
110	139.7840113513088	6.227709940052591
120	132.81143170261538	6.776217732054647
130	126.0444578213702	7.324844476010185
140	119.538160865138	7.876846726983786
150	113.33254970814072	8.437357027025428
160	107.45475962272084	8.964163035037927
170	101.92134406299061	9.485105186002329
180	96.74014224264373	10.01515259797452
190	91.91199606176204	10.536488079931587
200	87.43204601682922	11.05192682595225
300	58.82834280474828	16.375361473939847
400	48.909691502093715	21.63251424196642
500	46.77721054511596	27.082135229953565
600	47.267938820548125	31.850882099941373
700	48.25049926881597	36.70048867393052
800	48.92945996524387	41.47395748394774
900	49.081631050599924	46.37124268896878
1000	48.730164440013176	52.09799107996514
1100	47.99988208216951	57.52043860097183
1200	47.05005503259056	62.629452929017134
1300	46.04051386835833	67.65627442201367
1400	45.10830250843952	72.81717838800978
1500	44.35478477199382	78.12448648700956
1600	43.83689453546142	83.28995888697682
1700	43.56576578654221	88.36817580001662
1800	43.51143490134862	93.489743669983
1900	43.614817064110504	98.66883955697995
2000	43.80227300101342	103.93540868902346
2100	44.001281467786654	109.65272689604899
2200	44.152869833758196	115.12409076606855
2300	44.21885034253662	120.2107564250473
2400	44.18386526528642	125.30511416704394
2500	44.052530089331626	130.1920708779944
2600	43.84364725570629	135.09592425398296
2700	43.583670145139365	139.9921904350049
2800	43.300843477396256	144.9079139920068
2900	43.02065575479403	149.8048097450519
3000	42.76310464052333	154.94192601105897
3100	42.541752622983836	160.1578846120974
3200	42.36368763579725	165.29266736010322
3300	42.23050436659365	170.5631945831119
3400	42.13955175480229	175.799157272093
3500	42.0852047898205	181.61631215410307
3600	42.0601546879703	187.1867499871296
3700	42.05642540072694	192.50388522812864
3800	42.06609787303139	198.56747765513137
3900	42.08198121408276	204.00242405413883
4000	42.09794203304743	209.40695944608888
4100	42.10906033697707	214.7649411211023
4200	42.111733186979784	220.12574058910832
4300	42.10366056378512	225.7067468300811
4400	42.08375310216438	230.99131646507885
4500	42.05197029676473	236.37215945107164
4600	42.00919333490972	241.74668944603764
4700	41.95700218803883	247.13137671205914
4800	41.89749361491835	252.51149290503236
4900	41.83310741313609	257.8821428640513
5000	41.766423161075075	263.3694328640122
5100	41.69999932153627	268.7750983160222
5200	41.63622303410817	274.2061493100482
5300	41.57718133172782	279.5616797260009
5400	41.52455298524144	284.83497958502267
5500	41.479556933955585	290.09351912903367
5600	41.44290008278991	295.4147991860518
5700	41.41476959793373	301.37668129906524
5800	41.39486727980693	306.7093264000723
5900	41.382461788372744	311.9688041410991
6000	41.37645424125241	318.3186905690818
6100	41.375484028660594	324.7048264510813
6200	41.37802556635009	330.2161860690685
6300	41.38249505599066	335.74266173003707
6400	41.38735598212391	340.7508828500286
6500	41.39120834597454	345.82871715305373
6600	41.39286154717115	351.0499668160337
6700	41.39138790558566	356.07428267603973
6800	41.386156161351956	361.42935494100675
6900	41.37684010796813	366.7053344019805
7000	41.36340691647	372.33525746001396
7100	41.3460914616279	377.3931716000079
7200	41.325354073576165	382.6696974899969
7300	41.30182830496446	387.98862093000207
7400	41.27626888727579	393.2686290019774
7500	41.24949526195542	398.6113146029529
7600	41.222340437067245	403.9978797349613
7700	41.19560408548307	409.265649600944
7800	41.170014563563264	414.61914908495964
7900	41.1461991098064	419.98788430396235
8000	41.124663100774534	425.29087364894804
8100	41.10577848042495	430.63821387296775
8200	41.08977979844141	435.8525892489706
8300	41.076767165268286	441.21093008096796
8400	41.06671558967057	446.58090771292336
8500	41.0594884774451	451.86284978792537
8600	41.05485367588691	457.1324069639668
8700	41.0525032016755	462.4071963689639
8800	41.052071902121256	467.9063760949648
8900	41.05315658664974	473.16906415799167
9000	41.055335774761524	478.66224379400956
9100	41.058185614670656	484.16553833999205
9200	41.061296010927975	489.6009101460222
9300	41.064283845854796	495.06098188407486
9400	41.06680391008283	500.5831005341024
9500	41.068556686003696	506.1270740950713
9600	41.069295962972404	511.5301070630667
9700	41.06883159452593	516.9970669370377
9800	41.06703137414811	522.5923172530602
9900	41.06382192196758	528.0560265480308
10000	41.05918513587208	533.853777071985


==> img/nlpdhgm_block/dti_two1_accbasic0.9_wy.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 1, α = 0.005, τ₀ = 1, σ₀ = 0.95, accel = :basic, accelfactor = 0.9, α_y = 0.5, wstyle = :proportional_y)
iter	function_value	time
1	196.29054555982938	1.619919203221798e-7
2	196.2741128953776	0.04392599099082872
3	196.2414499042852	0.090676944993902
4	196.19277354663097	0.1381231159903109
5	196.12831552905465	0.2124317199923098
6	196.04832156204506	0.31057702196994796
7	195.95305061301124	0.3939981399453245
8	195.84277404723633	0.46320742496754974
9	195.7177747278119	0.5331172309815884
10	195.57834607245957	0.6042711400077678
11	195.42479107926047	0.6739681080216542
12	195.25742133357113	0.7426722130039707
13	195.0765559984071	0.8133454949711449
14	194.88252080616797	0.8818082239595242
15	194.67564704975933	0.9501457459991798
16	194.45627057445984	1.0138670399901457
17	194.22473078554216	1.0725499829859473
18	193.9813696747097	1.1201817949768156
19	193.7265308699866	1.167403862986248
20	193.46055871629332	1.2147867500316352
30	190.2345629535174	1.6958202250534669
40	186.00777168287078	2.1799644950660877
50	180.9306854652757	2.657429884071462
60	175.18450291842996	3.13796193205053
70	168.94383737573557	3.6253593180445023
80	162.3712016978775	4.112066312052775
90	155.60860741555118	4.600031902082264
100	148.77615268565242	5.08657602511812
110	141.97356976887383	5.574590976117179
120	135.28224330101907	6.0571066761622205
130	128.7670215765748	6.545421327173244
140	122.47772465603794	7.029734538169578
150	116.45113951132501	7.519599118153565
160	110.71295294009212	8.017034344142303
170	105.27974860750673	8.512349686177913
180	100.16057703719994	9.001098399166949
190	95.35839678854431	9.48931597819319
200	90.87111392792136	9.984554181224667
300	61.095420314798176	15.587298941216432
400	49.78806217192168	20.82714153424604
500	47.115782177906944	25.989320799300913
600	47.93053539908359	30.940988765272778
700	49.84339689536737	35.9256776192924
800	51.79214650000393	41.35993227432482
900	53.332005617976044	46.753105090290774
1000	54.309538019704924	52.705086501315236
1100	54.710075314167455	58.57872608228354
1200	54.5862706420925	63.39776932523819
1300	54.0251907320534	68.19511698320275
1400	53.129274077268434	73.02340523322346
1500	52.0084706861432	77.89171520119999
1600	50.77385498592447	82.92896658618702
1700	49.53312579225809	88.0012481882004
1800	48.38522779357267	93.48265322722727
1900	47.4158167918939	99.22146537620574
2000	46.69146689740363	104.70348381815711
2100	46.255079615289105	110.61499725317117
2200	46.122518092653884	115.98199896817096
2300	46.28112036514916	121.2839050211478
2400	46.6915118419379	126.41928772814572
2500	47.29218960060258	131.51698466017842
2600	48.006537526524795	136.65011941216653
2700	48.751645722221014	141.82023736013798
2800	49.447731836951405	146.94862337311497
2900	50.02623857801743	152.7588702851208
3000	50.43593247655061	158.20906415011268
3100	50.64633840291931	163.56736826809356
3200	50.64797333370658	169.56669032009086
3300	50.450247994427386	175.23993123712717
3400	50.077618676821345	180.15151223307475
3500	49.56470186137421	185.13967685308307
3600	48.95143766466597	190.16990684106713
3700	48.2787070542233	195.06522070604842
3800	47.58477507144468	199.95545227004914
3900	46.90298492937884	204.8613831270486
4000	46.260319592392065	209.7883819800918
4100	45.676818648644606	214.7063064800459
4200	45.165828389787	219.6383841210045
4300	44.73463069739971	224.59200238599442
4400	44.38535888215231	229.54112013900885
4500	44.11603813240297	234.49884504597867
4600	43.92161424326583	239.51531256496673
4700	43.794897724913156	244.46027072600555
4800	43.727347492739234	249.41572042601183
4900	43.709737657261016	254.4084903440089
5000	43.732680940272544	259.39648279501125
5100	43.78700257839857	264.35899906099075
5200	43.86400590689992	269.3234441099921
5300	43.955694187610526	274.3044286760269
5400	44.05482909365559	279.25718666397734
5500	44.1550263042699	284.23391443298897
5600	44.250769697712116	289.1925592140178
5700	44.337402044883994	294.17832873301813
5800	44.41109443435965	299.19462339306483
5900	44.46881588233679	304.175241509045
6000	44.50826712655843	309.1641922510462
6100	44.52786671778631	314.1650014430634
6200	44.52667993908061	319.22772531502414
6300	44.504368561917424	324.27865627402207
6400	44.46114355912503	329.2910240670317
6500	44.39771788390169	334.28025075705955
6600	44.315264672337285	339.3988928140607
6700	44.215357081560356	344.4003669570666
6800	44.0999340144916	349.3953673510696
6900	43.97123143253664	354.536846578063
7000	43.8317497790623	359.5937404120923
7100	43.684190095690134	364.60096627211897
7200	43.53140404960845	369.6155774210929
7300	43.376339061070446	374.67808602406876
7400	43.22198828879085	379.79267631605035
7500	43.071326461644865	384.8108205460594
7600	42.927244026004054	389.8282387650106
7700	42.792494694320006	394.8429117660271
7800	42.66963662475359	399.91732282505836
7900	42.56096644383484	404.9330391860567
8000	42.46846756954917	409.9652921310626
8100	42.393757190685584	415.0099309080979
8200	42.338034264888584	420.0468144811457
8300	42.302051299314286	425.05279028211953
8400	42.28607255928997	430.0767126181163
8500	42.28986412242662	435.1073380651069
8600	42.31267662857068	440.1357132970588
8700	42.353269021750265	445.16802720102714
8800	42.4099159116927	450.1803092290065
8900	42.48045914964243	455.2012678440078
9000	42.562363734946054	460.2114673680044
9100	42.652777761994855	465.21604023099644
9200	42.74862700167382	470.2479702180135
9300	42.84670383350686	475.2878168300376
9400	42.94376442629086	480.3472082740627
9500	43.03664049120811	485.3954756980529
9600	43.122330403006	490.4404177800752
9700	43.198101063040696	495.47536358603975
9800	43.26156969368562	500.5098131640698
9900	43.31076717613504	505.54161909705726
10000	43.34419549915048	510.58054439304397


==> img/nlpdhgm_block/dti_two1_wy.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 1, α = 0.005, τ₀ = 1, σ₀ = 0.95, wstyle = :proportional_y)
iter	function_value	time
1	196.29054555982938	1.8399441614747047e-7
2	196.2741128953776	0.040897644008509815
3	196.24136942104073	0.08429783902829513
4	196.1924539704978	0.12746903102379292
5	196.12752258006267	0.17050404899055138
6	196.04674783805243	0.21370785596081987
7	195.9503182223642	0.25746295298449695
8	195.83843731694768	0.30073083395836875
9	195.711322977701	0.34607986494665965
10	195.5692064458098	0.390725971898064
11	195.41233142015767	0.43605398788349703
12	195.24095310130718	0.47932655084878206
13	195.05533720926113	0.5231485518161207
14	194.85575899281687	0.5671270598541014
15	194.6425022298545	0.6103900558664463
16	194.41585821926967	0.6539804958738387
17	194.17612477987828	0.6970330608892255
18	193.9236052604416	0.741535733861383
19	193.65860756533158	0.7848302338970825
20	193.38144320355613	0.8281273969332688
30	189.9773566726226	1.264655951934401
40	185.434952958644	1.7151205519330688
50	179.90340178865694	2.158566649944987
60	173.57631525324055	2.608481998962816
70	166.65431321869576	3.057565576978959
80	159.332465916833	3.508730973000638
90	151.78752727670772	3.9654402660089545
100	144.17361661374778	4.415681134967599
110	136.6213148426962	4.86218001798261
120	129.2379672778861	5.312010579975322
130	122.1086354200528	5.768546428938862
140	115.29744990782058	6.2263079839758575
150	108.84993174889664	6.677900269976817
160	102.79555279943042	7.132999207999092
170	97.15050902369182	7.582038552965969
180	91.92010830172295	8.036835306964349
190	87.10099621471828	8.48734606493963
200	82.68293476593229	8.934391702932771
300	56.2281070472132	13.470799749949947
400	48.128148165265365	18.030898034980055
500	46.05351426647816	22.60078772198176
600	45.35810506935465	27.16392572998302
700	44.76021929054928	31.75446144398302
800	44.116778240807	36.366128620982636
900	43.54649439131894	41.01192500995239
1000	43.13250305865931	45.66425475094002
1100	42.86988101129629	50.317209901928436
1200	42.70684045033591	54.959486792911775
1300	42.59356682158455	59.60739519394701
1400	42.50056373368861	64.28154303494375
1500	42.41715546633577	68.95584629493533
1600	42.34114760889932	73.62782777193934
1700	42.27243824484328	78.30529683991335
1800	42.2101199625452	82.98246238392312
1900	42.15311656131844	87.66817502694903
2000	42.100266627366466	92.40563428890891
2100	42.05081725273399	97.13976132991957
2200	42.00437046431598	101.89491252595326
2300	41.96056111648875	106.6100767509779
2400	41.91916000424192	111.3349614989711
2500	41.88005741027698	116.06646160199307
2600	41.843050205011615	120.79203066596529
2700	41.80790723896367	125.54526078794152
2800	41.77453711550812	130.2804084859672
2900	41.74282084835005	135.0126555589959
3000	41.71257213456879	139.75745746295433
3100	41.683746144775014	144.51219178794418
3200	41.65622757373567	149.26086685992777
3300	41.62990195550262	154.06254119391087
3400	41.6047337480248	158.82183336192975
3500	41.580646626804025	163.59127307898598
3600	41.55756910713035	168.36267065897118
3700	41.53545779902113	173.15068455092842
3800	41.5142362448747	177.948427511903
3900	41.49384843242622	182.7524792358745
4000	41.47427580361886	187.5360196888796
4100	41.455469584758454	192.36360328790033
4200	41.43737639198256	197.16863373690285
4300	41.419962453720345	201.96308953786502
4400	41.403196812533864	206.75209263089346
4500	41.38703635622993	211.55301929084817
4600	41.37146403083549	216.3870745508466
4700	41.356449458621626	221.21202730986988
4800	41.34195718362503	226.01745922584087
4900	41.32796845579592	230.8689190178411
5000	41.314456807279576	235.71653911384055
5100	41.301400057902676	240.62915808183607
5200	41.288780265284956	245.46234761783853
5300	41.27657598596293	250.3996689998312
5400	41.26476648384618	255.23040627583396
5500	41.253337506254276	260.05211265583057
5600	41.2422717899257	264.89090201986255
5700	41.231552013258685	269.74091092986055
5800	41.221163637967145	274.574441456818
5900	41.2110944763265	279.4333737778361
6000	41.20133062633617	284.27170364686754
6100	41.19185911192624	289.0993642898975
6200	41.18266880470827	293.95184723689454
6300	41.17374706769131	298.794293469924
6400	41.16508270852313	303.6551742629381
6500	41.15666711447568	308.55541838594945
6600	41.14849017655511	313.4045623699203
6700	41.14054225212881	318.260410570947
6800	41.13281526619829	323.1700142349582
6900	41.12530001481469	328.03218865196686
7000	41.117988913685636	332.8972080599633
7100	41.11087444751257	337.73630998498993
7200	41.10394982783339	342.6213764589629
7300	41.09720741142268	347.48646369797643
7400	41.09064094347502	352.3350819289335
7500	41.08424427731653	357.2383859119727
7600	41.07801102956983	362.1231099629658
7700	41.0719356924003	366.9810660519288
7800	41.066012534339364	371.8449836119544
7900	41.060236284088866	376.7314355179551
8000	41.05460215979029	381.58677185396664
8100	41.049105271759416	386.46742118598195
8200	41.04374087668078	391.3687143549905
8300	41.03850457640049	396.239650864969
8400	41.03339245681935	401.1338059959817
8500	41.02839995756218	406.0314625709434
8600	41.023523447243136	410.9329063469195
8700	41.018759001842255	415.8149184169015
8800	41.0141032736279	420.70249905087985
8900	41.00955266847392	425.5759331948939
9000	41.005103784693624	430.4440399988671
9100	41.00075357095676	435.33403739286587
9200	40.996498682962645	440.222245381854
9300	40.992336673190046	445.15102190483594
9400	40.98826426770091	450.0359641048708
9500	40.984278790469105	454.898884786875
9600	40.98037782599046	459.79039411386475
9700	40.97655861936882	464.6923171428498
9800	40.97281870010659	469.57518826785963
9900	40.96915604145646	474.46406095684506
10000	40.965568146229224	479.3355127128307


==> img/nlpdhgm_block/dti_vxd.txt <==
# params = (α = 0.5, γ = 1.0e-9, τ₀ = 0.5, σ₀ = 1.9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3)
iter	function_value	time
1	19611.340580568823	0.47593862301437184
2	19611.293027758402	0.5985431739827618
3	19611.172830017054	0.7992593210074119
4	19610.959149212962	0.9936192930326797
5	19610.63870839382	1.0979130099876784
6	19610.206270234325	1.1967540440382436
7	19609.663336369984	1.299681234988384
8	19609.016027324138	1.400431907037273
9	19608.272913996618	1.5007861790363677
100	19467.941976379207	5.3720077300095
200	18962.334882910276	9.8372032570187
300	17733.415237537803	14.292726763989776
400	15928.718814294023	18.782152394996956
500	13830.857218031237	23.2819400029839
600	11713.387801596797	27.66561460401863
700	9783.279684626947	32.217592419998255
800	8164.028531701769	36.827455700025894
900	6904.289936701193	41.44322728499537
1000	5998.3676578759305	46.078488461032975
1100	5407.846246587908	50.98080652701901
1200	5079.020177878016	55.89217123598792
1300	4954.735946249378	60.612297100014985
1400	4981.316741609829	65.44534573098645
1500	5111.923241789479	70.1370610470185
1600	5307.647496704931	74.91770206298679
1700	5537.328148822992	79.69134104100522
1800	5776.745847367947	84.29050127702067
1900	6007.597419001593	88.85111135698389
2000	6216.468657746832	93.68785981601104
2100	6393.905545987983	98.45190213399474
2200	6533.628749396594	103.19624008098617
2300	6631.894285098751	107.92275759199401
2400	6686.9873931035745	112.62205128802452
2500	6698.830963895527	117.17916742002126
2600	6668.687998870815	121.77126559102908
2700	6598.938960323873	126.38946890301304
2800	6492.915099791049	131.02010874502594
2900	6354.775153200799	135.56346550100716
3000	6189.4093988535315	140.1327988859848
3100	6002.354843348196	144.69390978198498
3200	5799.714746830573	149.3458189649973
3300	5588.066893626078	153.93158708000556
3400	5374.348501714946	159.09291443799157
3500	5165.706500452318	163.9077430519974
3600	4969.3047932329155	168.85565688100178
3700	4792.076385593062	173.56701471301494
3800	4640.412642867908	178.24967981904047
3900	4519.815146071485	182.96300613699714
4000	4434.506676389839	187.72459048003657
4100	4387.026361691987	192.39307209901744
4200	4377.869977125873	196.98782828100957
4300	4405.202729966188	201.62084907403914
4400	4464.722316929555	206.25546303903684
4500	4549.729375559045	210.81897879601456
4600	4651.451637124766	215.37669187202118
4700	4759.647957860047	219.90602676098933
4800	4863.477925530806	224.59348151099402
4900	4952.572957887441	229.35670809802832
5000	5018.147884364168	234.07411383202998
5100	5053.98796797702	238.859853381
5200	5057.120214077515	243.63994671602268
5300	5028.019846909037	248.48054299101932
5400	4970.31628583563	253.25027781398967
5500	4890.062863601642	258.0428080470301
5600	4794.741155095966	262.644872992998
5700	4692.215230041374	267.3674517220352
5800	4589.814726821658	271.89786778000416
5900	4493.671104479709	276.4279216399882
6000	4408.353484642483	281.0323017699993
6100	4336.774548949758	285.94101834099274
6200	4280.298969816934	290.76856410398614
6300	4238.9856498431855	295.63643258000957
6400	4211.880505220799	300.57011643302394
6500	4197.320622204301	305.4868709020084
6600	4193.209959377811	310.29494352900656
6700	4197.249576494378	315.2086285210098
6800	4207.11834457037	319.94195207901066
6900	4220.610062764583	324.82931607501814
7000	4235.7288202996	329.4908795490046
7100	4250.750277306596	334.1146873360267
7200	4264.258273898081	338.7053794640233
7300	4275.159333122948	343.3734504469903
7400	4282.680033973265	347.95819252199726
7500	4286.355111701673	352.56243784399703
7600	4286.005995436536	357.1353415180347
7700	4281.7109355564635	361.83610988402506
7800	4273.770712900419	366.51062777999323
7900	4262.669956029311	371.0688121120329
8000	4249.035599789788	375.67903140798444
8100	4233.593246646669	380.3862297600135
8200	4217.123899900968	385.0491752590169
8300	4200.419644456289	390.31418070103973
8400	4184.240600018073	395.07050448603695
8500	4169.276382923408	399.8079558379832
8600	4156.112331340536	404.5295873750001
8700	4145.201101415759	409.3075265910011
8800	4136.842582236457	413.9664576560026
8900	4131.172366711943	418.6188739539939
9000	4128.161172248124	423.3629790440318
9100	4127.623703932332	428.10235650400864
9200	4129.237254193014	432.8731142799952
9300	4132.568911893196	437.6023773319903
9400	4137.109616098038	442.2447131850058
9500	4142.311966521154	446.90052798902616
9600	4147.629576750951	451.58970914798556
9700	4152.554571115623	456.4745893829968
9800	4156.650315441264	461.1898106180015
9900	4159.576919681426	465.9046506920131
10000	4161.107746543769	470.515355282987


==> img/nlpdhgm_block/dti_vxd10_accbasic0.5_wy2.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 10, α = 0.5, τ₀ = 0.05, σ₀ = 18.999999999999996, accel = :basic, accelfactor = 0.5, α_y = 0.5, wstyle = :proportional_y2)
iter	function_value	time
1	19597.931255799787	1.2500095181167126e-6
2	19484.060014156104	0.04490205500042066
3	19352.654198825916	0.09359365201089531
4	19216.27372562086	0.140441871015355
5	19078.540094622596	0.1873972499743104
6	18940.88014374492	0.23550411500036716
7	18803.963859309504	0.28219619096489623
8	18668.142614711098	0.3295817309990525
9	18533.61448199747	0.3759787930175662
10	18400.496303544056	0.42282298201462254
11	18268.858616410085	0.4702084499876946
12	18138.744001650746	0.5172576750046574
13	18010.1772275503	0.5642243039910682
14	17883.169487153362	0.6116077059996314
15	17757.714138333286	0.6590472940006293
16	17633.791255737815	0.7074575370061211
17	17511.378863387614	0.7555535780265927
18	17390.446816438765	0.8023248839890584
19	17270.958470255668	0.8497803899808787
20	17152.87938163863	0.8972010790021159
30	16044.71359539366	1.3894753050408326
40	15056.132331000837	1.8706249330425635
50	14170.974728413254	2.3622037800378166
60	13375.809406812323	2.851772422087379
70	12659.43543204075	3.3300543940858915
80	12012.381332720131	3.823345493117813
90	11426.580655778587	4.311298452084884
100	10895.101788460914	4.798417801095638
110	10411.925418260797	5.296886366093531
120	9971.771324524692	5.775894186110236
130	9569.98995693247	6.259417535096873
140	9202.50558145262	6.748818499094341
150	8865.768514197382	7.2396159240743145
160	8556.693674581851	7.728624088049401
170	8272.590505843871	8.220152779074851
180	8011.096660770897	8.705595336097758
190	7770.119542850658	9.192276862100698
200	7547.788609586627	9.687430462101474
300	6052.030694778801	14.591161085118074
400	5315.73426109129	19.521797727094963
500	4931.000221211285	24.45895191107411
600	4721.101779904707	29.37705904408358
700	4601.811047406981	34.31259055307601
800	4530.664182538731	39.24457890307531
900	4485.167393060145	44.191479321045335
1000	4453.265993260203	49.1204302230617
1100	4428.640831124789	54.047395590052474
1200	4407.685293198016	59.01689054607414
1300	4388.707225144139	63.92071459710132
1400	4371.047897219299	68.8480305520934
1500	4354.426177050008	73.78517198411282
1600	4338.7607291681115	78.71811579813948
1700	4324.172470106301	83.65658233116847
1800	4310.791959413699	88.62976029515266
1900	4298.706276165724	93.5910051871906
2000	4287.956285834266	98.52538439520868
2100	4278.568598803416	103.50358529621735
2200	4270.4420043397095	108.4776116022258
2300	4263.500500836213	113.45778216520557
2400	4257.649069662342	118.4039240271668
2500	4252.675599388084	123.38099983514985
2600	4248.4449229592565	128.3911584961461
2700	4244.807382254334	133.34885035915067
2800	4241.612436111108	138.3413610951393
2900	4238.751824731455	143.34273561509326
3000	4236.104580328027	148.33330809313338
3100	4233.5632283975265	153.37522000912577
3200	4231.05530140155	158.35108902608044
3300	4228.549171452891	163.32625022711
3400	4225.988503990144	168.2989501070697
3500	4223.353426514923	173.28380254108924
3600	4220.632368167262	178.2921292220708
3700	4217.827284938367	183.3021904300549
3800	4214.96732781715	188.27575833303854
3900	4212.064519300052	193.2838353770203
4000	4209.1377951948225	198.28947919601342
4100	4206.2176733303295	203.3196745630121
4200	4203.301815419812	208.33453076699516
4300	4200.452396668081	213.33562690403778
4400	4197.659317387133	218.35443928005407
4500	4194.942372497497	223.358520428068
4600	4192.3047385703085	228.40541272505652
4700	4189.772079176104	233.46148298308253
4800	4187.350189151616	238.56006176106166
4900	4185.040570256571	243.5813075430924
5000	4182.851705608347	248.60068981611403
5100	4180.7733335784915	253.7413034150959
5200	4178.8103653570615	258.7804769680952
5300	4176.955529431643	263.84305605012923
5400	4175.192248027912	268.87072147312574
5500	4173.508149030222	273.8714362331084
5600	4171.900509386965	278.900158720091
5700	4170.367811287443	283.9454668640974
5800	4168.901313270968	289.00017629010836
5900	4167.490747635902	294.03570486209355
6000	4166.122687428371	299.08000958309276
6100	4164.788020423351	304.1314901120495
6200	4163.501564727186	309.1605586530641
6300	4162.23077354746	314.2114743090933
6400	4160.96969702488	319.27794513409026
6500	4159.727285713907	324.33747471211245
6600	4158.491892706035	329.3792738421471
6700	4157.269913036538	334.42021998914424
6800	4156.056316458971	339.55745991511503
6900	4154.846412201926	344.6067097260966
7000	4153.63687453327	349.5328047660878
7100	4152.440719959843	354.4877801220864
7200	4151.251567704045	359.3948771680589
7300	4150.0671482194675	364.33220054901903
7400	4148.877368118579	369.2419834570028
7500	4147.697309049107	374.16327318700496
7600	4146.532528227782	379.09298878902337
7700	4145.38156516319	384.05197901203064
7800	4144.245516485542	389.05150615103776
7900	4143.122191206125	393.9852690839907
8000	4142.019577471339	398.89311236300273
8100	4140.94093765881	403.8144364840118
8200	4139.885152693846	408.7287336750305
8300	4138.850227804031	413.6631321340101
8400	4137.833409740978	418.5964257429587
8500	4136.841088059584	423.51182997698197
8600	4135.879952782039	428.41871783399256
8700	4134.948804792367	433.34185905201593
8800	4134.040317634456	438.25784425705206
8900	4133.1561433618845	443.19381191406865
9000	4132.305911527573	448.1395161720575
9100	4131.484349914217	453.06728617008775
9200	4130.686847635861	458.0151908491389
9300	4129.9094594915	462.93537403515074
9400	4129.152748340165	467.8663878921652
9500	4128.421475368438	472.8553359161597
9600	4127.713017569737	477.79046948213363
9700	4127.025554653994	482.7334735611221
9800	4126.356014905446	487.67321636807173
9900	4125.705480534331	492.61419095209567
10000	4125.072992553513	497.5702795711113


==> img/nlpdhgm_block/dti_vxd10_accbasic0.9_wy2.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 10, α = 0.5, τ₀ = 0.05, σ₀ = 18.999999999999996, accel = :basic, accelfactor = 0.9, α_y = 0.5, wstyle = :proportional_y2)
iter	function_value	time
1	19597.931255799787	1.730513758957386e-7
2	19484.060014156104	0.047419807058759034
3	19355.968659114104	0.09590291709173471
4	19223.34504561254	0.1429155981168151
5	19089.124070359943	0.19015816116007045
6	18954.56714413959	0.23687858314951882
7	18820.324818794506	0.2839670331450179
8	18686.772318482443	0.3346924591460265
9	18554.14276839647	0.39432269311510026
10	18422.588636149256	0.4466021221014671
11	18292.21324999398	0.4940105600981042
12	18163.08831259939	0.5443089461186901
13	18035.264182526524	0.5957285481272265
14	17908.774823467284	0.6414374861051328
15	17783.635068688876	0.6895170761272311
16	17659.84229024122	0.7380375521606766
17	17537.389967381656	0.7891100471606478
18	17416.262651795878	0.8399475521873683
19	17296.436000743906	0.8943980801850557
20	17177.885520918917	0.9440378802246414
30	16059.327872138923	1.4464804861927405
40	15053.63823066287	1.986350052175112
50	14147.812509129184	2.5200014251749963
60	13330.24346769315	3.0090473251766525
70	12590.889522534242	3.5560260242200457
80	11921.043286302698	4.076862535206601
90	11313.147670237877	4.618476370233111
100	10760.608257333677	5.136855755234137
110	10257.623070961277	5.669704339234158
120	9799.044348154968	6.175969275238458
130	9380.2942491467	6.706879924226087
140	8997.32511256804	7.246120442228857
150	8646.584102977355	7.759643986239098
160	8324.960894116402	8.24753818026511
170	8029.72428871473	8.75402633228805
180	7758.460840463339	9.26419264730066
190	7509.020059185942	9.762570927327033
200	7279.469428365392	10.262975246296264
300	5766.131989451029	15.306646002281923
400	5075.099840984214	20.51468898326857
500	4763.579124181107	25.6586326592369
600	4635.925309418508	30.67688854620792
700	4597.852212581283	35.715107655210886
800	4601.57546072731	40.75411927921232
900	4621.868029148899	45.75075250020018
1000	4645.412410901676	50.77937598520657
1100	4665.498483085486	55.82478907518089
1200	4678.674739608883	60.908233569178265
1300	4683.759287539869	65.93003292515641
1400	4680.848347558108	70.95729430520441
1500	4670.5869916852735	76.12095006916206
1600	4653.940629992586	81.35955677914899
1700	4632.154619592848	86.69388382311445
1800	4606.527059752702	91.72724928514799
1900	4578.3234682738985	96.84486678912072
2000	4548.740968988363	102.05963959614746
2100	4518.913708492337	107.1122570031439
2200	4489.770914112973	112.20926753012463
2300	4462.17021464509	117.45994380617049
2400	4436.827940606631	122.56786323420238
2500	4414.213077825322	127.60819110122975
2600	4394.729179339324	132.62426922022132
2700	4378.617388716231	137.73847281519556
2800	4365.971736597708	142.97613402921706
2900	4356.787837718086	148.72020382923074
3000	4350.918561106117	153.89433631120482
3100	4348.114674959239	159.5035480192164
3200	4348.060470070621	164.73001486220164
3300	4350.4014857433385	169.94539978919784
3400	4354.6974490385155	175.27137132320786
3500	4360.503233668705	180.71841903519817
3600	4367.360522167176	185.98028131219326
3700	4374.821952506676	191.54792390018702
3800	4382.480572013861	196.7357926951372
3900	4389.939216750675	201.97098049113993
4000	4396.846475780159	207.23948681313777
4100	4402.910265508013	212.57675992313307
4200	4407.859538513634	218.65499408118194
4300	4411.546273091612	223.80074981221696
4400	4413.805064319392	228.98701600724598
4500	4414.558967642513	234.3184064622037
4600	4413.769332187079	239.7442950801924
4700	4411.465884345632	244.8808481581509
4800	4407.704028627546	250.37948754016543
4900	4402.573547679192	255.83064114215085
5000	4396.197782942888	261.0650896561565
5100	4388.70866407073	266.28918000217527
5200	4380.2729966415	271.4626866232138
5300	4371.05287429786	277.1331434492604
5400	4361.206290292223	282.2095663092914
5500	4350.898601094149	287.3306324373116
5600	4340.297823009718	292.7379043152905
5700	4329.566160881985	298.12233224732336
5800	4318.850267741675	303.2690240202937
5900	4308.27961223722	308.55148296628613
6000	4297.968764950459	314.0080860062735
6100	4288.018811451771	319.2023621532717
6200	4278.53754414499	324.4269294273108
6300	4269.575762479968	329.64366060931934
6400	4261.187019289128	334.8282168213045
6500	4253.429939946709	340.4604691703571
6600	4246.325847506547	345.95664345432306
6700	4239.900808765204	351.8500171363121
6800	4234.158173466449	357.2738347243285
6900	4229.088800417943	362.5778133062995
7000	4224.678853249428	367.92778653028654
7100	4220.919108057555	373.3254444943159
7200	4217.7764940270945	378.9086349813151
7300	4215.214466232437	384.6093477283139
7400	4213.183163914015	389.831413158332
7500	4211.654498163441	394.9736463113222
7600	4210.590013942418	400.5886647803709
7700	4209.941875764733	406.04695970832836
7800	4209.6598282055875	411.585771518352
7900	4209.695612530443	417.0055541933398
8000	4210.00831194051	422.441579393344
8100	4210.553105273323	427.778673314373
8200	4211.284855960872	433.1197774823522
8300	4212.156072064267	438.44872483436484
8400	4213.122423396281	443.8022663923912
8500	4214.1507030483735	449.1634301354061
8600	4215.210516312787	454.4787351404084
8700	4216.264485721404	459.81442543142475
8800	4217.278224248612	465.13014859642135
8900	4218.22245498235	470.3629715383868
9000	4219.08211235763	475.5168292574235
9100	4219.828599777181	480.94071962538874
9200	4220.440693810982	486.23716079536825
9300	4220.894959274185	491.47675351036014
9400	4221.181042545599	496.9535620873212
9500	4221.2917792150565	502.5143918832764
9600	4221.217500352667	507.78615004825406
9700	4220.94976530922	513.0597467142507
9800	4220.483168007911	518.2744039942627
9900	4219.81824536389	523.5324440012337
10000	4218.954296913825	528.752227920224


==> img/nlpdhgm_block/dti_vxd10_wy.txt <==
# params = (α = 0.5, γ = 1.0e-9, τ₀ = 0.05, σ₀ = 18.999999999999996, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, s₀_factor = 10, save_results = true, wstyle = :proportional_y)
iter	function_value	time
1	19597.931255799787	0.10854625998763368
2	19551.713893784043	0.1505983959941659
3	19476.334943392096	0.1946780729922466
4	19381.074373524152	0.24008498498005792
5	19272.205361406493	0.2854892859759275
6	19154.183034660782	0.3297280949773267
7	19030.193253812504	0.37402585297240876
8	18902.511465966367	0.41872375598177314
9	18772.758639037515	0.4627649759640917
10	18642.08606586303	0.509810960968025
11	18511.308623281304	0.5538507419696543
12	18381.000584680492	0.5977006589819212
13	18251.56434199351	0.6417907029972412
14	18123.27960889964	0.6876626050216146
15	17996.338274397047	0.733226797048701
16	17870.8659824659	0.7790053760400042
17	17746.93227032139	0.8229873300297186
18	17624.572463430886	0.8671144330292009
19	17503.799267227485	0.9111685230454896
20	17384.603652570993	0.9555900780542288
30	16274.313594992907	1.4094030750566162
40	15296.742125842997	1.8583827370603103
50	14430.97330932831	2.312031982059125
60	13660.087117470397	2.770965170057025
70	12970.538709210707	3.219999401073437
80	12351.251446088087	3.6760037010826636
90	11793.058749993423	4.129694207105786
100	11288.284027277037	4.5828260470880195
110	10830.414455664772	5.039016207068926
120	10413.85652249866	5.487301100074546
130	10033.777211084676	5.938848838093691
140	9686.010461563954	6.397986993106315
150	9366.98227898198	6.8495653681166
160	9073.629672723115	7.303108663123567
170	8803.316220096669	7.756869439122966
180	8553.755150119803	8.213959171116585
190	8322.943087323794	8.67800969912787
200	8109.106850077234	9.139931358105969
300	6628.071429287921	13.685438575106673
400	5833.784633841902	18.27289909211686
500	5366.861001126892	22.84774263712461
600	5073.224911937799	27.4331406171259
700	4878.3478454318265	32.066738399124006
800	4743.255711080643	36.68027891611564
900	4645.974442961735	41.29143962109811
1000	4573.595337754421	45.91205305408221
1100	4518.346317348988	50.52642560808454
1200	4474.982809981136	55.15674270209274
1300	4440.195895241099	59.77907289611176
1400	4411.843040545247	64.40474123411695
1500	4388.337794813631	68.99950292013818
1600	4368.494412264426	73.65017697014264
1700	4351.533347631218	78.32277055014856
1800	4336.872025232699	82.93850433215266
1900	4324.061824969901	87.59568934416166
2000	4312.756086402041	92.23154694814002
2100	4302.727260311023	96.87035045714583
2200	4293.723431619892	101.52905561713851
2300	4285.601102821067	106.21418093913235
2400	4278.261049823943	110.8615625911334
2500	4271.5305196512345	115.60384611712652
2600	4265.340176468287	120.4709175711323
2700	4259.621401037773	125.1480751511117
2800	4254.306877118543	129.8387731501134
2900	4249.369954737655	134.51573225011816
3000	4244.7603975250395	139.17926100510522
3100	4240.4290883359745	143.84929797810037
3200	4236.344589222465	148.53895397108863
3300	4232.502806284618	153.20537959507783
3400	4228.863013658742	157.88602360305958
3500	4225.404424145961	162.59478501506965
3600	4222.10574955053	167.34103798607248
3700	4218.950286293471	172.019621974061
3800	4215.941396998068	176.71542130605667
3900	4213.064140062413	181.44211724106572
4000	4210.305109289856	186.16029043108574
4100	4207.663173400022	190.886705784098
4200	4205.106341280689	195.59327217310783
4300	4202.667052910554	200.2847035281011
4400	4200.309471367056	204.99986726709176
4500	4198.031296621069	209.73456472108955
4600	4195.81789927388	214.46925627510063
4700	4193.677820187115	219.18314245107467
4800	4191.60923046347	223.90555709108594
4900	4189.602606609534	228.6686729771027
5000	4187.664099721128	233.43548742710846
5100	4185.781259376162	238.1638234530983
5200	4183.958267570443	242.8907792530954
5300	4182.192763831111	247.61495053008548
5400	4180.471646357173	252.36608962510945
5500	4178.788768758422	257.1629528751073
5600	4177.1458842424845	261.9141228131193
5700	4175.550408927762	266.65454774111276
5800	4174.000620326476	271.3838165771158
5900	4172.491834945584	276.11776896510855
6000	4171.017800504953	280.87869327611406
6100	4169.575522367126	285.61632325011306
6200	4168.185936019355	290.3714887581009
6300	4166.821270531289	295.12813857308356
6400	4165.479857218142	299.8885629940778
6500	4164.173954537911	304.66258961107815
6600	4162.893569404866	309.4188046800846
6700	4161.6472341531	314.1892729731044
6800	4160.431168345412	318.9301440921263
6900	4159.242774822839	323.7189189371129
7000	4158.074844223347	328.5033153681143
7100	4156.941766078524	333.28600758110406
7200	4155.835175420729	338.05900722410297
7300	4154.751341544782	342.83794273409876
7400	4153.678537647454	347.6164825891028
7500	4152.628814936326	352.3853515830997
7600	4151.605440017731	357.13928025210043
7700	4150.604016829912	361.9465533660841
7800	4149.623709222274	366.7036457680806
7900	4148.65938000408	371.47099181308295
8000	4147.716673619722	376.25512206810527
8100	4146.795837276452	381.0223540501029
8200	4145.894445713231	385.8315407921036
8300	4145.008181304085	390.6132214341196
8400	4144.13298786696	395.401819053106
8500	4143.273403320207	400.24265001312597
8600	4142.4349483077185	405.07573665410746
8700	4141.615398171539	409.894973051094
8800	4140.807191544734	414.83061817710404
8900	4140.010934498069	419.61817168811103
9000	4139.236312787873	424.41435570211615
9100	4138.477734821589	429.21052463611704
9200	4137.732071716911	433.9992593311181
9300	4136.994945028576	438.8214621381194
9400	4136.268179556767	443.6329177961161
9500	4135.556393120475	448.4378269670997
9600	4134.858511857635	453.22763581210165
9700	4134.173749667982	458.031715459103
9800	4133.499282818047	462.85337016309495
9900	4132.837954682271	467.6597668530885
10000	4132.189858825085	472.48379551808466


==> img/nlpdhgm_block/dti_vxd10_wy2.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 10, α = 0.5, τ₀ = 0.05, σ₀ = 18.999999999999996, wstyle = :proportional_y2)
iter	function_value	time
1	19597.931255799787	1.7596175894141197e-7
2	19484.060014156104	0.0422785269911401
3	19345.676818542783	0.0861644769902341
4	19203.129574010847	0.12987546296790242
5	19061.168053289868	0.17381901398766786
6	18920.894838215085	0.2171298149623908
7	18782.549854036224	0.26068627793574706
8	18646.168475153965	0.3042269949801266
9	18511.737799804825	0.34792417200515047
10	18379.23381548501	0.39166307798586786
11	18248.63023428122	0.4360904019558802
12	18119.90058195693	0.4795389629434794
13	17993.01846516955	0.5234737659338862
14	17867.955394152028	0.5680826969328336
15	17744.672207729276	0.6115284188999794
16	17623.124443111126	0.6566915148869157
17	17503.26951373716	0.701278006832581
18	17385.05938845735	0.7463855998357758
19	17268.44309789023	0.7989229308441281
20	17153.374441230637	0.8435399768641219
30	16081.048440608221	1.3047863418469205
40	15134.67597856937	1.753134039870929
50	14294.410267252506	2.2022069898666814
60	13544.57278208045	2.654521594871767
70	12872.522611724158	3.100791734876111
80	12267.869491747553	3.554887776845135
90	11721.979663364706	4.01917151681846
100	11227.595585104298	4.473829762777314
110	10778.538715112856	4.921171842783224
120	10369.48439477296	5.362682637758553
130	9995.816886494826	5.815393651777413
140	9653.54659348626	6.268953470804263
150	9339.24383616066	6.725974260771181
160	9049.964261237395	7.174651464738417
170	8783.169471625783	7.629310798714869
180	8536.654181131362	8.083160852722358
190	8308.483173339775	8.535121956723742
200	8096.940445538845	8.99085521872621
300	6627.504941249249	13.521858558699023
400	5836.052070459388	18.05316803365713
500	5369.523592745305	22.61991530866362
600	5075.608798196522	27.15909223462222
700	4880.314481449994	32.044017231615726
800	4744.827352522736	36.69235887157265
900	4647.220140635286	41.28046667459421
1000	4574.582119660022	45.836911794613115
1100	4519.133202339664	50.38783972960664
1200	4475.615406855545	54.940420194587205
1300	4440.710512980069	59.58311259560287
1400	4412.26560360333	64.16592710558325
1500	4388.688549370166	68.73807477555238
1600	4368.788442279827	73.32256968755974
1700	4351.781340809415	77.90981371555245
1800	4337.083614509132	82.48245551955188
1900	4324.242932101259	87.0805261155474
2000	4312.9125401022275	91.66581697855145
2100	4302.862871114307	96.27928153955145
2200	4293.841573231276	100.8707523275516
2300	4285.704902255129	105.50905906053958
2400	4278.351758407102	110.12536577152787
2500	4271.610313593739	114.74641894851811
2600	4265.410343817181	119.34742071654182
2700	4259.683216777633	123.9796837985632
2800	4254.361563106548	128.6282200345304
2900	4249.418328122065	133.25107349955942
3000	4244.80345951495	137.8896343005472
3100	4240.466960618362	142.50184633256868
3200	4236.37836323691	147.16156738257268
3300	4232.532929189477	151.8187310876092
3400	4228.889568273583	156.48173857462825
3500	4225.427959038778	161.12646504264558
3600	4222.126347866979	165.77311995869968
3700	4218.968675557115	170.44801172468578
3800	4215.957709051107	175.11046402167995
3900	4213.07863785928	179.7553509916761
4000	4210.317922694789	184.43546670867363
4100	4207.6743920169665	189.0979200397269
4200	4205.116263571369	193.77060111577157
4300	4202.675894638543	198.44259813375538
4400	4200.317109623417	203.11509781179484
4500	4198.037807001638	207.82339659379795
4600	4195.823454456831	212.5036706547835
4700	4193.682706182695	217.1685314917704
4800	4191.6133401424195	221.855313791777
4900	4189.606113236192	226.5284412817564
5000	4187.667079003012	231.22413395775948
5100	4185.783732908494	235.9351810507942
5200	4183.960432484541	240.63063842180418
5300	4182.194418456194	245.30592652375344
5400	4180.472797480154	249.999673367769
5500	4178.78949217488	254.69858936977107
5600	4177.146293188636	259.4020567617845
5700	4175.5505859363975	264.100000381819
5800	4174.000613012416	268.7978531268309
5900	4172.491610064524	273.4902815198293
6000	4171.017311809765	278.2135989908711
6100	4169.5749394275645	282.9397904048674
6200	4168.185275872061	287.653298727877
6300	4166.820302390223	292.3801844238769
6400	4165.478713594899	297.0899769678945
6500	4164.172669092034	301.80560501787113
6600	4162.892204538796	306.5113735078485
6700	4161.645866386169	311.2533459168044
6800	4160.429678266463	315.9502437848132
6900	4159.241169774869	320.6764810468303
7000	4158.073160885846	325.38831111980835
7100	4156.9401448547205	330.22223814978497
7200	4155.833489699502	335.11713378183777
7300	4154.749488690249	339.8499388578348
7400	4153.676567739416	344.58590736682527
7500	4152.626854540253	349.3043341188459
7600	4151.603521706597	354.03766809479566
7700	4150.602037485977	358.81807257578475
7800	4149.621697374653	363.5735619678162
7900	4148.657348922462	368.3336474727839
8000	4147.714691760033	373.0906988788047
8100	4146.793840528037	377.8295358667965
8200	4145.892430336118	382.54792017280124
8300	4145.006049096614	387.2902172328322
8400	4144.130841818678	392.02560696582077
8500	4143.271243558844	396.7640630117967
8600	4142.432884560408	401.511272544798
8700	4141.613294534464	406.26305273675825
8800	4140.805025894782	411.00731929577887
8900	4140.008818594332	415.75298189080786
9000	4139.234264506027	420.50309473485686
9100	4138.475711212371	425.28770758985775
9200	4137.729983245863	430.03357804584084
9300	4136.992805701373	434.81543593283277
9400	4136.266022231473	439.57807664584834
9500	4135.554307698044	444.32354738085996
9600	4134.856456930085	449.08307704585604
9700	4134.17169520794	453.83752306585666
9800	4133.497232215276	458.6181588008767
9900	4132.835903142545	463.3681075628847
10000	4132.187855818347	468.1478997968952


==> img/nlpdhgm_block/dti_vxd1_accbasic0.5_wy2.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 1, α = 0.005, τ₀ = 1, σ₀ = 0.95, accel = :basic, accelfactor = 0.5, α_y = 0.5, wstyle = :proportional_y2)
iter	function_value	time
1	196.29054555982938	1.7997808754444122e-7
2	195.83663955675428	0.04942732100607827
3	195.0390176464124	0.0969147170544602
4	193.97496544492142	0.14562090206891298
5	192.7023327291741	0.19749189604772255
6	191.26606124675519	0.25261165405390784
7	189.70187785988853	0.30394131306093186
8	188.03854322259946	0.3596892320201732
9	186.29801510360906	0.4160914919921197
10	184.49675596715772	0.4665487669990398
11	182.64773976533752	0.5154548260034062
12	180.76285923422776	0.5634057400166057
13	178.8525329354631	0.6152790550258942
14	176.92546825770404	0.6674471560399979
15	174.98888586698968	0.7170759030268528
16	173.0487874743014	0.766878787020687
17	171.1102084339495	0.8166075800545514
18	169.17740447843588	0.8682164680212736
19	167.25398667035012	0.9175865510478616
20	165.34301562127877	0.9667306930059567
30	147.3246188116526	1.4974534009816125
40	131.784807891928	2.0089440679876134
50	118.70258525405826	2.5181927350349724
60	107.75633210594695	3.0202103100600652
70	98.59972406318674	3.5415308660594746
80	90.92086594307922	4.0546623700647615
90	84.4575004295284	4.557323680084664
100	78.99647252085943	5.071727160073351
110	74.36465098784701	5.577769595081918
120	70.42143297981205	6.093489816063084
130	67.05248455573401	6.620458498073276
140	64.16450278267293	7.1301751440623775
150	61.68169469558804	7.641917633067351
160	59.54130732639764	8.162814235081896
170	57.69090126527777	8.696412173099816
180	56.08729677674993	9.266875255096238
190	54.69453074483802	9.805012943106703
200	53.48238439444832	10.320905007130932
300	47.21189499823929	15.600009272166062
400	45.36657865556859	20.907488227123395
500	44.654250165070955	26.08509843313368
600	44.2116686777381	31.30214893311495
700	43.82543962884117	36.526054398098495
800	43.46740674258721	41.75999836210394
900	43.15340337718832	47.02256571309408
1000	42.89972563706064	52.317197987111285
1100	42.710614704119465	57.64719225309091
1200	42.5784465247839	62.94546135206474
1300	42.48972062421153	68.27807601710083
1400	42.4284320553669	73.60583471413702
1500	42.38026768569993	78.91410254710354
1600	42.3348534466931	84.33576363610337
1700	42.286166628774296	89.68559801310766
1800	42.23162556175383	95.67080355115468
1900	42.171782087165404	101.25763902720064
2000	42.108635317444886	107.78191393520683
2100	42.04481137618246	113.35116698418278
2200	41.98293094614104	118.37090041220654
2300	41.92495332573692	123.35409414418973
2400	41.87206649380137	128.37763392418856
2500	41.82493100096536	133.59930286521558
2600	41.78339843718232	138.59931749122916
2700	41.7468671212722	143.58580768824322
2800	41.71457281505537	148.56265661423095
2900	41.68555376082595	153.5701277552289
3000	41.65880680300218	158.58222166617634
3100	41.63354614788723	163.60818667616695
3200	41.60907494171957	169.06568054616218
3300	41.584846802445846	174.4908661271329
3400	41.56063688071872	179.7879809801234
3500	41.53627860192334	185.1705216851551
3600	41.511767148043354	190.4558378481306
3700	41.48726309121744	196.0986472631339
3800	41.462921886381345	201.66549538215622
3900	41.43896002391148	207.12911525915843
4000	41.415647617882065	212.6829855411779
4100	41.393194748759	218.1272343812161
4200	41.37175509810009	223.58409879624378
4300	41.351473280599755	229.05790366022848
4400	41.33242307049697	234.5029180922429
4500	41.31460519855714	239.9758517712471
4600	41.29800365480775	245.5027433412033
4700	41.282537791720344	251.00052191817667
4800	41.26808922949442	256.4657491861726
4900	41.25453720951122	261.9787038191571
5000	41.24173593387028	267.4575801641913
5100	41.229543329098895	273.010388520197
5200	41.217831126762135	278.81868935219245
5300	41.20647987041413	284.609915765177
5400	41.19539270811771	290.4948638721835
5500	41.18450141245298	295.8122309852042
5600	41.173756093094234	301.1361099561909
5700	41.163132540451244	306.602348258195
5800	41.1526271439519	312.0731552061625
5900	41.142253743716644	317.62219151714817
6000	41.13203892627675	323.1727283561486
6100	41.12201964989727	328.6593733201735
6200	41.112235168628395	334.1821693961392
6300	41.10272598431179	339.7038683941355
6400	41.093530088298984	345.28016048512654
6500	41.084680410112554	350.8717691631173
6600	41.07620101699834	356.4157141650794
6700	41.068106906822145	362.0316577110789
6800	41.06040353838315	367.62154547905084
6900	41.053086768981174	373.2322776460205
7000	41.04614280721032	378.90779281803407
7100	41.03955103856236	384.4150352020515
7200	41.03328346565148	389.92541722604074
7300	41.02730688315229	395.4524320040946
7400	41.02158458529082	400.9681095050764
7500	41.016079314600326	406.7500333440257
7600	41.01075262681036	412.2212658179924
7700	41.00556836258738	417.8013487759745
7800	41.00049257421681	423.5150641249493
7900	40.99549563104198	429.12684584595263
8000	40.99055186447389	434.7777362879133
8100	40.98564123017712	440.13112082588486
8200	40.980748547363845	445.72033226286294
8300	40.975863953441234	451.4268223318504
8400	40.97098305531387	457.0040711828624
8500	40.96610580109379	462.57825036987197
8600	40.96123614011249	468.12012428889284
8700	40.95638232933203	473.82801652286435
8800	40.95155489259584	480.1474197198986
8900	40.94676660297643	485.48099000990624
9000	40.94203166972478	491.0140915749362
9100	40.93736451492913	496.61089061695384
9200	40.93277983069912	502.22922363493126
9300	40.928291401851155	507.7751348359161
9400	40.92391205279105	513.2110994759132
9500	40.919652428388275	519.2484254759038
9600	40.915521485767925	525.115579585894
9700	40.91152587670766	530.6050881209085
9800	40.90766988696418	536.3590034759254
9900	40.90395538433271	542.0159681949299
10000	40.900382029058136	547.1691278199432


==> img/nlpdhgm_block/dti_vxd1_accbasic0.9_wy2.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 1, α = 0.005, τ₀ = 1, σ₀ = 0.95, accel = :basic, accelfactor = 0.9, α_y = 0.5, wstyle = :proportional_y2)
iter	function_value	time
1	196.29054555982938	1.7404090613126755e-7
2	195.83663955675428	0.046165025036316365
3	195.05810087701795	0.09369740303372964
4	194.03617796570856	0.1403748370357789
5	192.8277449898957	0.1891609630547464
6	191.47488395526543	0.2373241690802388
7	190.00984996197127	0.28434889507479966
8	188.45795105448371	0.33138379908632487
9	186.8382297748739	0.38011641008779407
10	185.1645895043475	0.42756945913424715
11	183.44752281201457	0.47439068811945617
12	181.6966002592615	0.5229438321548514
13	179.92043813658333	0.5697167321341112
14	178.1263093505875	0.6194645691430196
15	176.32027509181322	0.6687109181075357
16	174.5073975600831	0.7178256650804542
17	172.69194482301313	0.7671510540531017
18	170.87756053804694	0.8177326150471345
19	169.06737861667645	0.8656715620309114
20	167.26410373880537	0.9149518230115063
30	149.99463173298184	1.4107987929601222
40	134.6721646484648	1.8981283829780295
50	121.44511524808277	2.387365955975838
60	110.1435882126808	2.8772894910071045
70	100.52767674467704	3.3716671059955843
80	92.354435012928	3.8546785970102064
90	85.40396262715142	4.340850426990073
100	79.4877764659432	4.835739594011102
110	74.44607506028746	5.328431829053443
120	70.14437328996546	5.817447357054334
130	66.46995047511585	6.30926684604492
140	63.328394279095235	6.805644977081101
150	60.64121498052672	7.301540196116548
160	58.34215710108808	7.790800364105962
170	56.37490372147468	8.28747981012566
180	54.6922794393248	8.783559261122718
190	53.25441731834981	9.28472706413595
200	52.02738608138577	9.78637030516984
300	46.63491656748899	14.709579074173234
400	46.31622920681728	19.672074072121177
500	46.98059497837398	24.647569812077563
600	47.51612263838175	29.587495599058457
700	47.66358817855536	34.61619957804214
800	47.435456555037064	39.641893094056286
900	46.93041813733717	44.67394296603743
1000	46.26784875952031	49.67905822501052
1100	45.55990083973795	54.7268856150331
1200	44.89896196459711	59.760504309029784
1300	44.353299511134566	64.80986165703507
1400	43.9633385874979	69.84357459505554
1500	43.742805660693016	74.85328133107396
1600	43.68207747475202	79.91580604505725
1700	43.75320150394546	85.00232175306883
1800	43.91602070678946	90.07816677301889
1900	44.125842128910826	95.12876005802536
2000	44.33931732842607	100.48092429799726
2100	44.519759036720906	105.57675175898476
2200	44.64047626938033	110.6696216139826
2300	44.68595123683472	115.76677348499652
2400	44.6515232763653	120.84066347696353
2500	44.54194412468075	125.90413070097566
2600	44.36864755144525	131.01691574696451
2700	44.147266666971184	136.0841209589271
2800	43.8952530708672	141.21428465895588
2900	43.62971640330924	146.35908706689952
3000	43.36592954702236	151.47668572491966
3100	43.11655540918065	156.60861045692582
3200	42.8911032753604	161.76103277993388
3300	42.69586509849824	166.9286920488812
3400	42.53432856462867	172.07288535684347
3500	42.40738048555248	177.2384874878917
3600	42.31387552801614	182.39354962692596
3700	42.25120104333077	187.58130861393875
3800	42.21560418904965	192.74858300894266
3900	42.202705938532894	197.94409096596064
4000	42.20788579892773	203.14990550797665
4100	42.226448051494046	208.31738405692158
4200	42.25387493454248	213.550716160913
4300	42.28603999857418	218.75560025294544
4400	42.31923454230316	223.9820759309223
4500	42.35025905888831	229.14406997087644
4600	42.37648588970123	234.3330736758653
4700	42.39581995567625	239.5218565868563
4800	42.40669923524071	244.71002345485613
4900	42.408103799654135	249.89594082784606
5000	42.39947383901686	255.09155528986594
5100	42.38068899318674	260.328080765903
5200	42.35203029283521	265.56484738888685
5300	42.31411333446324	270.867693795939
5400	42.267839068307126	276.0700656879344
5500	42.21435758838296	281.28628483694047
5600	42.15499222491804	286.5196238119388
5700	42.0912075292596	291.7443669399363
5800	42.02454561956519	297.00653245288413
5900	41.956585918645224	302.23692579288036
6000	41.88889028944491	307.45616143988445
6100	41.822962807951804	312.6758016758831
6200	41.76021381074153	317.90127276285784
6300	41.701913199057934	323.1733492038329
6400	41.64916723754702	328.43577396683395
6500	41.60289083213873	333.64600165880984
6600	41.563781281781814	338.8575013328227
6700	41.53230677348406	344.1241963278153
6800	41.508700495379394	349.3694283798104
6900	41.49295525662594	354.6169680218445
7000	41.4848335742605	359.8399924268597
7100	41.48387893346081	365.0795765898656
7200	41.48943405800045	370.3286733428831
7300	41.50066931904314	375.59981908591
7400	41.51661164232653	380.82839771790896
7500	41.53618026517882	386.0280085448758
7600	41.55822120496233	391.2671058278647
7700	41.58155545101653	396.5094903728459
7800	41.60500736550551	402.0026383008808
7900	41.62744697609971	407.24370759684825
8000	41.64782421864986	412.48480262688827
8100	41.665201771851386	417.73974668688606
8200	41.67877722897627	422.98865577887045
8300	41.68790248506297	428.25562381988857
8400	41.69209960836165	433.5172912008711
8500	41.69106394765979	438.7717472668737
8600	41.684665876703	444.0599421428633
8700	41.672943790173065	449.3375303958892
8800	41.6560940510678	454.56749708385905
8900	41.63445420268562	459.8265236058505
9000	41.60848331934086	465.0863591878442
9100	41.5787417516803	470.35600120882737
9200	41.545866020571744	475.63067248481093
9300	41.510546672364846	480.88628539978527
9400	41.47350414756566	486.13756299979286
9500	41.435467285170816	491.42181762179825
9600	41.39715278687316	496.7371898787678
9700	41.3592472963995	502.02062269177986
9800	41.32239207816109	507.3110180227668
9900	41.28717031437081	512.5774134747917
10000	41.25409701420883	517.8811851078062


==> img/nlpdhgm_block/dti_vxd1_wy.txt <==
# params = (α = 0.005, γ = 1.0e-9, τ₀ = 1, σ₀ = 0.95, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, s₀_factor = 1, save_results = true, wstyle = :proportional_y)
iter	function_value	time
1	196.29054555982938	0.1043629510095343
2	196.20360205783166	0.14636509801493958
3	196.03750608774857	0.191749420017004
4	195.799711045281	0.23601758701261133
5	195.49650568254452	0.27990635999594815
6	195.13316548871296	0.32398491699132137
7	194.71417333743958	0.3677694159850944
8	194.24340671877724	0.4116314119892195
9	193.7242833550617	0.45584678900195286
10	193.15987190460774	0.4996618310105987
11	192.55297529935336	0.543756924016634
12	191.90619290050068	0.5883284580195323
13	191.22194239994332	0.632180391025031
14	190.50219431784595	0.6763832640135661
15	189.7482757696126	0.7204001159989275
16	188.96120669688983	0.7645671880163718
17	188.14179935024643	0.8086788140062708
18	187.29093086930112	0.8528241960157175
19	186.40983760488757	0.8971332930086646
20	185.4999690697849	0.941330867994111
30	175.12490964720203	1.4027892320009414
40	163.2891590050078	1.8603797059913632
50	150.9961453737129	2.3066326289845165
60	138.96003248656035	2.763477933971444
70	127.64271909029712	3.2245759699726477
80	117.29724787149378	3.6879213039646856
90	108.02772327546246	4.155290931958007
100	99.84175780955563	4.635919613967417
110	92.68673207665513	5.097825328964973
120	86.47737322221083	5.562163329945179
130	81.11444963120083	6.020584943937138
140	76.49622810207238	6.478924649942201
150	72.52594115132524	6.937447797943605
160	69.11421498264676	7.3945534579397645
170	66.18072012947776	7.85388261693879
180	63.65549886631582	8.320719975949032
190	61.47804039384903	8.780295466945972
200	59.59630310393085	9.244058853946626
300	49.952795977404044	13.836177223944105
400	46.78507750468613	18.42816180892987
500	45.323822795866086	23.02996550593525
600	44.48291793204202	27.675973360950593
700	43.93516809226894	32.324006803974044
800	43.550647406867895	37.16289660395705
900	43.265812977963925	41.862271085963584
1000	43.04619321956241	46.5369185609743
1100	42.871162712843045	51.27950457597035
1200	42.727270475902884	56.00559929796145
1300	42.6064953236028	60.70322469394887
1400	42.50295077394753	65.44692319395836
1500	42.41256872100273	70.16828300594352
1600	42.33253505782052	74.88830404594773
1700	42.260896494795325	79.60827819196857
1800	42.19594788803881	84.32771527697332
1900	42.136648722068976	89.07831477097352
2000	42.082117087478096	93.83031788698281
2100	42.03162896020331	98.56785440800013
2200	41.98472091161793	103.30362932998105
2300	41.940909397318435	108.07219184597488
2400	41.89975412269886	112.84701376297744
2500	41.861094052108356	117.61624106197269
2600	41.82463807679282	122.45245393094956
2700	41.79012534513638	127.23568031593459
2800	41.75744761879462	132.04517831592239
2900	41.72644283574078	136.81337581991102
3000	41.6969381559836	141.63507305792882
3100	41.66885513029798	146.4192034069274
3200	41.64208443541648	151.22964455990586
3300	41.61648354419292	156.02281093792408
3400	41.59204349987814	160.85708963192883
3500	41.56865987947548	165.66299616891774
3600	41.54625369460501	170.46749064992764
3700	41.52479659634544	175.26948852994246
3800	41.504203428050225	180.08502318296814
3900	41.484414151783376	184.93581844095024
4000	41.46541087686477	189.77245772094466
4100	41.44714714266839	194.6207198619377
4200	41.42956701913319	199.4519407399348
4300	41.412643975627745	204.30294997393503
4400	41.396343951236226	209.13186379391118
4500	41.38062530090563	213.9598745178955
4600	41.36547112002587	218.8011042988801
4700	41.350851197709716	223.65623427089304
4800	41.33673307621445	228.5023660728766
4900	41.32309895035958	233.36049000287312
5000	41.30992243417799	238.21483025688212
5100	41.29718377214904	243.11997959887958
5200	41.28486451585996	248.02900665687048
5300	41.272943898538735	252.88480594585417
5400	41.26140294020725	257.74614894384285
5500	41.25022812436245	262.61867526185233
5600	41.23940212383319	267.4874409948534
5700	41.22890954720694	272.3846729078505
5800	41.21873653991885	277.26429352984997
5900	41.20887080649671	282.1574631088588
6000	41.19929841353832	287.0469755768718
6100	41.19000819058986	291.9271279608947
6200	41.18098918005734	296.80156261791126
6300	41.17222899799157	301.6899079689174
6400	41.1637175995113	306.5590576259128
6500	41.155446576205335	311.46463998692343
6600	41.14740587030038	316.3363567079068
6700	41.139586782185745	321.2145569969143
6800	41.131981249351206	326.0903502649162
6900	41.12458057324773	331.1154299379268
7000	41.11737754517821	336.01464835493243
7100	41.11036524505287	340.90346276393393
7200	41.10353684792733	345.80432676294004
7300	41.0968854063962	350.80051230694517
7400	41.090404498400204	355.7035282489378
7500	41.08408857572731	360.60697954992065
7600	41.07793131746992	365.4827069249295
7700	41.071927330070544	370.4292093029362
7800	41.06607146507753	375.33813432394527
7900	41.060358656744604	380.2423461759463
8000	41.05478391791693	385.1439226939401
8100	41.049343011134184	390.06262891794904
8200	41.044031069197906	394.9627128049324
8300	41.038844112097244	399.87769831792684
8400	41.03377817192173	404.8118450489128
8500	41.028828990761845	409.73105443493114
8600	41.0239930742863	414.66102692793356
8700	41.01926658299365	419.58847087295726
8800	41.01464637572776	424.4925418009516
8900	41.01012888543644	429.41982901195297
9000	41.00571094740845	434.3329098179529
9100	41.001389356798754	439.255782498949
9200	40.997161444725315	444.16860617595376
9300	40.99302410801568	449.0802963139431
9400	40.988974794368545	454.0019966659311
9500	40.98501066954971	458.9247279969277
9600	40.981129375837895	463.8600980929332
9700	40.977328292495905	468.75461781892227
9800	40.97360514442517	473.68062230592477
9900	40.96995767107005	478.6150735479314
10000	40.966383775525195	483.5270039169409


==> img/nlpdhgm_block/dti_vxd1_wy2.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 1, α = 0.005, τ₀ = 1, σ₀ = 0.95, wstyle = :proportional_y2)
iter	function_value	time
1	196.29054555982938	2.430169843137264e-7
2	195.83663955675428	0.04098314401926473
3	195.0112241484123	0.08464295201702043
4	193.8829350759074	0.12806905899196863
5	192.50928476558772	0.17208898399258032
6	190.93881355323353	0.21527475398033857
7	189.2126922296408	0.25876099697779864
8	187.36571241323566	0.302340836962685
9	185.42550727400558	0.3458165369811468
10	183.41384799383343	0.3894398320117034
11	181.3491507949096	0.4332820309791714
12	179.2482043555123	0.4772379379719496
13	177.1253726234896	0.5211919500143267
14	174.9925837907932	0.5656730399932712
15	172.8596543953544	0.6099715129821561
16	170.73464694305926	0.6559779709787108
17	168.6241813795362	0.7001656210049987
18	166.53367354979227	0.74584952800069
19	164.4675150024665	0.7900289329700172
20	162.42922521770595	0.834992351999972
30	143.94525796911572	1.2864355850033462
40	128.9984087735663	1.7365497500286438
50	116.98488306700317	2.191851445066277
60	107.22614401816453	2.6416587370913476
70	99.20135279779196	3.093295362079516
80	92.52505877592273	3.5488328370265663
90	86.91221051562177	3.9974655270343646
100	82.15087671204384	4.458955796028022
110	78.0796695520428	4.915047832997516
120	74.57367173885318	5.366520288982429
130	71.5349306250592	5.825233843992464
140	68.88570807970308	6.277315307990648
150	66.56432099765404	6.735241612012032
160	64.52043159316518	7.185425991017837
170	62.71240417314204	7.638741481991019
180	61.106377404390976	8.094531896989793
190	59.67434463731654	8.556567345978692
200	58.39286827712447	9.0185080349911
300	50.69617794291247	13.570795028994326
400	47.39676074287101	18.12152469297871
500	45.70913560718432	22.70019688096363
600	44.72768436661157	27.3099539099494
700	44.09946015219943	31.943694287911057
800	43.66691578062374	36.58438534993911
900	43.35143674184405	41.205692472925875
1000	43.111007780997205	45.83481447590748
1100	42.92117428069803	50.507065404905006
1200	42.766386697246354	55.62623952788999
1300	42.63739219188999	60.399386630859226
1400	42.52758232342737	65.06890981789911
1500	42.432312195609754	69.7260818288778
1600	42.34845809516967	74.4157982338802
1700	42.27382781021823	79.09453349589603
1800	42.20647972516887	83.8260231349268
1900	42.14528610593758	88.5216376389144
2000	42.089224666444565	93.23458638688317
2100	42.03750047300283	97.95156805688748
2200	41.98958555369569	102.66142779687652
2300	41.944960114570534	107.38742146088043
2400	41.903132358028586	112.10333270690171
2500	41.86392559406971	116.84835366491461
2600	41.827015618666096	121.5690120019135
2700	41.79212034688712	126.3066844199202
2800	41.75912751196132	131.0410410729237
2900	41.72786525054579	135.79621981590753
3000	41.69813559119451	140.54401575692464
3100	41.66986675358003	145.31518300593598
3200	41.64293952524336	150.0777029969613
3300	41.61720309981918	154.85094150691293
3400	41.592649848515734	159.63388542586472
3500	41.569169806143805	164.3882724698633
3600	41.546678997943864	169.17551092384383
3700	41.525151046154136	173.9611397338449
3800	41.504497912957106	178.7540112818824
3900	41.48465510108399	183.54393288685242
4000	41.46560662918375	188.3323632768588
4100	41.44730442745798	193.14162837085314
4200	41.429688935090404	197.93484062887728
4300	41.41273653229831	202.75712993985508
4400	41.39641139148412	207.59890622884268
4500	41.380670136831036	212.41905358288204
4600	41.36549674845196	217.24405254086014
4700	41.35086026648969	222.04146720288554
4800	41.3367269680603	226.86851176887285
4900	41.323079973868516	231.68229806690942
5000	41.30989278533093	236.50818559795152
5100	41.29714435623031	241.35628539597383
5200	41.28481687948443	246.17547408799874
5300	41.27288923293885	251.00011102698045
5400	41.261341963792496	255.8087090139743
5500	41.25016203595559	260.62463106797077
5600	41.23933158891409	265.4845215959358
5700	41.22883520437112	270.330549553968
5800	41.21865900022436	275.1935383089585
5900	41.208790609072	280.0604375509429
6000	41.1992159607918	284.90168953995453
6100	41.18992402171747	289.7472568899975
6200	41.18090364377849	294.5877403260092
6300	41.172142293193296	299.4384612959693
6400	41.16363023853958	304.3080615379731
6500	41.15535869857899	309.16685329400934
6600	41.1473176885	314.0333672789857
6700	41.13949854809358	318.88338826800464
6800	41.131893075518256	323.7412524300162
6900	41.12449261701744	328.6061650789925
7000	41.117289993009685	333.48219952802174
7100	41.11027818855628	338.37326920503983
7200	41.10345036359813	343.2197854320402
7300	41.096799624215365	348.10486495902296
7400	41.0903194970874	353.09136893303366
7500	41.084004352891	357.9661799390451
7600	41.0778480192088	362.8390232430538
7700	41.07184497672366	367.8407328730682
7800	41.06599005865141	372.73473385407124
7900	41.06027827499285	377.6286467030295
8000	41.054704555906675	382.5261955310125
8100	41.04926472641044	387.3969066250138
8200	41.043953866634915	392.28581338899676
8300	41.038767996745726	397.19071949797217
8400	41.03370315861687	402.11810521100415
8500	41.02875509024519	406.9940186520107
8600	41.02392030965415	411.8749573850073
8700	41.019194899249406	416.7631252380088
8800	41.01457581002957	421.6460705769714
8900	41.01005940646473	426.54850289801834
9000	41.00564257106199	431.4423576670233
9100	41.00132206592678	436.3897873290116
9200	40.99709523934481	441.27800902799936
9300	40.99295896159056	446.18196883500786
9400	40.98891068815733	451.06785936898086
9500	40.98494762447068	456.01408725295914
9600	40.98106733216865	460.9140867839451
9700	40.9772672586532	465.8476323429495
9800	40.97354511497756	470.73688063194277
9900	40.96989861202623	475.6301491759368
10000	40.96632567947633	480.52087307791226


==> img/nlpdhgm_block/dti_vxp.txt <==
# params = (α = 0.5, γ = 1.0e-9, τ₀ = 0.5, σ₀ = 1.9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3)
iter	function_value	time
1	19611.340580568823	2.6679823430022225
2	18314.551358366836	2.9398346089874394
3	17106.31553621398	3.0889880969771184
4	16039.931855107065	3.2398014750215225
5	15096.950812295192	3.3898929830174893
6	14259.041230242488	3.5412176430108957
7	13511.060033545244	3.691880772006698
8	12840.538172462157	3.842352141975425
9	12237.131753932861	3.9929514689720236
100	4665.5305416435185	8.831995841988828
200	4551.711397130318	14.119145239004865
300	4614.523253963707	19.47489205398597
400	4695.459296228755	24.90712656901451
500	4774.559361040205	30.276967704994604
600	4846.161268844249	35.652839194983244
700	4907.590029310399	41.005646114004776
800	4957.272968329693	46.464123204001226
900	4994.341092031966	51.82103140000254
1000	5018.523483833365	57.169921909982804
1100	5030.101228025546	62.52815221599303
1200	5029.867558009108	67.93493339599809
1300	5019.081672978754	73.39221859601093
1400	4999.412742194425	78.756063075969
1500	4972.873441732786	84.17202747199917
1600	4941.73786052352	89.67065375600941
1700	4908.439680808493	95.02911335299723
1800	4875.466801926172	100.39071013301145
1900	4845.24245703905	105.75696801301092
2000	4819.972774387705	111.17925848596497
2100	4801.488878026486	116.54091623501154
2200	4791.081531992304	121.9536238440196
2300	4789.370954249732	127.31219397002133
2400	4796.2333047579	132.75972173700575
2500	4810.82504346747	138.1284792899969
2600	4831.732095108157	143.55280861497158
2700	4857.190879635733	149.25544590997742
2800	4885.299287220011	155.62926021101885
2900	4914.204226028219	162.22734752099495
3000	4942.271154765114	168.10388278099708
3100	4968.203570237351	173.62858588900417
3200	4991.0944817752925	179.5964067360037
3300	5010.430103879042	185.13986538996687
3400	5026.049343096079	190.7181589829852
3500	5038.089947149655	196.38625307701295
3600	5046.92118131645	201.91679345502052
3700	5053.081154948529	207.37830204499187
3800	5057.217392648784	212.96644492301857
3900	5060.022720591886	218.42850412701955
4000	5062.170381661708	224.17677035497036
4100	5064.260088518464	230.1032456009998
4200	5066.767528464672	235.7810861140024
4300	5070.01548322011	241.25011114496738
4400	5074.166858190297	247.0113074129913
4500	5079.2322285144965	252.40338117798092
4600	5085.084223703687	257.7920514830039
4700	5091.481380035486	263.1876124829869
4800	5098.102190494244	268.7053754719673
4900	5104.588958056958	274.1245979570085
5000	5110.582578803183	279.51028487301664
5100	5115.746681813167	284.8886803899659
5200	5119.7831717549	290.39437094097957
5300	5122.44598530016	295.76509460498346
5400	5123.556833090744	301.1475276609999
5500	5123.014494593016	306.724908225995
5600	5120.80273583515	312.2536786010023
5700	5116.993308168378	317.69490105396835
5800	5111.742333139769	323.09095817396883
5900	5105.276793172752	328.5143064169679
6000	5097.876412637581	334.0506139320205
6100	5089.85599264429	339.43246449698927
6200	5081.54412858837	344.80682641797466
6300	5073.25553060098	350.1882360079908
6400	5065.268009621012	355.7153122940217
6500	5057.806132095383	361.10290339397034
6600	5051.032096444274	367.15312599000754
6700	5045.037653648518	373.2721295430092
6800	5039.838107396776	379.3120623519644
6900	5035.3824017927545	384.73168079700554
7000	5031.5587711167445	390.23470795701724
7100	5028.205677412193	395.63710959401214
7200	5025.132924379409	401.20873969601234
7300	5022.143779874445	406.6500248009688
7400	5019.059771225739	412.0803579959902
7500	5015.739108093351	417.52004523796495
7600	5012.094745328649	423.10192267701495
7700	5008.096224609724	428.4993307669647
7800	5003.7570050819695	433.91215552401263
7900	4999.12432564928	439.33453163399827
8000	4994.267694526068	444.88887777598575
8100	4989.2646102515455	450.2936502409866
8200	4984.184023250136	455.69208190299105
8300	4979.080150967148	461.08746177196736
8400	4973.990702873671	466.6409349020105
8500	4968.936349277497	472.0376825989806
8600	4963.919092544	477.45429132599384
8700	4958.922069331299	482.95275101898005
8800	4953.918006630874	488.51950320997275
8900	4948.8792246635	493.9331181080197
9000	4943.786832487856	499.36883278901223
9100	4938.642638401743	504.7870735009783
9200	4933.478397322872	510.41543478600215
9300	4928.354616427618	515.8303682520054
9400	4923.35354648141	521.2413309820113
9500	4918.575183547812	526.6595709690009
9600	4914.128028017433	532.2256392299896
9700	4910.115205307771	537.6297272570082
9800	4906.624177795184	543.1959175149677
9900	4903.721256155216	548.6143724769936
10000	4901.448366027833	554.1797932109912


==> img/nlpdhgm_block/dti_vxp10_accbasic0.5_vartau.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 10, α = 0.5, τ₀ = 0.05, σ₀ = 18.999999999999996, accel = :basic, accelfactor = 0.5, α_y = 0.5, wstyle = :var_τ)
iter	function_value	time
1	19597.931255799787	2.480228431522846e-7
2	17199.016422321158	0.2160506669897586
3	14917.271029537536	0.2780419059563428
4	13018.365442155824	0.3400173489935696
5	11482.071248433358	0.40256917400984094
6	10244.96265747271	0.46442846598802134
7	9246.16260165381	0.5263919529970735
8	8436.087721603855	0.5906283649965189
9	7776.4928855799135	0.6550209950073622
10	7237.778139507628	0.7168635590351187
11	6796.205742618396	0.7787663270719349
12	6432.401872890479	0.8410764160798863
13	6130.836252614649	0.9033304530894384
14	5879.401929143451	0.9709430640796199
15	5668.843190817628	1.0342110430938192
16	5492.038686427252	1.0992901981226169
17	5343.316861315539	1.1644750941195525
18	5217.967741780472	1.2271479231421836
19	5112.0080136718725	1.2896052041323856
20	5022.069088766139	1.352575711091049
30	4585.730432970061	1.9631472870823927
40	4463.889238133179	2.579801607062109
50	4406.172475418451	3.207387897069566
60	4358.19022787182	3.8253113220562227
70	4317.282081733934	4.439204201044049
80	4282.778858187134	5.049825697031338
90	4257.41041641542	5.671241642034147
100	4240.045959893832	6.285885041987058
110	4227.345169148394	6.897630924009718
120	4218.530275169673	7.508367555972654
130	4211.4561398606775	8.123325572989415
140	4203.886816612783	8.734577477967832
150	4195.799807711294	9.34228479093872
160	4187.460687076607	9.961570000916254
170	4179.412690552141	10.570468656893354
180	4171.954769478947	11.18731649586698
190	4165.4205013881	11.801695900852792
200	4160.033297287999	12.420073963876348
300	4126.538891577473	18.546075750899035
400	4104.900761257022	24.71152331691701
500	4091.3607789825483	31.007504455919843
600	4081.308482230715	37.36800851096632
700	4073.5172240141223	43.56051314296201
800	4067.0483578097687	49.77716526197037
900	4062.737415305302	56.000564771937206
1000	4059.4715318985945	62.24287551693851
1100	4057.022751820129	68.49062449496705
1200	4055.365721833079	74.75760078092571
1300	4053.835581623722	81.04678309592418
1400	4052.434127778118	87.31460742291529
1500	4051.5135283799727	93.59049227490323
1600	4050.763769156889	99.86297582788393
1700	4050.2028931075033	106.11394908692455
1800	4049.891781363947	112.39316651789704
1900	4049.5909369333026	118.7174484229181
2000	4049.2378162858945	125.00174845091533
2100	4048.937837246299	131.29717130895006
2200	4048.6953109968217	137.60276152094593
2300	4048.493913135406	143.9015602299478
2400	4048.358320947207	150.26188291492872
2500	4048.2420185174765	156.56738142791437
2600	4048.1148065852326	162.87609566590982
2700	4047.9631502317725	169.17505656694993
2800	4047.7614860803033	175.5144056029385
2900	4047.517840855323	181.88020760990912
3000	4047.2541202276675	188.22525036189472
3100	4046.9825251946863	194.55185117886867
3200	4046.7134010443024	200.87055323889945
3300	4046.4522356354323	207.19081667385763
3400	4046.204840066497	213.54071783885593
3500	4045.975612713934	219.8769216578221
3600	4045.7618882707684	226.21663155884016
3700	4045.5547556653783	232.58250417385716
3800	4045.3495249371636	238.94461710285395
3900	4045.145766261105	245.3186441908474
4000	4044.9481209748424	251.69114284188254
4100	4044.7623367799515	258.0419937928673
4200	4044.592789399012	264.42041788686765
4300	4044.4419847259	270.78673267387785
4400	4044.31251104197	277.16163057187805
4500	4044.2058790975893	283.5096675688983
4600	4044.121095413032	289.87336686084745
4700	4044.0555506006717	296.2706822528853
4800	4044.004088938102	302.69082704087486
4900	4043.961373844247	309.05708218883956
5000	4043.9231873655763	315.42217281583
5100	4043.8882594705783	321.7723455678206
5200	4043.856531313078	328.35988164285664
5300	4043.8286803898	334.75827972986735
5400	4043.806261642702	341.15815274085617
5500	4043.7899648374873	347.52255545783555
5600	4043.7800318402597	353.9521460348042
5700	4043.776652300162	360.3555769138038
5800	4043.7790951527663	366.72757490578806
5900	4043.7862652248855	373.112711449794
6000	4043.7962751166197	379.530081879755
6100	4043.8064469897804	385.9082124218112
6200	4043.8141846439826	392.2890841278131
6300	4043.817232801377	398.6688401098363
6400	4043.8142605111143	405.07545925379964
6500	4043.8048016070074	411.44843390979804
6600	4043.78929576306	417.8787087238161
6700	4043.7688538537336	424.2846935177804
6800	4043.744690557175	430.7275786137907
6900	4043.718106181919	437.1663356308127
7000	4043.689997299254	443.57564952078974
7100	4043.661501228309	449.9657233717735
7200	4043.633338563084	456.37490715575404
7300	4043.6059643167673	462.78955572179984
7400	4043.579692730277	469.20143011480104
7500	4043.5541538800276	475.62296584178694
7600	4043.5289838158415	482.0384829628165
7700	4043.503544142019	488.43419657979393
7800	4043.4773332143964	494.838114203827
7900	4043.4500220265422	501.2378535028547
8000	4043.421828738193	507.6650521658594
8100	4043.393079083056	514.059360876854
8200	4043.3645220966696	520.4482059808215
8300	4043.3370126841382	526.8625988558051
8400	4043.311398611306	533.2912508918089
8500	4043.2884514332895	539.7247632837971
8600	4043.2690256357787	546.1288122388069
8700	4043.253610146115	552.5320024818066
8800	4043.242621176566	558.9623013708042
8900	4043.236262415615	565.399188606767
9000	4043.234493639309	571.8098613027832
9100	4043.237114100357	578.2252150777495
9200	4043.243627209668	584.6321121887886
9300	4043.253391182362	591.0302457067883
9400	4043.265790944769	597.4471694648382
9500	4043.2801585063617	603.8702139867819
9600	4043.2959037074565	610.30522667279
9700	4043.3126023416025	616.7267199588241
9800	4043.3301508444997	623.2496067387983
9900	4043.3484169953636	629.7017444837838
10000	4043.3674351190234	636.1451564267627


==> img/nlpdhgm_block/dti_vxp10_accbasic0.9_vartau.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 10, α = 0.5, τ₀ = 0.05, σ₀ = 18.999999999999996, accel = :basic, accelfactor = 0.9, α_y = 0.5, wstyle = :var_τ)
iter	function_value	time
1	19597.931255799787	2.75962520390749e-7
2	17199.016422321158	0.07009360397933051
3	14956.628103514138	0.14284794899867848
4	13071.197192220923	0.20845499401912093
5	11523.637232594016	0.2704738070606254
6	10260.785593039778	0.3341497570509091
7	9230.143093893706	0.40184765408048406
8	8387.497107891586	0.4745564981130883
9	7697.705668945313	0.5428732330910861
10	7132.809402662952	0.6087457080720924
11	6669.798337561285	0.6788239310262725
12	6289.47070806428	0.74243144801585
13	5976.143258153065	0.8055897409794852
14	5717.378149709906	0.8701963659841567
15	5503.5037213667965	0.9399796449579298
16	5326.954106973953	1.0074780209106393
17	5181.617939480243	1.0730265199090354
18	5062.368001458069	1.139547973871231
19	4964.835401378898	1.2091043479158543
20	4885.300992295488	1.2734327659127302
30	4606.423786390884	1.9180108199361712
40	4642.708296679507	2.556576602975838
50	4690.3907677256	3.1966414799680933
60	4687.765112102709	3.8478425029315986
70	4641.8840463089755	4.4876277929288335
80	4568.693792845109	5.123749157937709
90	4489.373896980648	5.784060493984725
100	4419.473467693971	6.42670484498376
110	4367.612195862989	7.06194747396512
120	4338.986378617872	7.708879529964179
130	4331.720659056587	8.350092515931465
140	4339.260188329789	8.991652871889528
150	4354.639940295241	9.634026629908476
160	4370.922756213183	10.28288198489463
170	4382.794449976987	10.91755527886562
180	4386.816787048797	11.551254838879686
190	4381.855530718003	12.201858559856191
200	4368.699331768419	12.847369091876317
300	4192.726439976911	19.245148457877804
400	4198.737254276151	25.88331899791956
500	4145.498530713292	32.1336010529194
600	4135.350206108688	38.80924588389462
700	4127.058801504901	45.310520961880684
800	4092.7964522038783	51.873107135877945
900	4087.540670565019	58.631179348914884
1000	4090.7325329087416	65.51301330688875
1100	4078.218671256683	72.06447572889738
1200	4065.1520489850336	78.63731190987164
1300	4066.939176654848	85.17799439583905
1400	4072.3051918172373	91.77503665088443
1500	4067.421668194482	98.35634778387612
1600	4058.7907256617727	104.89098161889706
1700	4057.678957566909	111.48287587193772
1800	4062.9354694739786	118.10379042691784
1900	4066.410515123895	124.69681631488493
2000	4064.117148082903	131.29613504890585
2100	4058.930982327848	137.99655143893324
2200	4056.0710973169644	144.65976544993464
2300	4057.452780103021	151.6197148739593
2400	4060.278426230493	158.34289313392946
2500	4060.713295168252	165.16862667590613
2600	4058.2610444025145	171.91600631695474
2700	4055.722413681393	178.6631416719756
2800	4055.7539616453446	185.31538803398144
2900	4058.4551684695743	192.06321579799987
3000	4061.814281317303	198.74762071599253
3100	4063.6614116080973	205.6203272669809
3200	4063.176755253763	212.364721764985
3300	4061.139487618764	219.10327341896482
3400	4059.1260955010384	225.7731051769806
3500	4058.3745488342556	232.66206290997798
3600	4059.0281162476235	239.3320133749512
3700	4060.1792423802976	246.04910528293112
3800	4060.628871090728	252.7328505209298
3900	4059.7704849498864	259.52329542895313
4000	4057.952709541371	266.1581873399555
4100	4056.1273764952357	272.8760235469672
4200	4055.147311763124	279.53733057098
4300	4055.260824950189	286.2722858240013
4400	4056.0694954002124	293.00583858496975
4500	4056.8496114320733	299.7583353879745
4600	4056.9746668316125	306.58022992295446
4700	4056.192484136784	313.2728896429762
4800	4054.6803090290396	319.91357286600396
4900	4052.9005608125713	326.5851652599522
5000	4051.363871154915	333.2723956759437
5100	4050.3991006473957	339.99896952993004
5200	4050.02840477206	346.68382468196796
5300	4049.9892417905553	353.4206345679704
5400	4049.890258829152	360.1008014159743
5500	4049.4168061006503	366.82458412100095
5600	4048.483238103831	373.4508952810429
5700	4047.260169461442	380.13978674507234
5800	4046.073730272445	386.89679316908587
5900	4045.245501557864	394.43930296308827
6000	4044.950054761424	401.6155489641242
6100	4045.158648004456	409.15057009411976
6200	4045.6704105142458	417.0034619171056
6300	4046.204270825807	423.7102076841402
6400	4046.5067217427227	430.3826729581342
6500	4046.431855052679	437.1404866281082
6600	4045.975294712612	444.3009758921107
6700	4045.256517747366	451.46764787012944
6800	4044.462394180625	458.1194896941306
6900	4043.7770857294877	464.8171262831311
7000	4043.323884473046	471.8021986641688
7100	4043.133969307382	478.5485817011795
7200	4043.1490003481294	485.28048566216603
7300	4043.2515806430856	492.04067539417883
7400	4043.312696337886	498.8352758291876
7500	4043.239518019705	505.60883055918384
7600	4043.009579503703	512.4721867051558
7700	4042.6783257689713	519.2961066631251
7800	4042.358047253235	526.2167264981545
7900	4042.1778262743615	533.1625597301172
8000	4042.239314131904	539.9435870441375
8100	4042.584614788501	546.8359911401058
8200	4043.185267111708	553.5872354421299
8300	4043.9526602769297	560.3768856560928
8400	4044.764425605156	567.1667775650858
8500	4045.496970133368	574.1810741730733
8600	4046.05401020333	581.6068517180975
8700	4046.3850163344136	589.1071779781487
8800	4046.491261309091	596.397455169179
8900	4046.4196619524205	603.1574554811814
9000	4046.2484398027627	610.4189044951927
9100	4046.0665016194766	617.101938700187
9200	4045.9517199530255	624.2239851011545
9300	4045.9516605676035	631.0080830121296
9400	4046.072800281445	637.7612677521538
9500	4046.2819471326184	645.8726899941685
9600	4046.519182140689	653.1272149971919
9700	4046.716488907431	660.0379705571686
9800	4046.818027108892	666.5731280541513
9900	4046.7955612442324	673.2193943661405
10000	4046.6546592994337	680.1188381771208


==> img/nlpdhgm_block/dti_vxp10_vartau.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 10, α = 0.5, τ₀ = 0.05, σ₀ = 18.999999999999996, wstyle = :var_τ)
iter	function_value	time
1	19597.931255799787	1.9103754311800003e-7
2	17199.016422321158	0.05941192799946293
3	14840.348213042142	0.11906234797788784
4	12943.120581923387	0.1787821309408173
5	11467.972409793127	0.23853693390265107
6	10315.791157214535	0.2987897659186274
7	9403.487839697875	0.35850040591321886
8	8670.926003840019	0.4181980158900842
9	8075.931732923111	0.47862991789588705
10	7588.2564512807185	0.5414746128953993
11	7185.0331948221165	0.604931550915353
12	6848.3777794070775	0.6653186909388751
13	6564.408291663238	0.72552169195842
14	6322.603885817418	0.7857946069561876
15	6115.137848696896	0.8468569179531187
16	5936.134546858446	0.9072800049325451
17	5780.987624261078	0.9680566449533217
18	5645.88645642269	1.0291218299535103
19	5527.600030690557	1.0902296629501507
20	5423.384119515427	1.1513025709427893
30	4816.447495487271	1.7609853039612062
40	4569.014256305144	2.3650254560052417
50	4447.818736286381	2.975833806034643
60	4376.375138254971	3.5771094380761497
70	4331.091232174818	4.18735715810908
80	4297.632237526395	4.815738057077397
90	4272.253168884262	5.420339607109781
100	4252.135545798116	6.018573145091068
110	4234.9449051792835	6.619051219080575
120	4221.1985100627335	7.220658001082484
130	4210.127234975611	7.818942400102969
140	4200.34319732491	8.423343012109399
150	4191.700815342414	9.02823244110914
160	4183.914240673299	9.643494197109248
170	4176.932445358151	10.253665476106107
180	4170.608464930827	10.854511804122012
190	4164.9426554652655	11.45905837113969
200	4160.0686872092565	12.072642050101422
300	4125.881992025252	18.094728761119768
400	4106.110957165997	24.148339568113443
500	4093.18543630227	30.209075685124844
600	4083.9136865657183	36.35194254410453
700	4077.248061678646	42.44320448214421
800	4072.071881437293	48.52639359916793
900	4067.92969606238	54.62629351718351
1000	4064.6440806861037	60.74574587622192
1100	4061.975587063177	66.88550991821103
1200	4059.7719868745	73.0119768292061
1300	4057.8915746892994	79.11186335718958
1400	4056.2817036659144	85.2434206911712
1500	4054.901986744257	91.36733996216208
1600	4053.6901107728418	97.51837640814483
1700	4052.641163199772	103.66329596517608
1800	4051.722685305841	109.83477303717518
1900	4050.9092731826304	115.97894210321829
2000	4050.1897493576507	122.11946905619698
2100	4049.5499520422104	128.3014246522216
2200	4048.9813522619284	134.45809212024324
2300	4048.475427449865	140.62026857421733
2400	4048.0246361713325	146.7900240251911
2500	4047.6214648756877	153.0397901981487
2600	4047.2605490021033	159.44697131216526
2700	4046.9360726881596	165.62849115615245
2800	4046.6442195010186	171.80602480110247
2900	4046.3819774360495	177.9764792090864
3000	4046.14597172283	184.18165305105504
3100	4045.9333080068413	190.36040309508098
3200	4045.7412341232803	196.55512120208004
3300	4045.567804234212	202.74286919110455
3400	4045.4109653224878	208.93148086912697
3500	4045.268844445561	215.1267238871078
3600	4045.1399420695657	221.313642088091
3700	4045.0229936475084	227.56757418607594
3800	4044.916636392582	233.77931666007498
3900	4044.8199978720813	239.9748580220621
4000	4044.7319645802536	246.16748360201018
4100	4044.651716203734	252.3725063210004
4200	4044.5787260572583	258.57662043499295
4300	4044.5120510404395	264.82369583297987
4400	4044.450953592717	271.0740860729711
4500	4044.3951775450564	277.3433769789408
4600	4044.344012910234	283.579348392901
4700	4044.297187575148	289.8192422258435
4800	4044.2542222275256	296.0351174308453
4900	4044.214920127797	302.30954418185866
5000	4044.1787934298895	308.5384398258757
5100	4044.1455322929555	314.74844222690444
5200	4044.114940978693	320.97845102188876
5300	4044.0868066814087	327.2397753808764
5400	4044.060973638769	333.4965920908726
5500	4044.0369375626574	339.71813482785365
5600	4044.014913551254	345.9368264558725
5700	4043.9945077093194	352.1877892558696
5800	4043.9757300191864	358.4274238208891
5900	4043.9582839240115	364.65987776988186
6000	4043.94212496241	370.9158192908508
6100	4043.9271560512357	377.17326869181124
6200	4043.9133817621214	383.42311778478324
6300	4043.900632553214	389.6800093638012
6400	4043.888708915088	395.9299007768277
6500	4043.8778023914797	402.16695679485565
6600	4043.867645342031	408.4032134638983
6700	4043.8581071375716	414.6382114128792
6800	4043.8493311603024	420.8927354319021
6900	4043.8410795563273	427.1433714958839
7000	4043.833575317242	433.3980132929282
7100	4043.826498197831	439.62467076588655
7200	4043.8198637780433	445.87923634791514
7300	4043.8137160045094	452.2577787269256
7400	4043.8079783241096	458.61625418491894
7500	4043.8026763098064	464.8667302469257
7600	4043.7977561969424	471.10505010094494
7700	4043.793143370782	477.38621037692064
7800	4043.788885770245	483.6693045349675
7900	4043.7848678846	489.9658603169373
8000	4043.7811491823286	496.2383640819462
8100	4043.777684279424	502.4819358299719
8200	4043.7744345851042	508.75081454898464
8300	4043.7713914217347	515.029225486971
8400	4043.768556175066	521.2869148329482
8500	4043.7659234283724	527.5511607200024
8600	4043.7634517161882	533.7930286869523
8700	4043.7611707819738	540.0579430169892
8800	4043.759029730475	546.3452079039998
8900	4043.7570188366635	552.6030836859718
9000	4043.7551635428285	558.8435053189751
9100	4043.7533941255697	565.0759597079596
9200	4043.7517506002873	571.3425613169675
9300	4043.7501917905665	577.643577447976
9400	4043.7487989838087	583.8878058469854
9500	4043.747503780435	590.1466811639839
9600	4043.7462076968104	596.4289669409627
9700	4043.745004388183	602.7427166319685
9800	4043.743910235266	609.044606411946
9900	4043.742885769566	615.2999340039678
10000	4043.741918412581	621.6115429869969


==> img/nlpdhgm_block/dti_vxp1_accbasic0.5_vartau.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 1, α = 0.005, τ₀ = 1, σ₀ = 0.95, accel = :basic, accelfactor = 0.5, α_y = 0.5, wstyle = :var_τ)
iter	function_value	time
1	196.29054555982938	1.7398269847035408e-7
2	164.9814050634575	0.06813237594906241
3	134.85452350103438	0.13710176094900817
4	111.26544075986381	0.20271700795274228
5	93.70887093651933	0.2658991709467955
6	80.86130749131001	0.3290423659491353
7	71.47647048696315	0.39236381294904277
8	64.59611039035843	0.4545664469478652
9	59.52809728677695	0.5183044729637913
10	55.77839266430602	0.5832271419349127
11	52.991859606421166	0.6473792908946052
12	50.91153758449113	0.7122782298829406
13	49.35115941540078	0.7745680749067105
14	48.175377527907486	0.8370774079230614
15	47.28564669163079	0.900998827884905
16	46.60993472541594	0.9731424198835157
17	46.09497198243025	1.0437851939350367
18	45.700846432313604	1.1139384579728357
19	45.3973184997955	1.2029034559382126
20	45.16124861292929	1.2667887529241852
30	44.09329671615034	1.9212838359526359
40	43.296611093863	2.595727249921765
50	42.645703052472506	3.2482584819663316
60	42.301110966688995	3.9077876179944724
70	42.15227266514106	4.589289471972734
80	42.04992568053751	5.2610186029342
90	41.91857482570047	5.928904592932668
100	41.768593666604424	6.592407294956502
110	41.63125892440184	7.2840556929586455
120	41.52346396573839	7.936143738916144
130	41.44450773190778	8.585766010917723
140	41.38371140942101	9.272927239944693
150	41.33088955622957	9.964191773964558
160	41.28068174617644	10.813374537974596
170	41.23075780255054	11.543611493951175
180	41.18099283905803	12.178703723940998
190	41.13299376896065	12.819498445955105
200	41.09004827746546	13.456299631972797
300	40.85697464260623	20.023630619980395
400	40.75554796995496	26.200208253983874
500	40.694124335387116	32.401147826982196
600	40.66280705544121	38.955869575962424
700	40.64385727375291	45.570660098979715
800	40.6234872847657	52.193181491980795
900	40.606388329017456	58.7942366359639
1000	40.592338465156026	65.4650785009726
1100	40.57948836054905	72.12626156996703
1200	40.56546978219987	78.72045610100031
1300	40.55275504704986	85.50824257102795
1400	40.5419699178581	92.41335052304203
1500	40.53310408983378	99.02894942904823
1600	40.5247699022469	105.75299643102335
1700	40.5162710202549	112.47146603104193
1800	40.50842153666591	120.14659067505272
1900	40.50162987208065	127.12998880806845
2000	40.496014611211706	134.5014677020372
2100	40.491311333330025	141.8025632580393
2200	40.48691665119255	149.77870516304392
2300	40.4826826073349	156.96552772499854
2400	40.478884495774594	163.9900031700381
2500	40.475697170943846	171.18091665802058
2600	40.47316205344501	178.42059031303506
2700	40.471202879186414	185.6424874420627
2800	40.46955367062624	192.59914774104254
2900	40.467939740637924	199.5489082140848
3000	40.466303127565716	207.03963140008273
3100	40.46473507120645	213.8774279950885
3200	40.4633158727846	220.57356327108573
3300	40.462077569937975	227.28375972108915
3400	40.461011303210014	234.1449802260613
3500	40.46003687207555	241.24108434701338
3600	40.45902617404638	248.79704723297618
3700	40.45789519068348	256.3996382909827
3800	40.45665400302269	263.3652581750066
3900	40.4553702118209	270.0155733489664
4000	40.45410921281139	276.67961410892894
4100	40.452916501150526	283.3526577579323
4200	40.451813528708044	290.0807086499408
4300	40.45078837340609	296.8995822589495
4400	40.44979423019162	303.5912241389742
4500	40.44877903426509	311.03994652692927
4600	40.447720107581716	318.27028001693543
4700	40.44663486772507	325.70344603294507
4800	40.44556310844609	332.52432996896096
4900	40.44454645053081	339.3648505429155
5000	40.443615611234506	346.25460471992847
5100	40.442787850360055	354.03820673492737
5200	40.442061567470844	362.45403982891
5300	40.441415803649335	369.749645566917
5400	40.44081805939604	377.2373989019543
5500	40.44023981881173	383.63773993600626
5600	40.439669665408594	390.2119796020561
5700	40.43911541514188	397.1293084300705
5800	40.438596631163755	404.2194254861097
5900	40.438134524692366	411.1731084040948
6000	40.43774613844407	418.6114164951141
6100	40.437440041401445	426.2661239441368
6200	40.43721540307318	434.72405135812005
6300	40.43706029629558	441.6486999990884
6400	40.4369539168485	449.7263391711167
6500	40.43687300378182	456.86250442411983
6600	40.43679914976514	463.40189373714384
6700	40.4367249127991	472.1050260621705
6800	40.436653024662796	480.3938442961662
6900	40.436593291494724	487.1857565421378
7000	40.43655722194009	497.29171653511
7100	40.436554670420584	505.47511987411417
7200	40.43659108333093	511.87645376613364
7300	40.43666655781382	518.2719068811857
7400	40.436774910407486	524.7416789571871
7500	40.43690430582532	531.4036555211642
7600	40.43703927892723	538.0100011031609
7700	40.437164801020295	544.79187473614
7800	40.43727009630641	551.853378771164
7900	40.4373505898038	558.6510273191961
8000	40.437408363140676	566.4795573431766
8100	40.4374496720869	574.4993336531916
8200	40.43748268433902	581.5448192541953
8300	40.437515045080694	588.5919078522129
8400	40.43755238963891	595.5395736522041
8500	40.43759738184232	602.2146886311821
8600	40.43764920494927	608.6470767831779
8700	40.43770324321675	615.044571461156
8800	40.437752019547624	622.0230879401788
8900	40.4377867816189	628.8427192231757
9000	40.437799615943575	636.7507440142217
9100	40.43778544905316	644.4914014852257
9200	40.43774321934518	652.4771255442174
9300	40.43767592216857	659.4023265482392
9400	40.437589572034234	666.2182629632298
9500	40.43749146748792	673.4954506032518
9600	40.437389157519675	680.9961363372277
9700	40.437289144585144	688.2021445952123
9800	40.437196097132095	696.8392071742564
9900	40.43711261219205	703.8272249182337
10000	40.43703848617798	710.5904307742603


==> img/nlpdhgm_block/dti_vxp1_accbasic0.9_vartau.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 1, α = 0.005, τ₀ = 1, σ₀ = 0.95, accel = :basic, accelfactor = 0.9, α_y = 0.5, wstyle = :var_τ)
iter	function_value	time
1	196.29054555982938	1.7601996660232544e-7
2	164.9814050634575	0.06025175302056596
3	135.51002873516168	0.1228424440487288
4	112.19200067177069	0.18542901403270662
5	94.51906896183954	0.24880122602917254
6	81.35366315280439	0.3116840900038369
7	71.59734240665041	0.3782514809863642
8	64.37727908371235	0.4408710569841787
9	59.04205307521272	0.503740468993783
10	55.11160034547281	0.5669307129574008
11	52.23032117622604	0.6324692409834825
12	50.13374571576431	0.6956088999868371
13	48.625163278779894	0.7587745579658076
14	47.55804250656391	0.8219946139724925
15	46.82303839339018	0.8856728399405256
16	46.33823032685185	0.9487921769032255
17	46.0415760455404	1.0123557318584062
18	45.88553523875141	1.0759545218315907
19	45.83331325072968	1.139312756829895
20	45.85617799752754	1.2050172028248198
30	47.051512948949835	1.8238614848232828
40	47.03270380160792	2.437573131872341
50	45.82524147539996	3.053411013854202
60	44.44452666800273	3.672387577826157
70	43.575180654405216	4.295810933865141
80	43.38956700622864	4.925633931881748
90	43.642133653120666	5.554327036894392
100	43.95639744713047	6.171230900916271
110	44.055826435779856	6.7903245079214685
120	43.858656390684445	7.42074672493618
130	43.44159891035398	8.037519386911299
140	42.94325306591753	8.663044659944717
150	42.48787533914758	9.283525253995322
160	42.14880931553031	9.909512217040174
170	41.945775057421514	10.532620537036564
180	41.8604794672823	11.154746948042884
190	41.856650169133964	11.771071791066788
200	41.89599180884272	12.40412969503086
300	41.36083208331643	18.647317011083942
400	41.317660291147035	24.953491569089238
500	40.921228960735036	31.292133828043006
600	41.01576862281136	37.607487827015575
700	40.789061269426576	43.99558840901591
800	40.84747378045686	50.34996390505694
900	40.75396854858052	56.7222363340552
1000	40.704043107782816	63.092538889090065
1100	40.76955628294295	69.50313626910793
1200	40.69782500167926	75.8934916870785
1300	40.64207509538302	82.31245271710213
1400	40.66960280022009	88.73543566814624
1500	40.63031139411841	95.14702028618194
1600	40.578754874791876	101.60507735918509
1700	40.59951987188083	108.05038264516043
1800	40.61716781885348	114.50353695714148
1900	40.58059577475006	120.95499076816486
2000	40.542686985471605	127.41606949613197
2100	40.54491504944906	133.87685577612137
2200	40.55055189222126	140.3369183121249
2300	40.527068287430325	146.81958911311813
2400	40.50459330108971	153.30214334314223
2500	40.51253064388629	159.77644653315656
2600	40.532047884275364	166.26574044214794
2700	40.532198209786635	172.8116190341534
2800	40.511600612601505	179.33108129620086
2900	40.49280130079258	185.79534216522006
3000	40.490291847460995	192.42792384023778
3100	40.49498484243851	198.9045063701924
3200	40.49059611603939	205.39224774821196
3300	40.477075605787796	212.08827996719629
3400	40.469383301096805	218.61631003720686
3500	40.47652010744591	225.1278433772386
3600	40.491125102630924	231.61192363023292
3700	40.49945672356229	238.10118030721787
3800	40.49556407782376	244.58759906422347
3900	40.484899868058655	251.08478724921588
4000	40.47716188247065	257.58101696922677
4100	40.4770185834449	264.0873721471871
4200	40.480931947888145	270.5822617752128
4300	40.481928689784446	277.11243999621365
4400	40.47714497656966	283.6463127642055
4500	40.47070073969764	290.25474201422185
4600	40.46928111095133	296.7532132291817
4700	40.4754007258111	303.26425598416245
4800	40.48524486388429	309.76905615016585
4900	40.492330406776595	316.2643342531519
5000	40.49262447402456	322.7629721661215
5100	40.486860679201946	329.25598964613164
5200	40.4791612212889	335.7310952611151
5300	40.47375514272303	342.2770401791204
5400	40.472225592623815	348.7860429721186
5500	40.47289330811746	355.2843621871434
5600	40.472474474747436	361.8004524381249
5700	40.468768144381684	368.2636733481195
5800	40.46246568682292	374.76515549316537
5900	40.45671926978375	381.24858581618173
6000	40.454741593242744	387.75317385216476
6100	40.457343296774205	394.2650162791833
6200	40.46238916876489	400.78908573120134
6300	40.46637876237473	407.30624304519733
6400	40.46666503584035	413.8236195401987
6500	40.46276925848134	420.340660742193
6600	40.45627437637309	426.8369928172324
6700	40.44969875570475	433.3701528032543
6800	40.44511348217516	439.8841383882682
6900	40.44316997295526	446.3966877562925
7000	40.44293312821554	452.9049725093064
7100	40.442553177312284	459.42947999428725
7200	40.4404321243569	465.97076342330547
7300	40.436268293444485	472.57053740526317
7400	40.43136324739559	479.2285486693145
7500	40.427924456066904	485.7625140993041
7600	40.427704230236806	492.27070177631686
7700	40.43086980773977	498.7751153173158
7800	40.435902466893225	505.310300412355
7900	40.44049723849955	511.8301621833234
8000	40.442729105807956	518.3677747633774
8100	40.44181761927623	524.9349339823821
8200	40.43827311015804	531.4814748223871
8300	40.43353529019701	538.0818782454007
8400	40.429316219786934	544.5841522933915
8500	40.42689762192675	551.0700317834271
8600	40.426636182354045	557.5825819204329
8700	40.42786849942844	564.1155696813948
8800	40.42926319784686	570.6056827824214
8900	40.42947869555006	577.1048413824174
9000	40.42784844652138	583.6437883113977
9100	40.42480487601178	590.1601654033875
9200	40.42181484810304	596.6970209254068
9300	40.420741857194905	603.2122463964042
9400	40.42286696666256	609.7438769674045
9500	40.42814835704921	616.2475270794239
9600	40.43520327455218	622.7823200904531
9700	40.441954797398765	629.2950190424453
9800	40.446490753872546	635.7901632044232
9900	40.447738071559044	642.3624885174213
10000	40.4457894823218	648.9352724494529


==> img/nlpdhgm_block/dti_vxp1_vartau.txt <==
# params = (γ = 1.0e-9, verbose_iter = 100, maxiter = 10000, noise_level = 0.3, save_results = true, s₀_factor = 1, α = 0.005, τ₀ = 1, σ₀ = 0.95, wstyle = :var_τ)
iter	function_value	time
1	196.29054555982938	1.8201535567641258e-7
2	164.9814050634575	0.05847719399025664
3	133.69981469815352	0.11913975601783022
4	109.87183016250063	0.17921394301811233
5	92.90084109828108	0.23937284102430567
6	80.97647576935097	0.29989591107005253
7	72.51440034310316	0.3624053950770758
8	66.39734243877217	0.4228318900568411
9	61.884854713467924	0.4847112260758877
10	58.48967239770742	0.5451229381142184
11	55.885866776559496	0.6066711230669171
12	53.8515396691917	0.6673203150276095
13	52.23389101342539	0.7292136439937167
14	50.926572591042685	0.79115217999788
15	49.85484983261972	0.8517697309725918
16	48.965589015069185	0.912480782950297
17	48.22012458085242	0.973697364970576
18	47.58959161281355	1.0342959559638985
19	47.0519292506152	1.0951027380069718
20	46.58992547999778	1.155767380958423
30	44.13935334662546	1.7496005989960395
40	43.20153637294696	2.3436733230482787
50	42.699409558933525	2.9323251540772617
60	42.37967137961053	3.521342982072383
70	42.1512928593331	4.1132198590785265
80	41.98114547837268	4.709192090085708
90	41.843162020529256	5.303831354074646
100	41.727989945087415	5.897179257066455
110	41.63090747963709	6.501141541055404
120	41.54844736826767	7.093261029047426
130	41.47686859885379	7.691156965040136
140	41.412689136377466	8.29370863805525
150	41.354620917245555	8.896339656028431
160	41.302696014899254	9.489238838024903
170	41.25651673790898	10.096535646007396
180	41.21482215760877	10.692915406019893
190	41.1761950230713	11.289466649061069
200	41.141054345640235	11.890655998082366
300	40.914837345282294	17.914425490133
400	40.800670079075346	23.961259886156768
500	40.73594589291943	30.04636396613205
600	40.69314673111243	36.115227393165696
700	40.66219694180462	42.217630827159155
800	40.637974238078016	48.32558983011404
900	40.617945020340514	54.446916557091754
1000	40.60076376827304	60.58696689910721
1100	40.58575577881368	66.7472853231593
1200	40.572494428337265	72.88529932516394
1300	40.5606253097387	79.03497751615942
1400	40.54995823539811	85.19076423416846
1500	40.54034998294065	91.37231726915343
1600	40.531682769136836	97.53342688112753
1700	40.52382781774769	103.71515588014154
1800	40.51670732286533	109.89529276412213
1900	40.510245178339915	116.11769002716755
2000	40.504376263329135	122.3091713191825
2100	40.49904008791185	128.52524364017881
2200	40.494179796473915	134.72202925919555
2300	40.489752431761254	140.94694043014897
2400	40.48571552201136	147.19179886113852
2500	40.48203020814724	153.42511330312118
2600	40.47866259768877	159.6799202641705
2700	40.47558316603427	165.92897854116745
2800	40.47276524869988	172.12018031219486
2900	40.470184678631426	178.47052855521906
3000	40.46781852562877	184.74179462523898
3100	40.465647415267405	190.96561816619942
3200	40.46365417209722	197.19971977022942
3300	40.46182244400586	203.4447393771843
3400	40.46013760974247	209.72679415915627
3500	40.45858668480016	215.94557788514066
3600	40.4571575431411	222.20833921415033
3700	40.45584017342779	228.4443780661677
3800	40.45462457688303	234.6931616961374
3900	40.45350180470325	240.92827090009814
4000	40.45246449157792	247.1429310560925
4100	40.451505331922505	253.38901084504323
4200	40.45061750879019	259.63881264207885
4300	40.449795298912505	265.8926366501255
4400	40.449033386713964	272.1604951901245
4500	40.44832673828462	278.4192021160852
4600	40.44767103012985	284.64703445509076
4700	40.4470622470816	290.890308803122
4800	40.44649647585911	297.1346337721334
4900	40.445970510985866	303.3737175661372
5000	40.44548120220774	309.6625222961302
5100	40.44502571119488	315.9558954531094
5200	40.4446014078987	322.21046863211086
5300	40.44420612024523	328.4784647981287
5400	40.443837558257876	334.6982577391318
5500	40.44349366488305	340.95258197316434
5600	40.44317281400671	347.23198980116285
5700	40.442873279628216	353.48208515014267
5800	40.44259345725173	359.70134095015237
5900	40.44233199013752	365.963860755146
6000	40.44208760904321	372.2501121881651
6100	40.441858987722036	378.48733804916264
6200	40.4416449876043	384.7329624501872
6300	40.441444677247276	391.00517658819444
6400	40.44125706352548	397.2556324402103
6500	40.44108128348486	403.4940500991652
6600	40.4409166118221	409.75108927319525
6700	40.4407622948452	416.0118705952191
6800	40.440617588262114	422.269395095238
6900	40.44048184618605	428.5251461562002
7000	40.440354383847634	434.8065001212526
7100	40.440234853480675	441.06523816724075
7200	40.440122674265716	447.3159230752499
7300	40.440017305631514	453.57284974423237
7400	40.43991836198082	459.9206117092399
7500	40.439825374451324	466.1753267002059
7600	40.43973806453812	472.42728654120583
7700	40.439655948607495	478.7974526741891
7800	40.43957883117309	485.03433585719904
7900	40.43950627022183	491.3053395222523
8000	40.43943804895777	497.5896751822438
8100	40.43937389142321	503.84156890423037
8200	40.43931358878667	510.10983914724784
8300	40.43925685165143	516.3814990182291
8400	40.43920348290279	522.6581511392142
8500	40.439153204924715	528.9380899121752
8600	40.43910586063819	535.1933319431846
8700	40.43906139042655	541.4387205421808
8800	40.4390194909823	547.7426515871775
8900	40.43898004770752	553.9928951871698
9000	40.43894291304885	560.2568570761359
9100	40.43890794622699	566.517511597136
9200	40.43887499551626	572.7754609581316
9300	40.43884397481701	579.0448085441603
9400	40.4388147729362	585.2917991522118
9500	40.438787242624855	591.5705806472106
9600	40.43876132966819	597.8603795281961
9700	40.43873687608497	604.1268726181588
9800	40.43871388144566	610.3819460421219
9900	40.4386921836656	616.6248435731395
10000	40.438671733162415	622.9150894951308

